HATS-70b: A 13 Mjup brown dwarf transiting an A star

We report the discovery of HATS-70b, a transiting brown dwarf at the deuterium burning limit. HATS-70b has a mass of Mp=12.9 +1.8/-1.6 Mjup and a radius of Rp=1.384 +0.079/-0.074 Rjup, residing in a close-in orbit with a period of 1.89 days. The host star is a M*=1.78 +/- 0.12 Msun A star rotating at vsini=40.61 +0.32/-0.35 km/s, enabling us to characterize the spectroscopic transit of the brown dwarf via Doppler tomography. We find that HATS-70b, like other massive planets and brown dwarfs previously sampled, orbits in a low projected-obliquity orbit with lambda=8.9 +5.6/-4.5 deg. The low obliquities of these systems is surprising given all brown dwarf and massive planets with obliquities measured orbit stars hotter than the Kraft break. This trend is tentatively inconsistent with dynamically chaotic migration for systems with massive companions, though the stronger tidal influence of these companions makes it difficult to draw conclusions on the primordial obliquity distribution of this population. We also introduce a modeling scheme for planets around rapidly rotating stars, accounting for the influence of gravity darkening on the derived stellar and planetary parameters.

==> lightcurves.dat <==
### BJDUTC	MAG_RAW	MAG_EPD	MAG_TFA	MAG_ERR	INST	FILT
2455797.9170947	13.02009	12.73791	12.67781	0.00464	HATSouth	Rc
2455798.9199963	13.02911	12.73387	12.67026	0.00485	HATSouth	Rc
2455799.6748836	12.96931	12.73267	12.67586	0.00447	HATSouth	Rc
2455800.671583	12.97502	12.72716	12.67409	0.00426	HATSouth	Rc
2455801.6742945	12.96676	12.71739	12.6602	0.00458	HATSouth	Rc
2455801.9114777	13.03606	12.72712	12.66547	0.00453	HATSouth	Rc
2455801.9152877	13.02522	12.72601	12.6687	0.00455	HATSouth	Rc
2455802.6689452	13.07403	12.72725	12.67017	0.00441	HATSouth	Rc
2455802.9101843	13.01568	12.71746	12.66272	0.00444	HATSouth	Rc
2455802.9136058	13.01287	12.72941	12.66605	0.00463	HATSouth	Rc
2455803.6675541	13.06842	12.72735	12.6658	0.00441	HATSouth	Rc
2455803.9075054	12.98411	12.72175	12.66915	0.00438	HATSouth	Rc
2455803.9109121	12.9655	12.7124	12.65641	0.0043	HATSouth	Rc
2455803.9143531	12.97432	12.73085	12.67609	0.00452	HATSouth	Rc
2455804.6629691	13.07894	12.72121	12.66252	0.00436	HATSouth	Rc
2455804.6667539	13.0765	12.71635	12.65761	0.00433	HATSouth	Rc
2455804.6708501	13.05363	12.7222	12.66395	0.00455	HATSouth	Rc
2455804.9012542	13.04591	12.7359	12.67294	0.0045	HATSouth	Rc
2455804.9047816	12.9911	12.72415	12.66003	0.00445	HATSouth	Rc
2455804.9085466	13.00983	12.73631	12.6719	0.00449	HATSouth	Rc
2455804.91326	12.99475	12.7299	12.66667	0.0046	HATSouth	Rc
2455805.6600602	13.05539	12.72534	12.66565	0.00425	HATSouth	Rc
2455805.6645318	13.06198	12.71895	12.65916	0.00426	HATSouth	Rc
2455805.6686731	13.02974	12.71168	12.65751	0.00435	HATSouth	Rc
2455805.9020718	13.03862	12.73017	12.66773	0.00446	HATSouth	Rc
2455805.9055282	13.02176	12.73154	12.67159	0.00451	HATSouth	Rc
2455805.9090011	13.02199	12.71705	12.65529	0.0044	HATSouth	Rc
2455805.9141315	13.01953	12.73752	12.67132	0.00468	HATSouth	Rc
2455805.917545	13.05694	12.72665	12.66668	0.00511	HATSouth	Rc
2455806.658933	13.00811	12.71825	12.65824	0.00425	HATSouth	Rc
2455806.6631298	13.02209	12.7264	12.66976	0.00423	HATSouth	Rc
2455806.6667529	13.0046	12.71993	12.66911	0.00425	HATSouth	Rc
2455806.6723584	12.98922	12.73148	12.67548	0.00458	HATSouth	Rc
2455806.6759449	12.98931	12.73109	12.66771	0.00567	HATSouth	Rc
2455806.8953393	12.9928	12.71824	12.66082	0.00435	HATSouth	Rc
2455806.8988763	13.02373	12.72819	12.66999	0.0045	HATSouth	Rc
2455806.9041874	13.04295	12.72576	12.66316	0.00441	HATSouth	Rc
2455806.9076043	12.9999	12.72869	12.667	0.00438	HATSouth	Rc
2455806.9110455	12.96216	12.71804	12.65734	0.00441	HATSouth	Rc
2455806.9160626	12.97087	12.72159	12.66354	0.00472	HATSouth	Rc
2455807.6567901	12.97223	12.72362	12.66528	0.00414	HATSouth	Rc
2455807.6606552	12.97819	12.71269	12.65729	0.00416	HATSouth	Rc
2455807.6643014	12.96353	12.72479	12.66179	0.00409	HATSouth	Rc
2455807.6710193	12.93658	12.71549	12.66259	0.0044	HATSouth	Rc
2455807.8931417	13.01351	12.72341	12.66256	0.00443	HATSouth	Rc
2455807.8969462	13.00002	12.72762	12.67165	0.00434	HATSouth	Rc
2455807.9003912	13.01215	12.7318	12.66628	0.00442	HATSouth	Rc
2455807.9050738	12.99391	12.72367	12.66226	0.00434	HATSouth	Rc
2455807.9084891	13.02955	12.72266	12.66511	0.00452	HATSouth	Rc
2455807.911942	12.98451	12.72752	12.66281	0.00435	HATSouth	Rc
2455807.9172134	12.97827	12.72359	12.66123	0.00476	HATSouth	Rc
2455808.653213	12.99013	12.72205	12.66185	0.00416	HATSouth	Rc
2455808.6569199	13.0008	12.73377	12.67381	0.00418	HATSouth	Rc
2455808.6608838	12.96643	12.72611	12.66343	0.00414	HATSouth	Rc
2455808.6663727	12.95808	12.7239	12.6712	0.0041	HATSouth	Rc
2455808.6708201002	12.94556	12.71866	12.66388	0.00439	HATSouth	Rc
2455808.894972	13.01331	12.73038	12.66119	0.00441	HATSouth	Rc
2455808.8984462	13.00733	12.73044	12.66908	0.00437	HATSouth	Rc
2455808.9022502	13.00513	12.72905	12.66338	0.00444	HATSouth	Rc
2455808.9071277	12.98057	12.71466	12.66133	0.00433	HATSouth	Rc
2455808.91058	12.98585	12.72103	12.66039	0.0045	HATSouth	Rc
2455808.9140252	12.99122	12.72744	12.66616	0.00477	HATSouth	Rc
2455809.6506276	12.95182	12.728	12.66652	0.00408	HATSouth	Rc
2455809.6544765	12.94413	12.71497	12.65454	0.0042	HATSouth	Rc
2455809.6581492	12.95148	12.72089	12.66064	0.0041	HATSouth	Rc
2455809.6645189	12.93663	12.71709	12.6567	0.00412	HATSouth	Rc
2455809.6689592	12.94673	12.72708	12.67009	0.00427	HATSouth	Rc
2455809.6735742	12.93759	12.72305	12.66491	0.00503	HATSouth	Rc
2455809.8921894	13.0313	12.7329	12.67716	0.00445	HATSouth	Rc
2455809.8956128	13.00623	12.72821	12.66688	0.00442	HATSouth	Rc
2455809.8990842	13.002	12.7137	12.65607	0.00426	HATSouth	Rc
2455809.9040145	13.01575	12.72931	12.66613	0.00438	HATSouth	Rc
2455809.9074563	13.00017	12.71948	12.65652	0.00446	HATSouth	Rc
2455809.9112717	12.99604	12.7217	12.66516	0.00446	HATSouth	Rc
2455809.9160543	12.97725	12.7326	12.66658	0.00521	HATSouth	Rc
2455810.6515464	12.996	12.72436	12.66529	0.00417	HATSouth	Rc
2455810.6557858	12.98419	12.7235	12.66468	0.00406	HATSouth	Rc
2455810.6593972	12.97803	12.71492	12.65561	0.00419	HATSouth	Rc
2455810.6653502	12.99994	12.72845	12.66579	0.00429	HATSouth	Rc
2455810.6697342	12.99352	12.73769	12.67391	0.00462	HATSouth	Rc
2455810.8856554	13.03031	12.7198	12.6545	0.0045	HATSouth	Rc
2455810.8891202	13.01517	12.72229	12.66409	0.00447	HATSouth	Rc
2455810.8929106	13.01516	12.72171	12.66486	0.00439	HATSouth	Rc
2455810.8977943	13.00614	12.72571	12.66276	0.00439	HATSouth	Rc
2455810.9012233	12.99426	12.72911	12.66451	0.00434	HATSouth	Rc
2455810.9046705	12.99455	12.73346	12.66949	0.00438	HATSouth	Rc
2455810.9095027	12.99466	12.71558	12.65325	0.00459	HATSouth	Rc
2455810.9134105	12.99366	12.72895	12.66487	0.00472	HATSouth	Rc
2455811.6466521	13.13806	12.72885	12.66878	0.0044	HATSouth	Rc
2455811.6509724	13.1107	12.72263	12.66418	0.00438	HATSouth	Rc
2455811.6554606	13.1096	12.72802	12.66714	0.00435	HATSouth	Rc
2455811.6621758	13.09583	12.72542	12.66946	0.00437	HATSouth	Rc
2455811.6658733	13.07888	12.7195	12.66633	0.00447	HATSouth	Rc
2455811.6694763	13.07755	12.72999	12.66374	0.00485	HATSouth	Rc
2455811.8830743	13.29512	12.7062	12.65163	0.00523	HATSouth	Rc
2455811.8864994	13.29574	12.71333	12.65277	0.00514	HATSouth	Rc
2455811.8899238	13.28804	12.71578	12.66423	0.0052	HATSouth	Rc
2455811.8949784	13.3667	12.72527	12.66745	0.00529	HATSouth	Rc
2455811.8983998	13.20153	12.71161	12.65513	0.00492	HATSouth	Rc
2455811.9018143	13.27369	12.72198	12.66764	0.00503	HATSouth	Rc
2455811.9066874	13.43991	12.70829	12.6537	0.00546	HATSouth	Rc
2455811.9101096	13.23972	12.72164	12.66082	0.00534	HATSouth	Rc
2455811.9138985	13.20118	12.70379	12.64313	0.0053	HATSouth	Rc
2455812.6440742	13.22022	12.72029	12.65382	0.00457	HATSouth	Rc
2455812.6479344	13.21986	12.73026	12.66579	0.00457	HATSouth	Rc
2455812.651593	13.19067	12.71722	12.65958	0.00447	HATSouth	Rc
2455812.6589609	13.19919	12.72864	12.66783	0.00449	HATSouth	Rc
2455812.66256	13.19838	12.72629	12.66414	0.00465	HATSouth	Rc
2455812.6661547	13.21808	12.73307	12.67619	0.00481	HATSouth	Rc
2455812.6722236	13.1878	12.71194	12.65275	0.00626	HATSouth	Rc
2455812.880477	13.16695	12.724	12.65927	0.00489	HATSouth	Rc
2455812.8840014	13.2725	12.73857	12.66342	0.0053	HATSouth	Rc
2455813.6406428	13.20437	12.72088	12.65903	0.00448	HATSouth	Rc
2455813.6444621	13.21188	12.72408	12.66299	0.00448	HATSouth	Rc
2455813.6480685	13.17419	12.71765	12.66197	0.00449	HATSouth	Rc
2455813.655185	13.21463	12.72962	12.6668	0.0047	HATSouth	Rc
2455813.659161	13.19314	12.71955	12.65683	0.00452	HATSouth	Rc
2455813.662928	13.20515	12.7263	12.6678	0.00468	HATSouth	Rc
2455813.6688573	13.16969	12.72899	12.68072	0.00506	HATSouth	Rc
2455813.8751243	13.01035	12.71781	12.65222	0.00451	HATSouth	Rc
2455813.8789948	13.04069	12.73028	12.6673	0.00451	HATSouth	Rc
2455813.8838936	13.04181	12.7217	12.65305	0.00455	HATSouth	Rc
2455813.8873395	13.03377	12.72726	12.66219	0.00454	HATSouth	Rc
2455813.8907944	13.03021	12.72039	12.6561	0.00441	HATSouth	Rc
2455813.8957241	13.05149	12.73163	12.66835	0.00453	HATSouth	Rc
2455813.899495	13.0378	12.72589	12.66388	0.00449	HATSouth	Rc
2455814.6374634	13.23755	12.72425	12.66768	0.00489	HATSouth	Rc
2455814.6413317	13.2697	12.73074	12.66952	0.00486	HATSouth	Rc
2455814.6451119	13.24558	12.73288	12.66767	0.00472	HATSouth	Rc
2455814.6511322	13.21169	12.72923	12.66985	0.00467	HATSouth	Rc
2455814.6547428	13.21727	12.7163	12.66707	0.00465	HATSouth	Rc
2455814.6583341	13.21322	12.73231	12.67125	0.00472	HATSouth	Rc
2455814.6644763	13.21473	12.72279	12.67206	0.00485	HATSouth	Rc
2455814.6686866	13.20909	12.71946	12.6679	0.00524	HATSouth	Rc
2455814.873709	12.98925	12.72804	12.66989	0.00484	HATSouth	Rc
2455814.8772567	13.0167	12.73162	12.66976	0.00492	HATSouth	Rc
2455814.8807142	13.00667	12.73843	12.67908	0.00481	HATSouth	Rc
2455814.886065	13.00484	12.72514	12.6673	0.00453	HATSouth	Rc
2455814.8895173	13.00263	12.72755	12.66908	0.00443	HATSouth	Rc
2455814.8929534	13.01155	12.73287	12.66707	0.0046	HATSouth	Rc
2455814.8978941	13.02491	12.72722	12.67124	0.00456	HATSouth	Rc
2455814.9013277	13.0207	12.72185	12.66069	0.00441	HATSouth	Rc
2455814.9050918	13.02443	12.73413	12.66836	0.00452	HATSouth	Rc
2455814.9099008	13.0177	12.73303	12.67524	0.00476	HATSouth	Rc
2455815.6341833	13.18624	12.72257	12.67474	0.00542	HATSouth	Rc
2455815.6377788	13.18777	12.72674	12.66817	0.00554	HATSouth	Rc
2455815.6414174	13.15504	12.71227	12.65666	0.00512	HATSouth	Rc
2455815.6478507	13.16625	12.72005	12.66183	0.00537	HATSouth	Rc
2455815.6522084	13.14575	12.71535	12.65249	0.00486	HATSouth	Rc
2455815.6561227	13.1353	12.7168	12.66235	0.00494	HATSouth	Rc
2455815.6623046	13.14923	12.71544	12.65761	0.00472	HATSouth	Rc
2455815.6658998	13.18294	12.73264	12.67097	0.00508	HATSouth	Rc
2455815.6694979	13.13753	12.71797	12.66562	0.00551	HATSouth	Rc
2455815.8748407	13.01234	12.71279	12.66068	0.00502	HATSouth	Rc
2455815.8782882	12.99677	12.72488	12.67053	0.0049	HATSouth	Rc
2455815.8817391	12.98815	12.73037	12.66219	0.00492	HATSouth	Rc
2455815.8865974	13.01107	12.73187	12.66875	0.00483	HATSouth	Rc
2455815.8900322	13.00713	12.73852	12.6759	0.00495	HATSouth	Rc
2455815.8938129	12.99111	12.72382	12.66545	0.00463	HATSouth	Rc
2455815.8988887	12.99289	12.72639	12.66096	0.00476	HATSouth	Rc
2455815.9023106	12.99183	12.72301	12.65999	0.00465	HATSouth	Rc
2455815.905727	12.98716	12.71511	12.65828	0.00471	HATSouth	Rc
2455815.9105676	13.00095	12.73535	12.67514	0.00517	HATSouth	Rc
2455816.6314121	13.36288	12.73071	12.67545	0.00731	HATSouth	Rc
2455816.6352852	13.39904	12.72183	12.66872	0.00847	HATSouth	Rc
2455816.6391523	13.5591	12.72215	12.65832	0.00912	HATSouth	Rc
2455816.6452301	13.33833	12.72455	12.66951	0.00652	HATSouth	Rc
2455816.649835	13.29058	12.71433	12.65963	0.00617	HATSouth	Rc
2455816.6540198	13.34372	12.7322	12.67367	0.00608	HATSouth	Rc
2455816.6605121	13.28826	12.73978	12.68301	0.00602	HATSouth	Rc
2455816.6647327	13.25379	12.70769	12.65323	0.00619	HATSouth	Rc
2455816.6687242	13.26074	12.71562	12.66848	0.00695	HATSouth	Rc
2455816.8696749	13.0038	12.7255	12.66298	0.00531	HATSouth	Rc
2455816.8731134	12.98435	12.72064	12.66814	0.005	HATSouth	Rc
2455816.8768539	12.99665	12.73187	12.66993	0.00534	HATSouth	Rc
2455816.8818507	12.99994	12.72351	12.6613	0.00531	HATSouth	Rc
2455816.8853104	12.99691	12.72748	12.6656	0.00512	HATSouth	Rc
2455816.8887479	13.00087	12.72588	12.66434	0.00523	HATSouth	Rc
2455816.8936698	12.98472	12.71393	12.65126	0.00476	HATSouth	Rc
2455816.8974529	12.9947	12.72795	12.66741	0.00522	HATSouth	Rc
2455816.9008822	12.9815	12.71806	12.66189	0.00493	HATSouth	Rc
2455816.9055953	12.98201	12.73064	12.66909	0.0051	HATSouth	Rc
2455816.909034	12.96858	12.71696	12.65833	0.00528	HATSouth	Rc
2455817.6303588	12.98017	12.72119	12.6663	0.00484	HATSouth	Rc
2455817.6340411	12.97446	12.71972	12.66258	0.00492	HATSouth	Rc
2455817.6376481	12.96047	12.71406	12.65603	0.00506	HATSouth	Rc
2455817.6432934	12.98349	12.71586	12.6589	0.00499	HATSouth	Rc
2455817.6473591	12.98759	12.70717	12.65303	0.00504	HATSouth	Rc
2455817.6516589	12.98873	12.71395	12.65825	0.00515	HATSouth	Rc
2455817.6577438	12.97552	12.72035	12.66174	0.00466	HATSouth	Rc
2455817.6620247	12.96922	12.72114	12.66025	0.00489	HATSouth	Rc
2455817.666078	12.99479	12.71772	12.66129	0.00532	HATSouth	Rc
2455817.8670716	13.0261	12.72526	12.65541	0.00515	HATSouth	Rc
2455817.8704729	13.00657	12.72171	12.66038	0.00495	HATSouth	Rc
2455817.8738742	12.99601	12.71958	12.65354	0.0052	HATSouth	Rc
2455817.8789024	13.01687	12.72564	12.66004	0.00529	HATSouth	Rc
2455817.8826756	13.01243	12.73157	12.6737	0.00525	HATSouth	Rc
2455817.8861137	13.01804	12.72891	12.66879	0.00521	HATSouth	Rc
2455817.8907975	13.00846	12.72766	12.66644	0.005	HATSouth	Rc
2455817.8942342	13.01027	12.73109	12.66671	0.00504	HATSouth	Rc
2455817.8976524	12.99688	12.7258	12.66282	0.00507	HATSouth	Rc
2455817.9026396	12.99184	12.73008	12.66651	0.00522	HATSouth	Rc
2455817.9060658	12.98989	12.72406	12.66647	0.00543	HATSouth	Rc
2455817.9094785	12.98135	12.72155	12.66333	0.00569	HATSouth	Rc
2455818.6289054	12.9679	12.73735	12.67887	0.00465	HATSouth	Rc
2455818.633098	12.96723	12.72568	12.66148	0.00481	HATSouth	Rc
2455818.6367988	12.95624	12.73559	12.67025	0.00474	HATSouth	Rc
2455818.6434525	12.96742	12.73183	12.67266	0.00464	HATSouth	Rc
2455818.6470589	12.9537	12.72787	12.66582	0.00467	HATSouth	Rc
2455818.650664	12.93158	12.72704	12.66487	0.00463	HATSouth	Rc
2455818.6569606	12.92624	12.71827	12.66019	0.00452	HATSouth	Rc
2455818.6612897	12.91711	12.72196	12.66481	0.0046	HATSouth	Rc
2455818.6654019	12.91004	12.72331	12.66407	0.00459	HATSouth	Rc
2455818.8658099	13.0406	12.72136	12.65395	0.00532	HATSouth	Rc
2455818.8692572	13.02147	12.72527	12.66436	0.00514	HATSouth	Rc
2455818.8730586	13.02006	12.72751	12.66799	0.00499	HATSouth	Rc
2455818.8778151	13.02616	12.73756	12.68032	0.00491	HATSouth	Rc
2455818.8812616	13.00269	12.72243	12.66119	0.00504	HATSouth	Rc
2455818.8847123	12.99935	12.72082	12.66384	0.00499	HATSouth	Rc
2455818.8881664	12.99297	12.71716	12.65733	0.00495	HATSouth	Rc
2455818.8932574	13.00645	12.72531	12.66421	0.00512	HATSouth	Rc
2455818.8966818	13.01275	12.73233	12.67325	0.00491	HATSouth	Rc
2455818.9001291	13.00103	12.73378	12.67529	0.00481	HATSouth	Rc
2455818.9047885	13.01085	12.73338	12.67442	0.00515	HATSouth	Rc
2455818.9082466	12.9778	12.72392	12.66729	0.00535	HATSouth	Rc
2455819.6232671	12.96067	12.73122	12.67235	0.00462	HATSouth	Rc
2455819.6272137	12.93988	12.73092	12.6688	0.0044	HATSouth	Rc
2455819.6310462	12.95679	12.72052	12.66074	0.00444	HATSouth	Rc
2455819.6367301	12.94854	12.71755	12.66284	0.00449	HATSouth	Rc
2455819.6404689	12.95025	12.72115	12.66999	0.00439	HATSouth	Rc
2455819.6444974	12.94768	12.73684	12.67249	0.00451	HATSouth	Rc
2455819.6505451	12.95104	12.73053	12.67238	0.00438	HATSouth	Rc
2455819.6548083	12.9266	12.72761	12.66866	0.00447	HATSouth	Rc
2455819.6587496	12.92306	12.7381	12.67049	0.00441	HATSouth	Rc
2455819.6648914	12.90134	12.7237	12.6608	0.00458	HATSouth	Rc
2455819.8621582	13.05606	12.72847	12.6658	0.00526	HATSouth	Rc
2455819.8655827	13.00915	12.72979	12.66348	0.0049	HATSouth	Rc
2455819.868982	12.99805	12.72982	12.66848	0.00492	HATSouth	Rc
2455819.8744663	13.02251	12.72269	12.66536	0.00475	HATSouth	Rc
2455819.8779103	12.9927	12.7163	12.65658	0.00474	HATSouth	Rc
2455819.8813633	13.01481	12.72168	12.66187	0.00485	HATSouth	Rc
2455819.8861327	12.99852	12.71787	12.6562	0.00507	HATSouth	Rc
2455819.8895895	12.9913	12.72833	12.66232	0.0047	HATSouth	Rc
2455819.893374	12.98262	12.71963	12.66218	0.00489	HATSouth	Rc
2455819.8982474	12.98712	12.72249	12.65868	0.00485	HATSouth	Rc
2455819.9016767	13.00593	12.73906	12.68185	0.00511	HATSouth	Rc
2455819.9051193	12.98399	12.73728	12.67187	0.0052	HATSouth	Rc
2455820.619842	12.97365	12.7238	12.6664	0.0046	HATSouth	Rc
2455820.6236513	12.97936	12.72192	12.66492	0.00438	HATSouth	Rc
2455820.6274041	12.98111	12.72364	12.66841	0.0046	HATSouth	Rc
2455820.6333385	12.94533	12.72488	12.66907	0.00451	HATSouth	Rc
2455820.6380276	12.93253	12.72248	12.66079	0.00428	HATSouth	Rc
2455820.6422184	12.94269	12.71214	12.65663	0.00441	HATSouth	Rc
2455820.6489403	12.936	12.71843	12.66322	0.00442	HATSouth	Rc
2455820.6533429	12.91258	12.72081	12.66147	0.00423	HATSouth	Rc
2455820.6575372	12.91951	12.7263	12.66302	0.00427	HATSouth	Rc
2455820.6647421	12.93132	12.72373	12.66588	0.00491	HATSouth	Rc
2455820.8600663	13.03279	12.7282	12.66585	0.00492	HATSouth	Rc
2455820.8635117	13.0202	12.72797	12.66663	0.00493	HATSouth	Rc
2455820.8669137	13.00278	12.71619	12.65752	0.00473	HATSouth	Rc
2455820.8722852	13.00641	12.71936	12.66344	0.00479	HATSouth	Rc
2455820.8757459	12.99694	12.71787	12.65717	0.00475	HATSouth	Rc
2455820.8791949	12.9989	12.72757	12.66269	0.00465	HATSouth	Rc
2455820.8840354998	13.00854	12.72217	12.66207	0.0048	HATSouth	Rc
2455820.8874775	13.01526	12.72971	12.66532	0.00488	HATSouth	Rc
2455820.8912548	13.00797	12.72824	12.66653	0.00453	HATSouth	Rc
2455820.8962105	13.01314	12.73197	12.66321	0.00477	HATSouth	Rc
2455820.8996661	13.00351	12.72679	12.6641	0.00496	HATSouth	Rc
2455820.9031245	12.99935	12.72637	12.66138	0.00495	HATSouth	Rc
2455820.9080357	12.99458	12.73229	12.66826	0.00551	HATSouth	Rc
2455821.6185007	12.97749	12.71039	12.65155	0.00454	HATSouth	Rc
2455821.6226646	13.00215	12.72367	12.66582	0.00446	HATSouth	Rc
2455821.626276	12.99379	12.72932	12.66563	0.00441	HATSouth	Rc
2455821.6318527	12.98546	12.72232	12.66737	0.00456	HATSouth	Rc
2455821.6360889	13.07812	12.71982	12.6659	0.00487	HATSouth	Rc
2455821.640242	12.96694	12.71473	12.65438	0.00452	HATSouth	Rc
2455821.6468102	12.9703	12.72249	12.66158	0.00444	HATSouth	Rc
2455821.6508951	12.93105	12.71622	12.66308	0.00436	HATSouth	Rc
2455821.6547284	12.94027	12.72745	12.65967	0.00422	HATSouth	Rc
2455821.6609198	12.92027	12.72157	12.66718	0.00461	HATSouth	Rc
2455821.6648942	12.92433	12.73199	12.66844	0.00486	HATSouth	Rc
2455822.6161104	13.06371	12.72294	12.66464	0.00461	HATSouth	Rc
2455822.6200041	13.05744	12.71834	12.66164	0.00455	HATSouth	Rc
2455822.6236255	13.02786	12.72058	12.66546	0.0046	HATSouth	Rc
2455822.6301461	13.03342	12.72343	12.66719	0.00455	HATSouth	Rc
2455822.6345207	13.0392	12.72798	12.66746	0.00454	HATSouth	Rc
2455822.6387358	13.02077	12.7232	12.66834	0.0046	HATSouth	Rc
2455822.6453276	13.00126	12.73016	12.67357	0.00438	HATSouth	Rc
2455822.6496952	12.99436	12.73489	12.67171	0.00442	HATSouth	Rc
2455822.6541967	13.00164	12.73725	12.67383	0.00448	HATSouth	Rc
2455822.660552	13.03385	12.71788	12.66104	0.00464	HATSouth	Rc
2455822.6648451	12.98504	12.71826	12.66962	0.00477	HATSouth	Rc
2455822.853791	13.01878	12.71583	12.6582	0.00477	HATSouth	Rc
2455822.8572309	12.98395	12.70081	12.64821	0.00459	HATSouth	Rc
2455822.8606582	13.00591	12.72732	12.66946	0.00468	HATSouth	Rc
2455822.8655462	13.02169	12.72864	12.66867	0.00487	HATSouth	Rc
2455822.8689895	13.00791	12.71671	12.65236	0.0048	HATSouth	Rc
2455822.8727787	13.00773	12.72747	12.67122	0.00466	HATSouth	Rc
2455822.8776778	13.00937	12.72319	12.66025	0.00461	HATSouth	Rc
2455822.8811289	13.00782	12.72232	12.66882	0.00459	HATSouth	Rc
2455822.8846001	13.0075	12.72561	12.66208	0.00444	HATSouth	Rc
2455822.8894493	13.01173	12.72509	12.66544	0.00467	HATSouth	Rc
2455822.8932376	13.01276	12.72872	12.65759	0.00476	HATSouth	Rc
2455822.8966757	13.00943	12.73596	12.67215	0.00457	HATSouth	Rc
2455822.9014989	12.99843	12.72886	12.66714	0.0048	HATSouth	Rc
2455822.9049413	12.9978	12.72775	12.66432	0.00514	HATSouth	Rc
2455823.6099181	13.13132	12.7231	12.66542	0.005	HATSouth	Rc
2455823.6136449	13.08408	12.72565	12.6655	0.0046	HATSouth	Rc
2455823.6174117	13.06877	12.72263	12.66219	0.00459	HATSouth	Rc
2455823.6229947	13.03951	12.72276	12.6622	0.00462	HATSouth	Rc
2455823.6266242	13.0302	12.72772	12.66284	0.00465	HATSouth	Rc
2455823.6306035	13.00784	12.73341	12.67103	0.00437	HATSouth	Rc
2455823.6368811	12.98813	12.7216	12.6635	0.00432	HATSouth	Rc
2455823.6412228	12.97902	12.72162	12.65898	0.00423	HATSouth	Rc
2455823.6452135	12.94374	12.71962	12.6642	0.00419	HATSouth	Rc
2455823.6514707	12.9303	12.72045	12.66544	0.00415	HATSouth	Rc
2455823.656356	12.95006	12.7251	12.66539	0.0045	HATSouth	Rc
2455823.6605525	12.92327	12.72855	12.66154	0.00428	HATSouth	Rc
2455823.8510741	13.01952	12.73029	12.66594	0.00465	HATSouth	Rc
2455823.8548417	12.9979	12.72523	12.6667	0.0046	HATSouth	Rc
2455823.85831	12.98752	12.7187	12.66018	0.00458	HATSouth	Rc
2455823.8633731	13.0047	12.72666	12.66827	0.00472	HATSouth	Rc
2455823.8668028	13.00743	12.73575	12.67357	0.00467	HATSouth	Rc
2455823.8702528	12.98343	12.72105	12.65474	0.00448	HATSouth	Rc
2455823.875562	13.01113	12.72292	12.6619	0.00454	HATSouth	Rc
2455823.879017	13.01197	12.72826	12.67026	0.00463	HATSouth	Rc
2455823.882439	12.98328	12.71075	12.64846	0.00461	HATSouth	Rc
2455823.8873835	12.99635	12.72685	12.6634	0.00447	HATSouth	Rc
2455823.8908125	13.00053	12.73513	12.67227	0.00454	HATSouth	Rc
2455823.894605	12.98963	12.72487	12.66459	0.00457	HATSouth	Rc
2455823.8994213	12.97697	12.7103	12.64772	0.00456	HATSouth	Rc
2455823.9028557	12.97113	12.71932	12.6626	0.00473	HATSouth	Rc
2455824.6099289	12.98674	12.72473	12.66636	0.00427	HATSouth	Rc
2455824.61426	12.96474	12.72386	12.66784	0.0042	HATSouth	Rc
2455824.6185552	12.9655	12.72152	12.66129	0.00416	HATSouth	Rc
2455824.6252197	12.9666	12.73443	12.67043	0.00427	HATSouth	Rc
2455824.6300821	12.97093	12.72615	12.6649	0.00428	HATSouth	Rc
2455824.6341878	12.95216	12.72641	12.66844	0.00419	HATSouth	Rc
2455824.6409058	13.04014	12.72635	12.66455	0.00443	HATSouth	Rc
2455824.6446316	12.93663	12.71512	12.65897	0.00421	HATSouth	Rc
2455824.6483713	12.93058	12.72627	12.66478	0.00409	HATSouth	Rc
2455824.6543831	12.91508	12.71399	12.65838	0.00419	HATSouth	Rc
2455824.6583112	12.92144	12.73132	12.67791	0.00422	HATSouth	Rc
2455824.6620669	12.89449	12.71132	12.65831	0.00444	HATSouth	Rc
2455824.8476283	13.02466	12.71837	12.66187	0.00469	HATSouth	Rc
2455824.8514513	13.00242	12.7186	12.65787	0.00465	HATSouth	Rc
2455824.8548971	12.99264	12.71867	12.66292	0.00449	HATSouth	Rc
2455824.8598156	13.03101	12.73287	12.66764	0.00464	HATSouth	Rc
2455824.8632787	13.0168	12.72175	12.66595	0.0047	HATSouth	Rc
2455824.8667396	13.01663	12.72644	12.67035	0.00465	HATSouth	Rc
2455824.8718993	13.02095	12.73555	12.6728	0.00457	HATSouth	Rc
2455824.8753376	12.99841	12.7175	12.66104	0.00454	HATSouth	Rc
2455824.8788092	12.99777	12.72659	12.67045	0.0045	HATSouth	Rc
2455824.8837777	13.01656	12.73804	12.67268	0.00464	HATSouth	Rc
2455824.8871794	13.0061	12.72795	12.66436	0.00454	HATSouth	Rc
2455824.891036	12.97729	12.71277	12.65285	0.00453	HATSouth	Rc
2455824.8959786	12.98913	12.72579	12.66326	0.00458	HATSouth	Rc
2455824.8994238	13.00153	12.72976	12.66948	0.00459	HATSouth	Rc
2455824.9028845	12.98705	12.72129	12.65416	0.0047	HATSouth	Rc
2455825.6092165	13.03143	12.72455	12.66872	0.00437	HATSouth	Rc
2455825.6129694	13.03283	12.72655	12.66541	0.00448	HATSouth	Rc
2455825.6166512	12.99836	12.71397	12.66101	0.0044	HATSouth	Rc
2455825.6225998	13.00966	12.7367	12.67289	0.00433	HATSouth	Rc
2455825.6266666	13.01321	12.71937	12.65767	0.0044	HATSouth	Rc
2455825.6309774	13.00434	12.74325	12.67786	0.00432	HATSouth	Rc
2455825.6367886	13.01297	12.74222	12.67931	0.00433	HATSouth	Rc
2455825.6407361	13.02437	12.72953	12.67957	0.00441	HATSouth	Rc
2455825.6446256	13.0165	12.73639	12.68344	0.0044	HATSouth	Rc
2455825.650715	12.99546	12.72174	12.66076	0.00431	HATSouth	Rc
2455825.6555882	13.00975	12.71049	12.65879	0.00432	HATSouth	Rc
2455825.6599248	13.00324	12.73587	12.67175	0.00455	HATSouth	Rc
2455825.8480359	13.03828	12.72452	12.66258	0.00463	HATSouth	Rc
2455825.8518478	13.01087	12.71977	12.65723	0.00459	HATSouth	Rc
2455825.855321	13.02793	12.73186	12.66951	0.0045	HATSouth	Rc
2455825.8602865	13.07184	12.72671	12.66854	0.00464	HATSouth	Rc
2455825.8636871	13.02719	12.72982	12.66602	0.00459	HATSouth	Rc
2455825.8671384	13.01784	12.72679	12.66238	0.0045	HATSouth	Rc
2455825.8724739	13.0193	12.72002	12.65683	0.00443	HATSouth	Rc
2455825.8759218	13.02137	12.73282	12.6679	0.00454	HATSouth	Rc
2455825.879368	13.01019	12.72733	12.65775	0.00441	HATSouth	Rc
2455825.8842342	12.97773	12.72021	12.66286	0.00447	HATSouth	Rc
2455825.8876861	12.97955	12.72393	12.66388	0.00444	HATSouth	Rc
2455825.8914986	12.96457	12.72051	12.66202	0.00438	HATSouth	Rc
2455825.8963874	12.99194	12.72673	12.67177	0.00458	HATSouth	Rc
2455825.8998471	12.9744	12.71957	12.65996	0.00453	HATSouth	Rc
2455825.9032979	12.97671	12.72479	12.66309	0.00477	HATSouth	Rc
2455826.6077442	13.10134	12.7101	12.65217	0.00447	HATSouth	Rc
2455826.612005	13.11113	12.73006	12.6684	0.00453	HATSouth	Rc
2455826.6159845	13.08795	12.72665	12.66502	0.00458	HATSouth	Rc
2455826.6228692	13.08152	12.7162	12.65803	0.00443	HATSouth	Rc
2455826.6271078	13.07709	12.72562	12.66921	0.00446	HATSouth	Rc
2455826.6310522	13.04347	12.71895	12.66489	0.00426	HATSouth	Rc
2455826.6378415	13.06055	12.72192	12.66532	0.00433	HATSouth	Rc
2455826.6421669	13.06867	12.71852	12.66872	0.00447	HATSouth	Rc
2455826.6462676	13.0412	12.72496	12.65894	0.0044	HATSouth	Rc
2455826.6524814	13.05477	12.72634	12.67023	0.00465	HATSouth	Rc
2455826.6569257	13.04518	12.71969	12.6603	0.00456	HATSouth	Rc
2455826.6609248	13.02956	12.74005	12.68193	0.00506	HATSouth	Rc
2455826.8430311	13.03855	12.7176	12.65563	0.00464	HATSouth	Rc
2455826.8465056	13.03419	12.7287	12.66273	0.00456	HATSouth	Rc
2455826.8499669	13.04101	12.73338	12.67164	0.00454	HATSouth	Rc
2455826.8547932	13.05198	12.74011	12.67358	0.00467	HATSouth	Rc
2455826.858614	13.03047	12.71986	12.66235	0.00466	HATSouth	Rc
2455826.8620601	13.01825	12.71501	12.64741	0.00445	HATSouth	Rc
2455826.866922	13.01702	12.71914	12.65996	0.00446	HATSouth	Rc
2455826.8703603	13.01495	12.71916	12.65744	0.00445	HATSouth	Rc
2455826.8738103	13.026	12.73757	12.67065	0.00453	HATSouth	Rc
2455826.8791229	13.00906	12.72408	12.6625	0.00452	HATSouth	Rc
2455826.8825691	12.99813	12.72012	12.65643	0.00444	HATSouth	Rc
2455826.8860445	13.00961	12.7376	12.67072	0.00457	HATSouth	Rc
2455826.890938	13.00469	12.72844	12.65955	0.00448	HATSouth	Rc
2455826.8943902	12.9999	12.73004	12.66977	0.00444	HATSouth	Rc
2455826.8982349	12.98627	12.72007	12.65493	0.00463	HATSouth	Rc
2455826.90311	12.98047	12.72074	12.65739	0.00511	HATSouth	Rc
2455827.606864	12.98742	12.71753	12.65636	0.00413	HATSouth	Rc
2455827.6107283	12.98369	12.72346	12.66168	0.00421	HATSouth	Rc
2455827.6143748	12.9709	12.72117	12.66506	0.00416	HATSouth	Rc
2455827.6202548	12.98286	12.72267	12.66679	0.00412	HATSouth	Rc
2455827.6247539	12.97376	12.71775	12.65859	0.0041	HATSouth	Rc
2455827.6292991	12.97761	12.72612	12.66795	0.00413	HATSouth	Rc
2455827.6358821	12.9706	12.72299	12.6583	0.00408	HATSouth	Rc
2455827.6395146	12.95408	12.72053	12.66552	0.00417	HATSouth	Rc
2455827.6431609	12.94347	12.72364	12.66552	0.00404	HATSouth	Rc
2455827.6487391	12.94806	12.71861	12.66304	0.00402	HATSouth	Rc
2455827.6535241	12.93291	12.7218	12.66047	0.00409	HATSouth	Rc
2455827.6579277	12.92258	12.7134	12.65299	0.00415	HATSouth	Rc
2455827.8407832	13.05669	12.73326	12.66772	0.00458	HATSouth	Rc
2455827.844248	13.04059	12.73364	12.67127	0.00452	HATSouth	Rc
2455827.8476605	13.03494	12.7346	12.67174	0.00455	HATSouth	Rc
2455827.8525555	13.04653	12.72516	12.66115	0.00457	HATSouth	Rc
2455827.8560157	13.04953	12.73284	12.66937	0.0045	HATSouth	Rc
2455827.8598393	13.04116	12.73147	12.66259	0.00463	HATSouth	Rc
2455827.8646413	13.04491	12.72954	12.67274	0.00447	HATSouth	Rc
2455827.868102	13.03978	12.7386	12.67174	0.00456	HATSouth	Rc
2455827.871529	13.03191	12.72915	12.66459	0.00452	HATSouth	Rc
2455827.8764781	13.02599	12.7303	12.65989	0.00434	HATSouth	Rc
2455827.880298	13.01448	12.72274	12.65536	0.00443	HATSouth	Rc
2455827.8837664	13.01318	12.72329	12.65734	0.0045	HATSouth	Rc
2455827.8887268	13.01338	12.72379	12.66303	0.00444	HATSouth	Rc
2455827.8921313	12.99822	12.71616	12.65409	0.00436	HATSouth	Rc
2455827.895603	13.00808	12.72611	12.66917	0.00442	HATSouth	Rc
2455827.9007974	13.00355	12.72796	12.6601	0.00478	HATSouth	Rc
2455828.6000205	13.39982	12.73307	12.6696	0.00502	HATSouth	Rc
2455828.6038346	13.46427	12.73257	12.67527	0.00517	HATSouth	Rc
2455828.6074571	13.46774	12.72059	12.67197	0.00527	HATSouth	Rc
2455828.6137864	13.49476	12.71425	12.65766	0.00528	HATSouth	Rc
2455828.6180945	13.48567	12.71802	12.66036	0.00538	HATSouth	Rc
2455828.6220699	13.39781	12.72667	12.66522	0.00523	HATSouth	Rc
2455828.628604	13.38758	12.72769	12.66661	0.00512	HATSouth	Rc
2455828.6329321	13.43266	12.72396	12.66809	0.00536	HATSouth	Rc
2455828.6374135	13.45012	12.72412	12.66618	0.00533	HATSouth	Rc
2455828.6437648	13.4782	12.71382	12.65503	0.00529	HATSouth	Rc
2455828.648071	13.41153	12.72519	12.66707	0.0051	HATSouth	Rc
2455828.6523629	13.40493	12.73542	12.67324	0.00518	HATSouth	Rc
2455828.658642	13.38997	12.7184	12.66599	0.00552	HATSouth	Rc
2455829.5967313	14.38089	12.71463	12.65819	0.00827	HATSouth	Rc
2455829.6009134	14.36704	12.73287	12.67568	0.00824	HATSouth	Rc
2455829.6049854	14.33398	12.71505	12.66253	0.00824	HATSouth	Rc
2455829.6120507	14.58723	12.70116	12.65777	0.0092	HATSouth	Rc
2455829.6157333	14.76521	12.70994	12.6623	0.01046	HATSouth	Rc
2455829.6250767	14.14238	12.71341	12.66366	0.00719	HATSouth	Rc
2455829.6290403	14.09318	12.7187	12.65803	0.00707	HATSouth	Rc
2455829.633347	14.10627	12.71066	12.66163	0.00737	HATSouth	Rc
2455829.6398963	14.34111	12.70424	12.65555	0.00813	HATSouth	Rc
2455829.8387694	13.01161	12.73628	12.67244	0.00439	HATSouth	Rc
2455829.8422115	12.9831	12.72643	12.66464	0.00428	HATSouth	Rc
2455829.8456247	12.97446	12.72819	12.66387	0.00421	HATSouth	Rc
2455829.8513464	12.97662	12.71815	12.66336	0.00437	HATSouth	Rc
2455829.8553226	12.97643	12.73491	12.6729	0.00438	HATSouth	Rc
2455829.8587981	12.98282	12.74328	12.67717	0.0044	HATSouth	Rc
2455829.8639367	13.00579	12.74227	12.6758	0.00428	HATSouth	Rc
2455829.8673971	12.99345	12.73333	12.67013	0.00434	HATSouth	Rc
2455829.8708556	12.99883	12.72648	12.66883	0.00433	HATSouth	Rc
2455829.8763138	13.02121	12.74329	12.67926	0.00444	HATSouth	Rc
2455829.8797866	13.00153	12.73198	12.67348	0.00436	HATSouth	Rc
2455829.8832357	13.00876	12.73742	12.67597	0.00436	HATSouth	Rc
2455829.8882779	12.99316	12.7201	12.66237	0.00433	HATSouth	Rc
2455829.8917709	13.0117	12.73963	12.67775	0.00446	HATSouth	Rc
2455829.8956056	13.00973	12.74096	12.68097	0.00475	HATSouth	Rc
2455829.900349	12.9724	12.72511	12.66599	0.00495	HATSouth	Rc
2455830.5964054	13.82065	12.71656	12.65402	0.00621	HATSouth	Rc
2455830.600284	13.83199	12.73086	12.66465	0.00637	HATSouth	Rc
2455830.6040741	13.7869	12.726	12.66277	0.00589	HATSouth	Rc
2455830.6106644	13.7721	12.72125	12.65953	0.00601	HATSouth	Rc
2455830.6153169	13.76526	12.71896	12.65733	0.00618	HATSouth	Rc
2455830.6195321	13.71812	12.72422	12.67085	0.00588	HATSouth	Rc
2455830.6258761	13.71553	12.73086	12.67287	0.00594	HATSouth	Rc
2455830.6303668	13.73103	12.7217	12.66093	0.00596	HATSouth	Rc
2455830.6346934	13.72072	12.72834	12.6698	0.00572	HATSouth	Rc
2455830.6414278	13.73549	12.73443	12.6721	0.00579	HATSouth	Rc
2455830.6457859	13.70427	12.71907	12.65821	0.0059	HATSouth	Rc
2455830.6498474	13.68228	12.71973	12.66813	0.00564	HATSouth	Rc
2455830.6560608	13.65722	12.73104	12.67502	0.00625	HATSouth	Rc
2455830.8309604	13.00091	12.72836	12.6655	0.00439	HATSouth	Rc
2455830.8349211	13.02146	12.72767	12.66368	0.00449	HATSouth	Rc
2455830.8383855	13.00927	12.73027	12.6729	0.00438	HATSouth	Rc
2455830.841828	12.99436	12.72895	12.66903	0.00438	HATSouth	Rc
2455830.8452967	12.98366	12.71935	12.66613	0.00437	HATSouth	Rc
2455830.8487719	12.96512	12.71468	12.65976	0.00427	HATSouth	Rc
2455830.8541913	13.00096	12.72773	12.6637	0.00436	HATSouth	Rc
2455830.8576591	13.01519	12.73393	12.67133	0.00433	HATSouth	Rc
2455830.8611552	12.99408	12.73066	12.6687	0.00435	HATSouth	Rc
2455830.8662349	13.01872	12.72272	12.65953	0.00442	HATSouth	Rc
2455830.8697094	13.01403	12.73117	12.66494	0.00445	HATSouth	Rc
2455830.8735163	13.00423	12.73377	12.67191	0.00436	HATSouth	Rc
2455830.878538	13.01728	12.72737	12.66155	0.00439	HATSouth	Rc
2455830.881983	13.0101	12.73049	12.66112	0.00435	HATSouth	Rc
2455830.8854419	13.00413	12.72032	12.65318	0.0044	HATSouth	Rc
2455830.8903711	12.99238	12.73075	12.67259	0.00439	HATSouth	Rc
2455830.8941364	12.99494	12.73096	12.66578	0.00454	HATSouth	Rc
2455830.8975576	12.98462	12.72978	12.66565	0.00458	HATSouth	Rc
2455831.5918149	13.90622	12.7315	12.67898	0.0063	HATSouth	Rc
2455831.5956739	13.87319	12.73116	12.66922	0.00648	HATSouth	Rc
2455831.5998675	13.91951	12.73773	12.67978	0.00654	HATSouth	Rc
2455831.6059628	13.77158	12.72759	12.68177	0.00605	HATSouth	Rc
2455831.6102125	13.79542	12.7324	12.66731	0.00612	HATSouth	Rc
2455831.6144179	13.85595	12.71052	12.65661	0.00629	HATSouth	Rc
2455831.620811	13.71268	12.72127	12.66537	0.00589	HATSouth	Rc
2455831.6256323	13.7222	12.70728	12.6529	0.00601	HATSouth	Rc
2455831.6292319	13.67862	12.71831	12.6584	0.00578	HATSouth	Rc
2455831.6353798	13.61524	12.72367	12.66348	0.00554	HATSouth	Rc
2455831.6390916	13.58957	12.71492	12.65998	0.00553	HATSouth	Rc
2455831.6427733	13.57401	12.72635	12.66702	0.00538	HATSouth	Rc
2455831.6496551	13.5643	12.71625	12.66161	0.00538	HATSouth	Rc
2455831.65395	13.56822	12.71424	12.65454	0.00548	HATSouth	Rc
2455831.6579577	13.56981	12.73896	12.68004	0.00604	HATSouth	Rc
2455831.8309539	13.04707	12.72894	12.66938	0.00449	HATSouth	Rc
2455831.8343996	13.04168	12.73583	12.67295	0.00446	HATSouth	Rc
2455831.8378758	13.03703	12.72541	12.66325	0.00447	HATSouth	Rc
2455831.8432224	13.04121	12.73076	12.66906	0.00456	HATSouth	Rc
2455831.8466599	13.03722	12.73559	12.67112	0.00454	HATSouth	Rc
2455831.850114	13.02615	12.72608	12.66557	0.0044	HATSouth	Rc
2455831.8549494	13.02659	12.73428	12.66967	0.00441	HATSouth	Rc
2455831.8583987	13.01312	12.73507	12.67148	0.00443	HATSouth	Rc
2455831.8622064	13.00476	12.73294	12.67385	0.0044	HATSouth	Rc
2455831.867155	13.00362	12.72747	12.66616	0.00435	HATSouth	Rc
2455831.8706168	12.99775	12.71869	12.65911	0.00437	HATSouth	Rc
2455831.8740937	13.00315	12.72875	12.66275	0.00436	HATSouth	Rc
2455831.8790669	12.99258	12.71385	12.65224	0.00432	HATSouth	Rc
2455831.8828809	13.00253	12.73102	12.66648	0.00442	HATSouth	Rc
2455831.886327	13.00487	12.72697	12.65709	0.00443	HATSouth	Rc
2455831.8911543	13.00155	12.72113	12.65331	0.00456	HATSouth	Rc
2455831.8945942	13.00327	12.73391	12.67801	0.00468	HATSouth	Rc
2455831.898052	13.00037	12.72556	12.66418	0.0051	HATSouth	Rc
2455832.8306616	13.10181	12.72822	12.66706	0.00464	HATSouth	Rc
2455832.8341356	13.04541	12.72924	12.67068	0.00443	HATSouth	Rc
2455832.8376051	13.03412	12.72668	12.66071	0.00446	HATSouth	Rc
2455832.8430127	13.0405	12.71957	12.65796	0.00448	HATSouth	Rc
2455832.8464262	13.02194	12.73037	12.67033	0.00445	HATSouth	Rc
2455832.8498879	13.00931	12.72927	12.66599	0.00439	HATSouth	Rc
2455832.854726	12.99327	12.72623	12.66571	0.00434	HATSouth	Rc
2455832.8581814	12.97902	12.72256	12.66184	0.00432	HATSouth	Rc
2455832.8620061	12.9887	12.72839	12.6682	0.00434	HATSouth	Rc
2455832.8670413	12.99663	12.72746	12.66876	0.00439	HATSouth	Rc
2455832.8704872	12.99144	12.73175	12.66422	0.00423	HATSouth	Rc
2455832.8739537	12.98475	12.73314	12.66635	0.00437	HATSouth	Rc
2455832.8828408	12.96532	12.71586	12.65574	0.00425	HATSouth	Rc
2455832.8863194	12.97877	12.73194	12.66723	0.00434	HATSouth	Rc
2455832.8913492	12.9859	12.72797	12.66198	0.00435	HATSouth	Rc
2455832.8948215	12.98241	12.73155	12.66769	0.00457	HATSouth	Rc
2455832.8982725	12.97535	12.72464	12.66158	0.00488	HATSouth	Rc
2455833.6322348	13.52636	12.72478	12.66817	0.00532	HATSouth	Rc
2455833.6360617	13.50788	12.70778	12.64914	0.00518	HATSouth	Rc
2455833.6398777	13.53411	12.72675	12.66793	0.0054	HATSouth	Rc
2455833.6463674	13.53815	12.73393	12.66861	0.00537	HATSouth	Rc
2455833.6507341	13.62303	12.75732	12.6957	0.0057	HATSouth	Rc
2455833.655303	13.52056	12.72206	12.65755	0.0058	HATSouth	Rc
2455833.8272089	13.03312	12.7278	12.66583	0.00448	HATSouth	Rc
2455833.831043	13.01803	12.72396	12.65861	0.00438	HATSouth	Rc
2455833.8344887	13.03552	12.73321	12.6692	0.00445	HATSouth	Rc
2455833.8394982	13.04888	12.72709	12.66563	0.00452	HATSouth	Rc
2455833.8432813	13.03593	12.7235	12.65987	0.00448	HATSouth	Rc
2455833.8467296	13.03724	12.73355	12.66625	0.00441	HATSouth	Rc
2455833.8515024	13.03019	12.73312	12.66454	0.00441	HATSouth	Rc
2455833.8549551	13.03179	12.72782	12.66755	0.00439	HATSouth	Rc
2455833.8583965	13.02699	12.72884	12.66563	0.00443	HATSouth	Rc
2455833.863416	13.00962	12.71501	12.64779	0.00441	HATSouth	Rc
2455833.8668655	13.01761	12.7278	12.66434	0.00443	HATSouth	Rc
2455833.8703076	13.01199	12.72768	12.66429	0.00441	HATSouth	Rc
2455833.8749248	13.01815	12.73136	12.66692	0.00436	HATSouth	Rc
2455833.8783601	13.02028	12.73393	12.66609	0.00445	HATSouth	Rc
2455833.8821039	13.01089	12.73072	12.66531	0.00443	HATSouth	Rc
2455833.8867648	13.01329	12.73856	12.67135	0.00447	HATSouth	Rc
2455833.890203	13.00455	12.72409	12.66745	0.00447	HATSouth	Rc
2455833.8936643	13.00138	12.71505	12.65517	0.00462	HATSouth	Rc
2455834.5842904	13.2633	12.71821	12.66477	0.00472	HATSouth	Rc
2455834.5881917	13.23829	12.70434	12.64712	0.00465	HATSouth	Rc
2455834.5924046002	13.24091	12.71946	12.66622	0.00462	HATSouth	Rc
2455834.5990731	13.22534	12.7265	12.67454	0.00457	HATSouth	Rc
2455834.6027591	13.23146	12.72512	12.66609	0.00458	HATSouth	Rc
2455834.6063964	13.2138	12.72336	12.66806	0.00463	HATSouth	Rc
2455834.6118124	13.18318	12.72886	12.67146	0.00457	HATSouth	Rc
2455834.6166322	13.16945	12.73106	12.67213	0.00446	HATSouth	Rc
2455834.6208865	13.16053	12.71293	12.64866	0.00443	HATSouth	Rc
2455834.6275519	13.2236	12.73145	12.6741	0.00459	HATSouth	Rc
2455834.6311656	13.14828	12.72562	12.66235	0.00442	HATSouth	Rc
2455834.6348386	13.13604	12.73879	12.67543	0.00444	HATSouth	Rc
2455834.6412844	13.12891	12.73292	12.6745	0.00436	HATSouth	Rc
2455834.6453796998	13.11863	12.72752	12.66945	0.00432	HATSouth	Rc
2455834.6495246	13.12689	12.73776	12.67324	0.00441	HATSouth	Rc
2455834.6556831	13.0893	12.72021	12.65517	0.00457	HATSouth	Rc
2455834.8233788	13.03969	12.73535	12.67053	0.00447	HATSouth	Rc
2455834.8268496	13.03187	12.7271	12.66214	0.00443	HATSouth	Rc
2455834.8302925	13.04103	12.73188	12.67571	0.00449	HATSouth	Rc
2455834.8349773	13.04204	12.73343	12.66398	0.0044	HATSouth	Rc
2455834.8389691	13.0315	12.71502	12.65585	0.00446	HATSouth	Rc
2455834.8424283	13.04242	12.73789	12.66825	0.00448	HATSouth	Rc
2455834.8472961	13.0354	12.72532	12.66572	0.00447	HATSouth	Rc
2455834.8507322	13.02219	12.71977	12.65681	0.00437	HATSouth	Rc
2455834.8541548	13.02869	12.72785	12.66313	0.0044	HATSouth	Rc
2455834.8593116	13.00887	12.71272	12.6537	0.00439	HATSouth	Rc
2455834.862738	13.01758	12.72982	12.66466	0.00438	HATSouth	Rc
2455834.8661963	13.00872	12.71909	12.65609	0.00439	HATSouth	Rc
2455834.8709929	13.01169	12.718	12.65489	0.00442	HATSouth	Rc
2455834.8744401	13.00389	12.72147	12.65639	0.0043	HATSouth	Rc
2455834.8782315	13.01585	12.73821	12.67428	0.00446	HATSouth	Rc
2455834.8830212	12.98017	12.70877	12.65056	0.00431	HATSouth	Rc
2455834.8864567	12.98952	12.72059	12.65715	0.00438	HATSouth	Rc
2455834.8899052	12.99223	12.72695	12.6617	0.0044	HATSouth	Rc
2455834.8946552	12.99948	12.72829	12.66832	0.00462	HATSouth	Rc
2455835.5777951	13.10558	12.73324	12.67575	0.00431	HATSouth	Rc
2455835.5813596	13.08547	12.72912	12.66829	0.00424	HATSouth	Rc
2455835.5853064	13.05378	12.71968	12.65925	0.0042	HATSouth	Rc
2455835.5904881	13.07834	12.74301	12.68527	0.00426	HATSouth	Rc
2455835.5940435	13.07126	12.72354	12.66274	0.0042	HATSouth	Rc
2455835.5976122	13.07249	12.73051	12.67503	0.00437	HATSouth	Rc
2455835.6025646	13.06447	12.72644	12.66929	0.00427	HATSouth	Rc
2455835.6064808	13.08719	12.71557	12.66396	0.00428	HATSouth	Rc
2455835.6100385	13.04693	12.72492	12.66642	0.00413	HATSouth	Rc
2455835.6150399	13.04629	12.73767	12.67644	0.00423	HATSouth	Rc
2455835.6185991	13.03521	12.7244	12.67178	0.00414	HATSouth	Rc
2455835.6221584	13.10747	12.71914	12.66152	0.00441	HATSouth	Rc
2455835.6276311	13.03641	12.73357	12.66727	0.00419	HATSouth	Rc
2455835.6311984	13.0422	12.74172	12.68217	0.00415	HATSouth	Rc
2455835.6347752	13.03758	12.73104	12.67672	0.00412	HATSouth	Rc
2455835.6401506	13.03545	12.72031	12.65822	0.00422	HATSouth	Rc
2455835.6437134	13.04344	12.7356	12.67498	0.00422	HATSouth	Rc
2455835.6476406	13.02363	12.73346	12.67427	0.00411	HATSouth	Rc
2455835.6527288	13.0311	12.73299	12.66652	0.00425	HATSouth	Rc
2455835.6562875	13.0081	12.71111	12.65335	0.00454	HATSouth	Rc
2455835.8197342	13.04517	12.72672	12.66835	0.00445	HATSouth	Rc
2455835.8231302	13.03092	12.72795	12.66751	0.00449	HATSouth	Rc
2455835.8268572	13.02148	12.7244	12.66144	0.00431	HATSouth	Rc
2455835.8315746	13.04446	12.72707	12.66845	0.0044	HATSouth	Rc
2455835.8349627	13.10306	12.73386	12.668	0.00452	HATSouth	Rc
2455835.838361	13.15187	12.72563	12.66161	0.00468	HATSouth	Rc
2455835.8430577	13.30395	12.73067	12.6686	0.00506	HATSouth	Rc
2455835.8467807	13.01161	12.71717	12.66529	0.00439	HATSouth	Rc
2455835.8501753	13.00163	12.72648	12.65883	0.0044	HATSouth	Rc
2455835.8549092	13.02362	12.72246	12.66586	0.0043	HATSouth	Rc
2455835.8582884	13.02136	12.72562	12.65845	0.00434	HATSouth	Rc
2455835.8616907	13.02569	12.73138	12.67011	0.00433	HATSouth	Rc
2455835.8665977	13.02372	12.73402	12.67046	0.00442	HATSouth	Rc
2455835.8699665	13.02369	12.73347	12.67128	0.00453	HATSouth	Rc
2455835.8733555	13.0167	12.73481	12.67493	0.00443	HATSouth	Rc
2455835.8778507	13.00743	12.72046	12.66334	0.00438	HATSouth	Rc
2455835.8812296	13.01304	12.7347	12.66873	0.00435	HATSouth	Rc
2455835.8849849	13.01456	12.72551	12.66165	0.00443	HATSouth	Rc
2455835.8896022	13.01112	12.7353	12.67532	0.00453	HATSouth	Rc
2455835.8930112	13.00439	12.72958	12.66462	0.00457	HATSouth	Rc
2455835.8964347	12.99995	12.72226	12.66376	0.00467	HATSouth	Rc
2455836.57663	13.04604	12.72296	12.66893	0.00429	HATSouth	Rc
2455836.5801906	13.00877	12.72276	12.66541	0.00406	HATSouth	Rc
2455836.5837443	12.99348	12.72418	12.6621	0.00407	HATSouth	Rc
2455836.589476	13.00895	12.72298	12.66562	0.0041	HATSouth	Rc
2455836.5930385	12.9997	12.72511	12.66953	0.00411	HATSouth	Rc
2455836.5966151	13.01814	12.72696	12.66879	0.00413	HATSouth	Rc
2455836.6018927	13.03773	12.71889	12.66514	0.00424	HATSouth	Rc
2455836.6054543	13.00457	12.71836	12.65976	0.00411	HATSouth	Rc
2455836.609383	12.98243	12.71985	12.66047	0.00407	HATSouth	Rc
2455836.6143696	13.00558	12.73053	12.67198	0.00413	HATSouth	Rc
2455836.6179508	12.98493	12.7283	12.66712	0.00404	HATSouth	Rc
2455836.6215322	12.97326	12.7131	12.65612	0.00408	HATSouth	Rc
2455836.626552	12.99821	12.71458	12.66675	0.00412	HATSouth	Rc
2455836.6304709	12.96592	12.73328	12.67284	0.00398	HATSouth	Rc
2455836.6340371	12.99286	12.7232	12.66784	0.00412	HATSouth	Rc
2455836.6392885	12.97151	12.72362	12.66488	0.00404	HATSouth	Rc
2455836.6428525	12.93441	12.72562	12.66988	0.00394	HATSouth	Rc
2455836.6464324	12.93081	12.72717	12.66329	0.00399	HATSouth	Rc
2455836.6521686	12.92676	12.7324	12.67138	0.00399	HATSouth	Rc
2455836.6557374	12.92876	12.72467	12.66187	0.00438	HATSouth	Rc
2455836.8165314	13.0474	12.72513	12.66544	0.00467	HATSouth	Rc
2455836.8199731	13.0282	12.72742	12.66712	0.00444	HATSouth	Rc
2455836.8237411	13.0257	12.72533	12.66537	0.0044	HATSouth	Rc
2455836.8285818	13.02783	12.72246	12.65777	0.00445	HATSouth	Rc
2455836.8319864	13.03206	12.72917	12.66829	0.00448	HATSouth	Rc
2455836.8354045	13.02298	12.7334	12.67323	0.00442	HATSouth	Rc
2455836.8402209	13.02261	12.72295	12.66119	0.00446	HATSouth	Rc
2455836.8439897	13.01494	12.73132	12.66874	0.00438	HATSouth	Rc
2455836.8474147	13.00753	12.72308	12.66304	0.00446	HATSouth	Rc
2455836.8522315	13.01927	12.72885	12.66622	0.00449	HATSouth	Rc
2455836.8556506	13.01866	12.73176	12.66867	0.00448	HATSouth	Rc
2455836.8590893	13.01036	12.7291	12.66975	0.00446	HATSouth	Rc
2455836.8642521	13.01785	12.73416	12.67187	0.00451	HATSouth	Rc
2455836.8676662	13.01039	12.72554	12.66126	0.00435	HATSouth	Rc
2455836.871065	13.01045	12.72959	12.66915	0.00437	HATSouth	Rc
2455836.8758956	13.00406	12.72996	12.67048	0.00447	HATSouth	Rc
2455836.8792924	13.01268	12.73966	12.67562	0.00436	HATSouth	Rc
2455836.8830724	13.00242	12.73159	12.66669	0.0044	HATSouth	Rc
2455836.8876993	13.01048	12.73249	12.67567	0.0045	HATSouth	Rc
2455836.891142	13.01504	12.73689	12.67911	0.00481	HATSouth	Rc
2455836.8945065	13.00546	12.73643	12.67432	0.00485	HATSouth	Rc
2455837.5738713	13.04392	12.72478	12.66282	0.00426	HATSouth	Rc
2455837.5774381	13.00763	12.71913	12.6616	0.00415	HATSouth	Rc
2455837.5810116	12.9931	12.73138	12.66677	0.00408	HATSouth	Rc
2455837.5862904	12.98787	12.72752	12.66652	0.00418	HATSouth	Rc
2455837.5902235	12.98819	12.72732	12.66304	0.00423	HATSouth	Rc
2455837.5937873	13.00187	12.72327	12.66673	0.00421	HATSouth	Rc
2455837.5989276	12.98847	12.72236	12.66079	0.00412	HATSouth	Rc
2455837.6024793	12.98645	12.7103	12.65217	0.0042	HATSouth	Rc
2455837.6060321	12.97219	12.71688	12.66386	0.00411	HATSouth	Rc
2455837.6115077	12.98549	12.73177	12.66914	0.00414	HATSouth	Rc
2455837.6150781	12.96015	12.72292	12.66933	0.00407	HATSouth	Rc
2455837.618638	12.93657	12.72861	12.66676	0.00397	HATSouth	Rc
2455837.6237732	12.9037	12.72573	12.67071	0.00395	HATSouth	Rc
2455837.6273675	12.9116	12.71473	12.65124	0.00391	HATSouth	Rc
2455837.6313261	12.91454	12.72537	12.66881	0.004	HATSouth	Rc
2455837.6364855	12.91095	12.72225	12.65941	0.00397	HATSouth	Rc
2455837.6400795	12.91412	12.71741	12.66614	0.00393	HATSouth	Rc
2455837.6436942	12.88693	12.71953	12.6583	0.00389	HATSouth	Rc
2455837.6487751	12.90135	12.71828	12.65908	0.00405	HATSouth	Rc
2455837.6527478	12.89713	12.72757	12.66612	0.00423	HATSouth	Rc
2455837.8135033	13.04866	12.7309	12.66398	0.00468	HATSouth	Rc
2455837.8169395	13.01808	12.71436	12.65722	0.00454	HATSouth	Rc
2455837.8203438	13.03609	12.7312	12.6665	0.00445	HATSouth	Rc
2455837.8250674	13.0245	12.72492	12.66418	0.00442	HATSouth	Rc
2455837.8285045	13.03013	12.72284	12.65951	0.00451	HATSouth	Rc
2455837.8322168	13.02847	12.72617	12.66556	0.00444	HATSouth	Rc
2455837.8368394	13.02056	12.72229	12.66195	0.00444	HATSouth	Rc
2455837.8402478	13.01967	12.72873	12.66196	0.00442	HATSouth	Rc
2455837.843639	13.03153	12.73883	12.67431	0.00452	HATSouth	Rc
2455837.8482029	13.01501	12.71928	12.66106	0.00439	HATSouth	Rc
2455837.8519663	13.01652	12.72664	12.66175	0.00439	HATSouth	Rc
2455837.8553695	13.01935	12.72697	12.66945	0.00455	HATSouth	Rc
2455837.8600506	13.00239	12.71932	12.66071	0.00436	HATSouth	Rc
2455837.8634552	13.0001	12.71463	12.65722	0.00446	HATSouth	Rc
2455837.8668611	12.99721	12.72389	12.66256	0.00442	HATSouth	Rc
2455837.8720259	12.99142	12.72566	12.66676	0.00435	HATSouth	Rc
2455837.875419	12.96092	12.72806	12.67214	0.0043	HATSouth	Rc
2455837.8787903	12.97236	12.72653	12.66395	0.00435	HATSouth	Rc
2455837.8822208	12.95988	12.7228	12.66276	0.0044	HATSouth	Rc
2455837.8856575	12.97257	12.73158	12.66955	0.00431	HATSouth	Rc
2455837.8907826	12.96767	12.72591	12.67172	0.00446	HATSouth	Rc
2455837.8942133	12.95222	12.71878	12.66043	0.00476	HATSouth	Rc
2455838.5690515	13.00692	12.72832	12.66516	0.00407	HATSouth	Rc
2455838.5729989	12.96998	12.72452	12.67041	0.00399	HATSouth	Rc
2455838.5765935	12.97184	12.72748	12.66686	0.00407	HATSouth	Rc
2455838.5819821	12.98836	12.72864	12.66774	0.0041	HATSouth	Rc
2455838.5855574	12.97629	12.71979	12.66507	0.00411	HATSouth	Rc
2455838.5891248	12.99059	12.72801	12.66798	0.00414	HATSouth	Rc
2455838.5946006	12.96288	12.72481	12.66903	0.00406	HATSouth	Rc
2455838.5981569	12.95999	12.71753	12.66431	0.00404	HATSouth	Rc
2455838.6017432	12.97014	12.71735	12.66348	0.00412	HATSouth	Rc
2455838.6068001	12.9625	12.71852	12.65989	0.0041	HATSouth	Rc
2455838.6103398	12.9558	12.71918	12.6568	0.00401	HATSouth	Rc
2455838.6142583	12.93509	12.71671	12.66384	0.004	HATSouth	Rc
2455838.6196475	12.93962	12.7168	12.65327	0.00401	HATSouth	Rc
2455838.6231998	12.93709	12.72427	12.66575	0.00405	HATSouth	Rc
2455838.6267567	12.92576	12.72143	12.66124	0.00396	HATSouth	Rc
2455838.6321383	12.96236	12.72684	12.67309	0.00409	HATSouth	Rc
2455838.6360842	12.92273	12.72112	12.66092	0.00395	HATSouth	Rc
2455838.6396486	12.92259	12.72375	12.66077	0.0039	HATSouth	Rc
2455838.6448543	12.92367	12.72731	12.66453	0.00398	HATSouth	Rc
2455838.6484313	12.91226	12.72642	12.66383	0.00405	HATSouth	Rc
2455838.6520101	12.91782	12.73241	12.66926	0.00426	HATSouth	Rc
2455838.8101597	13.04251	12.72914	12.67523	0.00451	HATSouth	Rc
2455838.813899	13.00879	12.72374	12.66477	0.00439	HATSouth	Rc
2455838.8172961	13.0111	12.72603	12.66944	0.00441	HATSouth	Rc
2455838.8220446	13.02989	12.72251	12.66566	0.00446	HATSouth	Rc
2455838.8254302	13.02544	12.72267	12.66216	0.00442	HATSouth	Rc
2455838.8288375	13.02017	12.72134	12.66115	0.00447	HATSouth	Rc
2455838.8340526	13.01756	12.71489	12.65141	0.00438	HATSouth	Rc
2455838.8374515	13.01839	12.72788	12.66819	0.00439	HATSouth	Rc
2455838.8408406	13.01342	12.72531	12.66456	0.00445	HATSouth	Rc
2455838.8454519	13.0122	12.72742	12.66694	0.00436	HATSouth	Rc
2455838.8488257	13.01088	12.72022	12.6663	0.00438	HATSouth	Rc
2455838.8525506	13.01633	12.72974	12.67066	0.00444	HATSouth	Rc
2455838.8571378	12.9909	12.7231	12.665	0.00432	HATSouth	Rc
2455838.8605531	12.99236	12.72862	12.66674	0.0044	HATSouth	Rc
2455838.863964	12.98497	12.72912	12.66971	0.00428	HATSouth	Rc
2455838.8687597	12.99494	12.73115	12.67381	0.00433	HATSouth	Rc
2455838.8724844	12.98928	12.73364	12.66806	0.00427	HATSouth	Rc
2455838.8758587	13.00681	12.72007	12.65962	0.00439	HATSouth	Rc
2455838.8804294	13.06695	12.7202	12.66499	0.00452	HATSouth	Rc
2455838.8837696	13.08629	12.72205	12.66422	0.00456	HATSouth	Rc
2455838.8871568	12.97721	12.71008	12.65379	0.00431	HATSouth	Rc
2455838.8921314	13.04127	12.72902	12.67066	0.00475	HATSouth	Rc
2455839.5696797	13.01555	12.72088	12.66234	0.00427	HATSouth	Rc
2455839.5732557	12.98649	12.71619	12.65611	0.00408	HATSouth	Rc
2455839.5768171	12.99109	12.72667	12.66292	0.00411	HATSouth	Rc
2455839.5822147	12.9922	12.70969	12.64882	0.00417	HATSouth	Rc
2455839.5857873	12.99267	12.72317	12.66386	0.00403	HATSouth	Rc
2455839.5897144	12.97772	12.71773	12.65725	0.00401	HATSouth	Rc
2455839.5950717	13.00899	12.72194	12.66059	0.0042	HATSouth	Rc
2455839.5986278	13.00759	12.72473	12.66617	0.00415	HATSouth	Rc
2455839.6021689	13.01178	12.72318	12.66752	0.00421	HATSouth	Rc
2455839.6073233	12.99815	12.71955	12.66733	0.00413	HATSouth	Rc
2455839.6112448	12.97339	12.72798	12.66906	0.00412	HATSouth	Rc
2455839.6147839	12.9681	12.72105	12.65751	0.00405	HATSouth	Rc
2455839.6200326	12.98597	12.72815	12.66486	0.00411	HATSouth	Rc
2455839.6235929998	12.95964	12.72038	12.65708	0.00407	HATSouth	Rc
2455839.6271401998	12.95711	12.71355	12.65015	0.00406	HATSouth	Rc
2455839.6325445	12.9581	12.72842	12.66412	0.00407	HATSouth	Rc
2455839.6360948	12.95121	12.73021	12.66995	0.00403	HATSouth	Rc
2455839.6396742	12.94108	12.72931	12.66542	0.00401	HATSouth	Rc
2455839.6450655	12.94561	12.72886	12.67121	0.00403	HATSouth	Rc
2455839.6485858	12.94246	12.7278	12.67085	0.00409	HATSouth	Rc
2455839.6525217	12.93769	12.73603	12.67014	0.00424	HATSouth	Rc
2455839.8092179	13.05733	12.71761	12.65577	0.00469	HATSouth	Rc
2455839.8129554	13.03431	12.72515	12.66348	0.00448	HATSouth	Rc
2455839.8163614	13.04933	12.73513	12.67469	0.00455	HATSouth	Rc
2455839.8209648	13.03592	12.73167	12.66781	0.0046	HATSouth	Rc
2455839.8243488	13.02778	12.71733	12.65997	0.0045	HATSouth	Rc
2455839.8277255	13.02961	12.7222	12.65895	0.00443	HATSouth	Rc
2455839.8326134	13.01604	12.71917	12.6551	0.00437	HATSouth	Rc
2455839.8360339	13.00499	12.71263	12.6543	0.00449	HATSouth	Rc
2455839.839437	13.01146	12.7282	12.66516	0.00435	HATSouth	Rc
2455839.8438986	13.01548	12.73039	12.67024	0.00438	HATSouth	Rc
2455839.8472788	13.00672	12.71594	12.65776	0.00439	HATSouth	Rc
2455839.850965	13.00687	12.72758	12.66764	0.00438	HATSouth	Rc
2455839.855506	13.00453	12.72579	12.66042	0.00435	HATSouth	Rc
2455839.8588668	12.99819	12.72555	12.66207	0.00435	HATSouth	Rc
2455839.8622715	12.9975	12.72274	12.66027	0.00435	HATSouth	Rc
2455839.8668795	13.00488	12.73678	12.67572	0.00436	HATSouth	Rc
2455839.8705999	12.98378	12.71987	12.66114	0.00433	HATSouth	Rc
2455839.8739928	12.98873	12.72745	12.66964	0.00439	HATSouth	Rc
2455839.8787554	12.99666	12.72564	12.66297	0.00433	HATSouth	Rc
2455839.8821573	12.98909	12.72231	12.66158	0.00434	HATSouth	Rc
2455839.8855005	12.9839	12.72538	12.6679	0.00442	HATSouth	Rc
2455839.8903888	12.9867	12.72765	12.65958	0.00472	HATSouth	Rc
2455840.5653753	13.05549	12.72772	12.66801	0.00429	HATSouth	Rc
2455840.5692846	13.00086	12.72214	12.66351	0.00415	HATSouth	Rc
2455840.572829	13.02006	12.72388	12.66391	0.00414	HATSouth	Rc
2455840.5779164	12.96676	12.71708	12.66355	0.00401	HATSouth	Rc
2455840.5814733002	12.97242	12.72445	12.66465	0.00416	HATSouth	Rc
2455840.5850288	12.9776	12.72918	12.67051	0.00414	HATSouth	Rc
2455840.5907707	12.97102	12.72224	12.66268	0.00403	HATSouth	Rc
2455840.5943473	12.98336	12.72587	12.66495	0.00408	HATSouth	Rc
2455840.597916	12.94674	12.72132	12.66307	0.00404	HATSouth	Rc
2455840.6035487	12.98487	12.72233	12.66452	0.00402	HATSouth	Rc
2455840.6071242	12.9674	12.72281	12.67121	0.00403	HATSouth	Rc
2455840.6110703	12.96122	12.72534	12.66126	0.00398	HATSouth	Rc
2455840.6163459	12.99695	12.7206	12.66447	0.0042	HATSouth	Rc
2455840.6199368	12.98457	12.72429	12.66559	0.00412	HATSouth	Rc
2455840.6235253	12.97928	12.72272	12.66144	0.00404	HATSouth	Rc
2455840.6285471	12.98324	12.72543	12.66239	0.0041	HATSouth	Rc
2455840.6324743	12.96534	12.7217	12.655	0.00397	HATSouth	Rc
2455840.6360371	12.95946	12.72242	12.66402	0.00397	HATSouth	Rc
2455840.6412329	12.99631	12.73137	12.67207	0.00409	HATSouth	Rc
2455840.6447775	12.96979	12.71135	12.6567	0.00407	HATSouth	Rc
2455840.6483562	12.98334	12.72945	12.66348	0.00427	HATSouth	Rc
2455840.653843	12.9736	12.73692	12.67718	0.00479	HATSouth	Rc
2455840.8074632	13.04561	12.7201	12.65526	0.00444	HATSouth	Rc
2455840.8108982	13.02583	12.72853	12.6654	0.0045	HATSouth	Rc
2455840.8143422	13.02901	12.73625	12.67361	0.0044	HATSouth	Rc
2455840.8192463	13.03866	12.73041	12.67013	0.00453	HATSouth	Rc
2455840.8230394	13.03059	12.72515	12.66678	0.00455	HATSouth	Rc
2455840.8265115	13.01849	12.72342	12.66491	0.00443	HATSouth	Rc
2455840.831547	13.03864	12.73076	12.66772	0.00454	HATSouth	Rc
2455840.8349872	13.01645	12.72429	12.65765	0.00452	HATSouth	Rc
2455840.8384286	13.01318	12.72363	12.65591	0.00439	HATSouth	Rc
2455840.843817	13.03498	12.72403	12.66239	0.00457	HATSouth	Rc
2455840.8472559	13.02807	12.73167	12.66512	0.00452	HATSouth	Rc
2455840.8506986	13.03781	12.72892	12.66932	0.00455	HATSouth	Rc
2455840.8555906	13.03796	12.72946	12.66437	0.00448	HATSouth	Rc
2455840.8590318	13.01817	12.72274	12.66424	0.00437	HATSouth	Rc
2455840.8628176	13.03015	12.73235	12.66308	0.00448	HATSouth	Rc
2455840.8675587	13.01861	12.71897	12.6622	0.00444	HATSouth	Rc
2455840.8710034	13.02607	12.73262	12.67234	0.0045	HATSouth	Rc
2455840.8744432	13.01142	12.73338	12.66921	0.00434	HATSouth	Rc
2455840.8792327	13.01003	12.72452	12.65901	0.00439	HATSouth	Rc
2455840.8830257	13.00536	12.72711	12.66117	0.00446	HATSouth	Rc
2455840.8864748	13.01044	12.72969	12.67602	0.00451	HATSouth	Rc
2455840.8913284	13.00682	12.74112	12.68158	0.00495	HATSouth	Rc
2455841.5616805	13.11561	12.72245	12.6618	0.00441	HATSouth	Rc
2455841.5652587	13.0691	12.72863	12.66469	0.0043	HATSouth	Rc
2455841.5688424	13.06134	12.71848	12.65306	0.00429	HATSouth	Rc
2455841.5745978	13.08717	12.72955	12.66565	0.00443	HATSouth	Rc
2455841.5781538	13.08431	12.72496	12.66193	0.00431	HATSouth	Rc
2455841.5817145	13.07549	12.71792	12.66095	0.00422	HATSouth	Rc
2455841.5867166	13.11951	12.71698	12.65555	0.00441	HATSouth	Rc
2455841.590271	13.09075	12.72779	12.67032	0.00429	HATSouth	Rc
2455841.5942041	13.08289	12.71732	12.66304	0.00432	HATSouth	Rc
2455841.599335	13.07403	12.71757	12.65319	0.00432	HATSouth	Rc
2455841.6028802	13.07302	12.72433	12.66741	0.00425	HATSouth	Rc
2455841.6064314	13.07116	12.72655	12.66756	0.00437	HATSouth	Rc
2455841.6115555	13.02109	12.72727	12.66655	0.00424	HATSouth	Rc
2455841.6154673	13.01429	12.74686	12.68134	0.00412	HATSouth	Rc
2455841.6190561	12.99491	12.72019	12.66036	0.00405	HATSouth	Rc
2455841.6246794	12.99579	12.72	12.66827	0.00407	HATSouth	Rc
2455841.6282619	13.00258	12.72727	12.6657	0.0041	HATSouth	Rc
2455841.6318218	12.98836	12.71854	12.65617	0.00408	HATSouth	Rc
2455841.6375403	13.00897	12.72547	12.66573	0.00416	HATSouth	Rc
2455841.6411176	13.00132	12.7209	12.65463	0.00419	HATSouth	Rc
2455841.6446817	12.9999	12.73234	12.66789	0.00412	HATSouth	Rc
2455841.6497954	12.99031	12.72106	12.65722	0.00439	HATSouth	Rc
2455841.8058589	13.04295	12.72255	12.66168	0.00456	HATSouth	Rc
2455841.8092501	13.02955	12.72735	12.66613	0.00454	HATSouth	Rc
2455841.8126306	13.02879	12.72579	12.66458	0.0044	HATSouth	Rc
2455841.8173314	13.02784	12.72159	12.65815	0.00441	HATSouth	Rc
2455841.8210633	13.03097	12.72558	12.65869	0.00448	HATSouth	Rc
2455841.8244653	13.03269	12.7273	12.66776	0.00443	HATSouth	Rc
2455841.8291198	13.03272	12.731	12.67013	0.00443	HATSouth	Rc
2455841.8324603	13.02603	12.72315	12.66479	0.00443	HATSouth	Rc
2455841.8358468	13.02204	12.73166	12.66442	0.00444	HATSouth	Rc
2455841.8408177	13.0114	12.71738	12.65737	0.00441	HATSouth	Rc
2455841.8442059	13.01048	12.7151	12.65257	0.00437	HATSouth	Rc
2455841.8476329	13.03033	12.73597	12.6648	0.00441	HATSouth	Rc
2455841.8520795	13.0103	12.73067	12.67405	0.00432	HATSouth	Rc
2455841.8554593	13.01052	12.72972	12.66334	0.00436	HATSouth	Rc
2455841.8591763	13.01456	12.72517	12.66469	0.00432	HATSouth	Rc
2455841.8636631	13.00303	12.7254	12.66049	0.00435	HATSouth	Rc
2455841.8670288	13.00648	12.72621	12.66838	0.00435	HATSouth	Rc
2455841.8704489	12.9846	12.71838	12.65932	0.00428	HATSouth	Rc
2455841.8752176	13.00795	12.73082	12.66588	0.0043	HATSouth	Rc
2455841.8789465	13.01306	12.73593	12.67589	0.00437	HATSouth	Rc
2455841.8823583	13.00427	12.73709	12.66914	0.00431	HATSouth	Rc
2455841.8869097	13.00351	12.73192	12.66862	0.00455	HATSouth	Rc
2455841.8902878	12.99564	12.73128	12.6701	0.00444	HATSouth	Rc
2455842.5633493	13.15125	12.72101	12.65721	0.00473	HATSouth	Rc
2455842.5668862	13.15703	12.74015	12.68233	0.00497	HATSouth	Rc
2455842.5704568	13.1605	12.73053	12.67075	0.00465	HATSouth	Rc
2455842.575561	13.13493	12.72057	12.6664	0.00455	HATSouth	Rc
2455842.579115	13.13615	12.72405	12.66475	0.00462	HATSouth	Rc
2455842.583037	13.12497	12.72695	12.67135	0.00446	HATSouth	Rc
2455842.5883294	13.1243	12.72924	12.67125	0.00439	HATSouth	Rc
2455842.5918768	13.10507	12.72648	12.66742	0.00445	HATSouth	Rc
2455842.5954252	13.10059	12.72298	12.66425	0.00434	HATSouth	Rc
2455842.600721	13.08356	12.71842	12.65751	0.00442	HATSouth	Rc
2455842.604671	13.08346	12.7242	12.66295	0.00423	HATSouth	Rc
2455842.6082199	13.07549	12.72726	12.66816	0.00425	HATSouth	Rc
2455842.6134202	13.08383	12.7268	12.67341	0.00425	HATSouth	Rc
2455842.6169815	13.07536	12.72177	12.66775	0.00435	HATSouth	Rc
2455842.6205237	13.05793	12.71693	12.65839	0.0042	HATSouth	Rc
2455842.6263346	13.05112	12.71931	12.65574	0.00419	HATSouth	Rc
2455842.6298917	13.04539	12.73002	12.66517	0.00413	HATSouth	Rc
2455842.633433	13.03768	12.74002	12.67634	0.00426	HATSouth	Rc
2455842.6387113	13.04483	12.73204	12.66505	0.00418	HATSouth	Rc
2455842.6422516	13.03506	12.72563	12.66274	0.00415	HATSouth	Rc
2455842.6461698	13.03045	12.73257	12.67052	0.00428	HATSouth	Rc
2455842.6512951	13.01942	12.72774	12.66506	0.00463	HATSouth	Rc
2455842.7994754	13.0439	12.71048	12.65325	0.00493	HATSouth	Rc
2455842.8028738	13.04185	12.72073	12.66632	0.0049	HATSouth	Rc
2455842.8062475	13.04506	12.73893	12.67111	0.00479	HATSouth	Rc
2455842.8109478	13.03645	12.73755	12.67607	0.00502	HATSouth	Rc
2455842.8144877	13.01843	12.71859	12.6617	0.00467	HATSouth	Rc
2455842.81836	13.01402	12.71732	12.65814	0.00467	HATSouth	Rc
2455842.8229624	13.03103	12.73495	12.67486	0.00467	HATSouth	Rc
2455842.8263878	13.02238	12.72896	12.66411	0.00461	HATSouth	Rc
2455842.8298092	13.01444	12.72459	12.66654	0.00453	HATSouth	Rc
2455842.8344377	13.00849	12.72326	12.66192	0.00437	HATSouth	Rc
2455842.8381641	13.01312	12.7228	12.65896	0.00436	HATSouth	Rc
2455842.8415624	13.00372	12.72343	12.66686	0.00434	HATSouth	Rc
2455842.8460953	13.00395	12.72329	12.66083	0.00438	HATSouth	Rc
2455842.8495092	13.0117	12.72904	12.6623	0.00445	HATSouth	Rc
2455842.8529259	12.99045	12.71414	12.65647	0.00438	HATSouth	Rc
2455842.8580299	13.03344	12.73492	12.66994	0.00443	HATSouth	Rc
2455842.8614562	13.00848	12.7314	12.6714	0.00438	HATSouth	Rc
2455842.8648616	13.03687	12.72636	12.66809	0.00451	HATSouth	Rc
2455842.8694741	12.98659	12.72082	12.66052	0.00428	HATSouth	Rc
2455842.8728721	12.99473	12.72867	12.66553	0.00428	HATSouth	Rc
2455842.876573	12.98934	12.72074	12.66039	0.0044	HATSouth	Rc
2455842.8811561	12.9908	12.73387	12.66612	0.00436	HATSouth	Rc
2455842.8845697	12.97473	12.71727	12.65787	0.00433	HATSouth	Rc
2455842.8879714	12.98601	12.73227	12.66571	0.00451	HATSouth	Rc
2455843.5585566	13.06857	12.71914	12.66151	0.00491	HATSouth	Rc
2455843.562168	13.06889	12.7164	12.65276	0.00499	HATSouth	Rc
2455843.5657262	13.06586	12.73121	12.66927	0.0047	HATSouth	Rc
2455843.5713367	13.07843	12.71308	12.65366	0.00493	HATSouth	Rc
2455843.574914	13.09708	12.72024	12.66322	0.00506	HATSouth	Rc
2455843.5784684	13.09724	12.7129	12.66116	0.00485	HATSouth	Rc
2455843.583533	13.07901	12.72921	12.66977	0.00473	HATSouth	Rc
2455843.5870896	13.08076	12.72297	12.66196	0.00465	HATSouth	Rc
2455843.5910241	13.10875	12.71064	12.65628	0.00478	HATSouth	Rc
2455843.5961493	13.04344	12.71498	12.66152	0.00451	HATSouth	Rc
2455843.5997072	13.05586	12.7299	12.67016	0.0044	HATSouth	Rc
2455843.603285	13.0494	12.71961	12.6597	0.00431	HATSouth	Rc
2455843.6085416	13.04772	12.73399	12.67139	0.0043	HATSouth	Rc
2455843.6124847	13.01266	12.72624	12.66189	0.00415	HATSouth	Rc
2455843.6160726	13.00818	12.72939	12.66921	0.00412	HATSouth	Rc
2455843.6215685	13.01317	12.72534	12.67	0.0042	HATSouth	Rc
2455843.6251349	13.00542	12.72842	12.66792	0.00416	HATSouth	Rc
2455843.6286881	12.98755	12.71906	12.65991	0.00411	HATSouth	Rc
2455843.634363	12.99825	12.72605	12.66443	0.00417	HATSouth	Rc
2455843.6379587	12.99967	12.7307	12.66451	0.00406	HATSouth	Rc
2455843.6415434	12.98421	12.73473	12.66559	0.00407	HATSouth	Rc
2455843.6469543	12.99504	12.72148	12.65797	0.00428	HATSouth	Rc
2455843.6505072	12.99061	12.72909	12.66416	0.00444	HATSouth	Rc
2455843.7970069	13.05884	12.72944	12.67036	0.0052	HATSouth	Rc
2455843.8007368	13.0446	12.73048	12.67435	0.00497	HATSouth	Rc
2455843.8041185	13.04292	12.72663	12.66932	0.00496	HATSouth	Rc
2455843.8087374	13.02096	12.72049	12.65954	0.00453	HATSouth	Rc
2455843.8121131	13.01332	12.7184	12.66243	0.00482	HATSouth	Rc
2455843.8155163	13.03473	12.7361	12.6754	0.00495	HATSouth	Rc
2455843.8204953	13.01856	12.7318	12.67384	0.0049	HATSouth	Rc
2455843.8239208	13.00357	12.72125	12.66466	0.00488	HATSouth	Rc
2455843.8272962	13.00908	12.7288	12.66255	0.00484	HATSouth	Rc
2455843.8318572	12.99817	12.72798	12.66443	0.00472	HATSouth	Rc
2455843.8352542	12.98722	12.72721	12.66861	0.00465	HATSouth	Rc
2455843.8391541	12.98377	12.72458	12.66218	0.00457	HATSouth	Rc
2455843.8439203	12.99234	12.73042	12.668	0.00444	HATSouth	Rc
2455843.8473331	12.99059	12.72775	12.66583	0.00455	HATSouth	Rc
2455843.8507372	12.9816	12.72605	12.66082	0.00424	HATSouth	Rc
2455843.8554288	13.00431	12.72521	12.66505	0.0044	HATSouth	Rc
2455843.8591526	12.99785	12.72526	12.66436	0.00437	HATSouth	Rc
2455843.8625602	12.99567	12.71622	12.65844	0.00439	HATSouth	Rc
2455843.8672358	12.97886	12.71124	12.65684	0.00423	HATSouth	Rc
2455843.8705938	12.9945	12.72918	12.66778	0.00435	HATSouth	Rc
2455843.8739822	12.97611	12.72022	12.66122	0.00433	HATSouth	Rc
2455843.8791233	12.99536	12.72097	12.66051	0.00453	HATSouth	Rc
2455843.882523	12.98301	12.71958	12.66002	0.00435	HATSouth	Rc
2455843.8859257	12.99087	12.73196	12.66569	0.0045	HATSouth	Rc
2455844.5556857	13.04452	12.71848	12.66646	0.00499	HATSouth	Rc
2455844.5592381	13.02244	12.72025	12.66216	0.00467	HATSouth	Rc
2455844.5628037	13.01401	12.7276	12.66874	0.00472	HATSouth	Rc
2455844.5682086	13.01569	12.7177	12.66642	0.00473	HATSouth	Rc
2455844.5717568	13.01083	12.72257	12.66405	0.0048	HATSouth	Rc
2455844.5756766	13.00966	12.71488	12.65592	0.00475	HATSouth	Rc
2455844.5809012	13.04108	12.73109	12.67454	0.00469	HATSouth	Rc
2455844.5844411	13.03344	12.7243	12.66925	0.00461	HATSouth	Rc
2455844.5879905	13.03326	12.72448	12.66934	0.00489	HATSouth	Rc
2455844.5931159	13.0092	12.72533	12.66308	0.00464	HATSouth	Rc
2455844.5970201	12.99178	12.7178	12.66561	0.00451	HATSouth	Rc
2455844.6006019	12.98687	12.71088	12.66035	0.0045	HATSouth	Rc
2455844.605621	13.00732	12.72694	12.66662	0.00453	HATSouth	Rc
2455844.6092014	12.98142	12.72358	12.66648	0.0045	HATSouth	Rc
2455844.6127713	12.96783	12.73375	12.67321	0.00428	HATSouth	Rc
2455844.6182485	12.98951	12.72173	12.66227	0.00432	HATSouth	Rc
2455844.6218009	12.97809	12.72244	12.65996	0.00421	HATSouth	Rc
2455844.6253628	12.98944	12.74432	12.67754	0.00421	HATSouth	Rc
2455844.6304923	12.96244	12.71944	12.65762	0.00407	HATSouth	Rc
2455844.6340568	12.98126	12.73275	12.67058	0.00403	HATSouth	Rc
2455844.637985	12.96374	12.72932	12.65901	0.00398	HATSouth	Rc
2455844.643397	12.9733	12.73286	12.66538	0.00406	HATSouth	Rc
2455844.6469626	12.96154	12.73424	12.66919	0.00414	HATSouth	Rc
2455844.6505256	12.95208	12.72814	12.6664	0.00435	HATSouth	Rc
2455844.7940538	13.1089	12.73364	12.66801	0.00562	HATSouth	Rc
2455844.7974629	13.03547	12.7218	12.66808	0.0054	HATSouth	Rc
2455844.801233	13.02589	12.72016	12.66471	0.00504	HATSouth	Rc
2455844.805818	13.01091	12.72132	12.66419	0.00491	HATSouth	Rc
2455844.8092048	13.01424	12.72438	12.66417	0.00493	HATSouth	Rc
2455844.8126152	13.00392	12.71914	12.66256	0.00499	HATSouth	Rc
2455844.8172021	13.01095	12.72876	12.66855	0.005	HATSouth	Rc
2455844.8209444	13.00326	12.72175	12.65714	0.00483	HATSouth	Rc
2455844.8243713	13.0041	12.73482	12.67601	0.00488	HATSouth	Rc
2455844.8291673	13.00032	12.72287	12.66452	0.00494	HATSouth	Rc
2455844.8325775	13.0132	12.73696	12.67628	0.00502	HATSouth	Rc
2455844.8359697	13.00375	12.72076	12.66048	0.00496	HATSouth	Rc
2455844.8409094	12.99172	12.71433	12.66537	0.00488	HATSouth	Rc
2455844.8443035	12.99875	12.7179	12.65653	0.00482	HATSouth	Rc
2455844.8477304	13.01527	12.73595	12.67045	0.00506	HATSouth	Rc
2455844.8523913	12.99188	12.72513	12.66423	0.00477	HATSouth	Rc
2455844.8558219	12.99312	12.72856	12.6613	0.00472	HATSouth	Rc
2455844.85956	12.98211	12.71657	12.663	0.00481	HATSouth	Rc
2455844.8642473	12.99064	12.72692	12.6655	0.00458	HATSouth	Rc
2455844.8676348	13.02526	12.72556	12.66559	0.00479	HATSouth	Rc
2455844.8710068	12.98261	12.72194	12.66543	0.00449	HATSouth	Rc
2455844.8757887	13.0103	12.73249	12.67062	0.00444	HATSouth	Rc
2455844.8795223	12.99956	12.72545	12.67017	0.00439	HATSouth	Rc
2455844.8829181	12.99324	12.72358	12.66237	0.00446	HATSouth	Rc
2455844.8874782	12.98764	12.72488	12.66002	0.0046	HATSouth	Rc
2455845.551673	13.06874	12.71779	12.6648	0.00512	HATSouth	Rc
2455845.5552123	13.03731	12.72015	12.66351	0.00501	HATSouth	Rc
2455845.5587824	13.03749	12.72948	12.66395	0.00526	HATSouth	Rc
2455845.5639976	13.02441	12.71763	12.65711	0.00538	HATSouth	Rc
2455845.5675495	13.03941	12.71876	12.66663	0.00502	HATSouth	Rc
2455845.5714893	13.03286	12.71691	12.65965	0.0051	HATSouth	Rc
2455845.576813	13.01407	12.7197	12.66404	0.00521	HATSouth	Rc
2455845.5803739	13.01136	12.72407	12.65981	0.00526	HATSouth	Rc
2455845.5839622	13.01023	12.72075	12.66307	0.00474	HATSouth	Rc
2455845.589028	13.0242	12.72387	12.67118	0.00491	HATSouth	Rc
2455845.5929488	13.01202	12.73039	12.67213	0.00523	HATSouth	Rc
2455845.5965034	12.99554	12.71826	12.65616	0.00495	HATSouth	Rc
2455845.6015719	12.99724	12.71549	12.66002	0.00496	HATSouth	Rc
2455845.6051262	12.97714	12.72467	12.66316	0.00467	HATSouth	Rc
2455845.6086902	12.9701	12.72233	12.65894	0.00457	HATSouth	Rc
2455845.6144276	12.98916	12.73169	12.66671	0.00451	HATSouth	Rc
2455845.6180089	12.98678	12.72671	12.67071	0.00459	HATSouth	Rc
2455845.6215843	12.97176	12.7259	12.66406	0.00443	HATSouth	Rc
2455845.6269461	12.9708	12.72716	12.66065	0.0045	HATSouth	Rc
2455845.630511	12.96148	12.73475	12.66763	0.00452	HATSouth	Rc
2455845.6344674	12.96955	12.72813	12.6635	0.00444	HATSouth	Rc
2455845.6397714	12.95875	12.72688	12.66376	0.0043	HATSouth	Rc
2455845.6433421	12.9712	12.73059	12.66607	0.00445	HATSouth	Rc
2455845.646913	12.97484	12.73766	12.67144	0.00453	HATSouth	Rc
2455845.7941254	13.06158	12.72735	12.65926	0.00514	HATSouth	Rc
2455845.7974887	12.99841	12.73149	12.67028	0.00511	HATSouth	Rc
2455845.8008762	13.00604	12.73755	12.66989	0.00494	HATSouth	Rc
2455845.8058846	13.01007	12.73982	12.67344	0.00554	HATSouth	Rc
2455845.8092335	13.01179	12.71581	12.66022	0.00518	HATSouth	Rc
2455845.8126161	13.00467	12.71886	12.66939	0.00498	HATSouth	Rc
2455845.8172257	13.00471	12.72763	12.66105	0.00509	HATSouth	Rc
2455845.8206374	12.99368	12.72612	12.66724	0.00498	HATSouth	Rc
2455845.8243889	13.00034	12.72516	12.66856	0.00502	HATSouth	Rc
2455845.8289237	12.96505	12.71624	12.66157	0.00473	HATSouth	Rc
2455845.8322747	12.97604	12.73059	12.6732	0.00492	HATSouth	Rc
2455845.8358085	12.94997	12.71566	12.65685	0.00484	HATSouth	Rc
2455845.8405793	12.98182	12.72677	12.66495	0.00485	HATSouth	Rc
2455845.844457	12.97559	12.72997	12.66617	0.00476	HATSouth	Rc
2455845.8478486	12.98742	12.73184	12.67267	0.00502	HATSouth	Rc
2455845.8524915	12.97173	12.72577	12.65744	0.00496	HATSouth	Rc
2455845.8559054	12.95592	12.71995	12.66068	0.0047	HATSouth	Rc
2455845.859305	12.95808	12.72271	12.66505	0.00461	HATSouth	Rc
2455845.8644354	12.96731	12.72541	12.66179	0.00476	HATSouth	Rc
2455845.8677788	12.97782	12.72025	12.65544	0.00483	HATSouth	Rc
2455845.8711939	12.94781	12.71205	12.65178	0.0046	HATSouth	Rc
2455845.8745627	12.94548	12.71763	12.66178	0.00457	HATSouth	Rc
2455845.879276	12.96923	12.71625	12.65831	0.00484	HATSouth	Rc
2455845.8830045	12.97538	12.72415	12.6641	0.00474	HATSouth	Rc
2455845.8864244	12.97443	12.71688	12.65568	0.00466	HATSouth	Rc
2455846.5483783	13.08482	12.71031	12.66044	0.0058	HATSouth	Rc
2455846.5523113	13.09321	12.73421	12.68237	0.00571	HATSouth	Rc
2455846.5558724	13.0723	12.73446	12.66868	0.0058	HATSouth	Rc
2455846.5612202	13.08325	12.72591	12.67154	0.006	HATSouth	Rc
2455846.5647764	13.07355	12.73327	12.67223	0.00561	HATSouth	Rc
2455846.5683281	13.05626	12.7238	12.67186	0.00532	HATSouth	Rc
2455846.5742639	13.06361	12.71686	12.66263	0.00579	HATSouth	Rc
2455846.5778411	13.04061	12.71928	12.66603	0.00546	HATSouth	Rc
2455846.5813992	13.04093	12.72615	12.6742	0.00519	HATSouth	Rc
2455846.586387	13.05326	12.72556	12.67614	0.00538	HATSouth	Rc
2455846.5899389	13.0333	12.72215	12.66553	0.00547	HATSouth	Rc
2455846.5938947	13.02819	12.72006	12.66587	0.00517	HATSouth	Rc
2455846.5990022	13.01476	12.71937	12.6682	0.00526	HATSouth	Rc
2455846.6026042	13.0023	12.71789	12.65528	0.00492	HATSouth	Rc
2455846.6061871	13.01079	12.71088	12.65593	0.00507	HATSouth	Rc
2455846.6115342	13.02161	12.72682	12.6652	0.00523	HATSouth	Rc
2455846.6154627	12.98549	12.71219	12.65171	0.00491	HATSouth	Rc
2455846.6190266	13.00383	12.74208	12.67766	0.00488	HATSouth	Rc
2455846.6244578	12.98199	12.72176	12.65807	0.00464	HATSouth	Rc
2455846.6280331	12.98821	12.72167	12.65976	0.00484	HATSouth	Rc
2455846.631608	12.97847	12.71904	12.66099	0.00491	HATSouth	Rc
2455846.6369915	12.97764	12.71336	12.65217	0.00485	HATSouth	Rc
2455846.6405434	12.97638	12.73485	12.66112	0.00486	HATSouth	Rc
2455846.64413	12.98889	12.74413	12.6767	0.00476	HATSouth	Rc
2455846.6492863	12.97142	12.72484	12.66276	0.00501	HATSouth	Rc
2455846.789336	13.03726	12.72083	12.66184	0.00564	HATSouth	Rc
2455846.7927411	13.02837	12.72882	12.67291	0.00579	HATSouth	Rc
2455846.7960858	13.03414	12.73866	12.6773	0.00594	HATSouth	Rc
2455846.8011958	13.02598	12.71919	12.66818	0.00551	HATSouth	Rc
2455846.8045773	13.03743	12.73384	12.67756	0.00622	HATSouth	Rc
2455846.8079797	13.02076	12.72427	12.66051	0.00553	HATSouth	Rc
2455846.8126772	13.03408	12.7134	12.65942	0.00607	HATSouth	Rc
2455846.8160754	13.00331	12.7384	12.67535	0.00539	HATSouth	Rc
2455846.8198104	13.00648	12.72857	12.66745	0.00546	HATSouth	Rc
2455846.8245751	12.9903	12.71835	12.66086	0.0051	HATSouth	Rc
2455846.8279452	12.99979	12.71742	12.66232	0.0051	HATSouth	Rc
2455846.8313517	13.00041	12.72247	12.66396	0.00534	HATSouth	Rc
2455846.8359384	13.00832	12.72866	12.66953	0.00526	HATSouth	Rc
2455846.8396973	12.99959	12.72837	12.67307	0.00515	HATSouth	Rc
2455846.8431116	12.99244	12.72508	12.67002	0.00508	HATSouth	Rc
2455846.8477428	13.0273	12.74796	12.68421	0.00551	HATSouth	Rc
2455846.8511732	12.99427	12.73645	12.66795	0.00523	HATSouth	Rc
2455846.8545227	12.99339	12.7269	12.6667	0.00531	HATSouth	Rc
2455846.859498	12.97127	12.72436	12.66009	0.00502	HATSouth	Rc
2455846.8629202	12.96171	12.715	12.65745	0.00498	HATSouth	Rc
2455846.8663303	12.98841	12.73504	12.67734	0.00494	HATSouth	Rc
2455846.8709161	12.95319	12.71601	12.65892	0.00514	HATSouth	Rc
2455846.8743333	12.95991	12.72141	12.6657	0.00473	HATSouth	Rc
2455846.8780953	12.96251	12.72005	12.66358	0.00497	HATSouth	Rc
2455846.8814697	12.94785	12.71555	12.65755	0.00478	HATSouth	Rc
2455846.8862521	12.97847	12.73392	12.67144	0.00532	HATSouth	Rc
2455847.5465499	13.13533	12.73064	12.66596	0.00591	HATSouth	Rc
2455847.5504902	13.1059	12.72772	12.67855	0.00608	HATSouth	Rc
2455847.5540349	13.11181	12.72721	12.66881	0.0056	HATSouth	Rc
2455847.5593576	13.10086	12.71121	12.65392	0.00605	HATSouth	Rc
2455847.562903	13.10857	12.72729	12.67488	0.00546	HATSouth	Rc
2455847.5664681	13.07759	12.71113	12.65265	0.00558	HATSouth	Rc
2455847.5718159	13.06409	12.71705	12.65755	0.00532	HATSouth	Rc
2455847.5753659	13.07461	12.72051	12.66831	0.00572	HATSouth	Rc
2455847.5789083	13.07841	12.72509	12.67408	0.00581	HATSouth	Rc
2455847.5839697	13.03041	12.72424	12.66394	0.00549	HATSouth	Rc
2455847.5875246	13.03777	12.72105	12.66473	0.00542	HATSouth	Rc
2455847.5914614	13.00386	12.71572	12.64736	0.00523	HATSouth	Rc
2455847.5968526	13.01473	12.72111	12.67154	0.00542	HATSouth	Rc
2455847.6004198	13.00891	12.73101	12.67452	0.00477	HATSouth	Rc
2455847.6039858	13.00041	12.71716	12.6613	0.00487	HATSouth	Rc
2455847.6093513	13.03698	12.72976	12.66679	0.00531	HATSouth	Rc
2455847.613287	12.99948	12.71702	12.65695	0.00522	HATSouth	Rc
2455847.6168497	13.02388	12.72831	12.67031	0.00506	HATSouth	Rc
2455847.62207	13.01603	12.74989	12.68131	0.00495	HATSouth	Rc
2455847.6256375	12.99691	12.71947	12.6473	0.00486	HATSouth	Rc
2455847.6292024	13.01362	12.7284	12.66137	0.00492	HATSouth	Rc
2455847.6348505	13.02333	12.73363	12.66526	0.005	HATSouth	Rc
2455847.6384034	12.9999	12.73876	12.66857	0.00495	HATSouth	Rc
2455847.6419719	12.98017	12.72109	12.65216	0.00499	HATSouth	Rc
2455847.6469845	12.98547	12.72401	12.66013	0.00511	HATSouth	Rc
2455848.5478572	13.44713	12.70688	12.6566	0.00862	HATSouth	Rc
2455848.5517718	13.32031	12.69108	12.63949	0.00693	HATSouth	Rc
2455848.5569298	13.29252	12.72921	12.67082	0.00653	HATSouth	Rc
2455848.560473	13.3878	12.72084	12.67691	0.0078	HATSouth	Rc
2455848.5689903	13.38622	12.74077	12.68024	0.00756	HATSouth	Rc
2455848.5729067	13.29954	12.72557	12.67076	0.00678	HATSouth	Rc
2455848.5764319	13.21742	12.70921	12.66377	0.00624	HATSouth	Rc
2455848.581826	13.48413	12.73127	12.66874	0.00797	HATSouth	Rc
2455848.5888849	13.55333	12.71162	12.66643	0.00866	HATSouth	Rc
2455848.5944346	13.28432	12.72329	12.66092	0.00611	HATSouth	Rc
2455848.5979864	13.23396	12.72413	12.66378	0.00605	HATSouth	Rc
2455848.6015493	13.63018	12.72452	12.6558	0.00909	HATSouth	Rc
2455848.6067636	13.30143	12.73575	12.67846	0.00685	HATSouth	Rc
2455848.6103021	13.29119	12.71828	12.67297	0.00688	HATSouth	Rc
2455848.6142482	13.31454	12.74506	12.67858	0.00654	HATSouth	Rc
2455848.6192711	13.19497	12.72287	12.66892	0.00615	HATSouth	Rc
2455848.6228185	13.16141	12.72113	12.66545	0.00617	HATSouth	Rc
2455848.6263693	13.13965	12.72991	12.66767	0.00539	HATSouth	Rc
2455848.6313005	13.10715	12.72223	12.66684	0.00511	HATSouth	Rc
2455848.635214	13.09398	12.72778	12.66884	0.00521	HATSouth	Rc
2455848.6387655	13.12046	12.71956	12.66159	0.00557	HATSouth	Rc
2455848.6438376	13.13713	12.72136	12.65922	0.00505	HATSouth	Rc
2455848.6474236	13.10207	12.74215	12.67783	0.00531	HATSouth	Rc
2455849.5414571	13.20008	12.72455	12.6752	0.00622	HATSouth	Rc
2455849.5450252	13.14407	12.72139	12.6678	0.0058	HATSouth	Rc
2455849.5485788	13.14521	12.70755	12.65829	0.00607	HATSouth	Rc
2455849.5542227	13.17872	12.71253	12.65341	0.00582	HATSouth	Rc
2455849.5577843	13.20966	12.72287	12.66874	0.00584	HATSouth	Rc
2455849.5613277	13.15814	12.69852	12.64218	0.00545	HATSouth	Rc
2455849.5665986	13.1839	12.72371	12.66795	0.00577	HATSouth	Rc
2455849.5701847	13.1778	12.73158	12.67284	0.00574	HATSouth	Rc
2455849.5741242	13.13851	12.72577	12.66673	0.00555	HATSouth	Rc
2455849.5794566	13.16842	12.71376	12.66209	0.00558	HATSouth	Rc
2455849.583048	13.17069	12.73543	12.67651	0.00535	HATSouth	Rc
2455849.5866417	13.22775	12.69797	12.6461	0.00635	HATSouth	Rc
2455849.5918415	13.16189	12.70453	12.65292	0.00618	HATSouth	Rc
2455849.5957923	13.22364	12.73404	12.67764	0.00625	HATSouth	Rc
2455849.5993556	13.18785	12.70614	12.6525	0.00541	HATSouth	Rc
2455849.6044324	13.23527	12.73836	12.68952	0.00602	HATSouth	Rc
2455849.6080135	13.22422	12.72751	12.66536	0.00574	HATSouth	Rc
2455849.6115659	13.1898	12.72103	12.65643	0.00555	HATSouth	Rc
2455849.616997	13.18672	12.71119	12.65882	0.00548	HATSouth	Rc
2455849.6205508	13.14223	12.70291	12.65062	0.00518	HATSouth	Rc
2455849.6241285	13.11248	12.71896	12.658	0.00529	HATSouth	Rc
2455849.629233	13.08522	12.71853	12.66585	0.00564	HATSouth	Rc
2455849.632816	13.06554	12.72065	12.6602	0.00509	HATSouth	Rc
2455849.6367402	13.04194	12.71254	12.65125	0.00485	HATSouth	Rc
2455849.6417428	13.05116	12.73337	12.66821	0.00507	HATSouth	Rc
2455849.6452713	13.04886	12.72569	12.66148	0.00504	HATSouth	Rc
2455850.5388374	13.71686	12.74857	12.68203	0.00935	HATSouth	Rc
2455850.5423849	13.33405	12.71159	12.66335	0.00623	HATSouth	Rc
2455850.5461237	13.22388	12.73068	12.66703	0.00563	HATSouth	Rc
2455850.5512212	13.17292	12.72339	12.66736	0.00561	HATSouth	Rc
2455850.5552015	13.24211	12.7132	12.6637	0.00594	HATSouth	Rc
2455850.558777	13.21705	12.72682	12.66943	0.00563	HATSouth	Rc
2455850.5641881	13.05988	12.71669	12.6652	0.00511	HATSouth	Rc
2455850.5677846	13.08117	12.7117	12.65985	0.00501	HATSouth	Rc
2455850.5713344	13.05655	12.70855	12.648	0.00498	HATSouth	Rc
2455850.5768602	13.06401	12.71722	12.66179	0.00531	HATSouth	Rc
2455850.5804304	13.02447	12.71835	12.66196	0.00496	HATSouth	Rc
2455850.5839849	13.02079	12.71001	12.66207	0.00491	HATSouth	Rc
2455850.5893821	13.13367	12.73041	12.67675	0.0055	HATSouth	Rc
2455850.5929438	13.03455	12.72157	12.66831	0.00494	HATSouth	Rc
2455850.5969059	13.01735	12.71126	12.65237	0.00477	HATSouth	Rc
2455850.601928	13.01225	12.71704	12.66597	0.00469	HATSouth	Rc
2455850.6054902	13.02266	12.71618	12.66424	0.0046	HATSouth	Rc
2455850.6090669	13.00203	12.71885	12.65682	0.00485	HATSouth	Rc
2455850.6141724	13.01196	12.73595	12.67141	0.00491	HATSouth	Rc
2455850.6181316	13.00994	12.73228	12.66826	0.00494	HATSouth	Rc
2455850.621721	13.00388	12.73902	12.67369	0.0047	HATSouth	Rc
2455850.6269612	12.98358	12.72831	12.66104	0.00468	HATSouth	Rc
2455850.6305498	12.98148	12.73129	12.6711	0.00468	HATSouth	Rc
2455850.6341191	12.98576	12.73699	12.67054	0.00476	HATSouth	Rc
2455850.6398148	13.00989	12.74305	12.68072	0.00443	HATSouth	Rc
2455850.6433893	12.97433	12.73743	12.66953	0.00478	HATSouth	Rc
2455850.646949	12.97089	12.7315	12.67001	0.00484	HATSouth	Rc
2455850.780162	13.01925	12.71652	12.65258	0.0047	HATSouth	Rc
2455850.7835764	13.00879	12.71512	12.66355	0.00497	HATSouth	Rc
2455850.7873448	12.99962	12.71871	12.66255	0.00469	HATSouth	Rc
2455850.7919732	13.00812	12.72499	12.67041	0.00472	HATSouth	Rc
2455850.7953304	13.00712	12.72197	12.66373	0.00489	HATSouth	Rc
2455850.798725	12.99142	12.71984	12.66488	0.00472	HATSouth	Rc
2455850.8033699	12.97824	12.71512	12.65738	0.00472	HATSouth	Rc
2455850.8070777	12.97471	12.71992	12.65561	0.0047	HATSouth	Rc
2455850.8104814	12.98633	12.72691	12.67475	0.00472	HATSouth	Rc
2455850.8154232	12.99259	12.73363	12.67422	0.00482	HATSouth	Rc
2455850.8189277	12.97633	12.7204	12.65928	0.00464	HATSouth	Rc
2455850.8223537	12.96664	12.70631	12.65109	0.00458	HATSouth	Rc
2455850.8273407	12.96295	12.71612	12.65502	0.00462	HATSouth	Rc
2455850.8306969	12.97647	12.72834	12.66575	0.00454	HATSouth	Rc
2455850.8340456	12.97301	12.71694	12.6576	0.00479	HATSouth	Rc
2455850.8387256	12.98035	12.73289	12.66937	0.00465	HATSouth	Rc
2455850.8420991	12.95049	12.71639	12.6674	0.00454	HATSouth	Rc
2455850.8458443	12.96654	12.72577	12.66095	0.00459	HATSouth	Rc
2455850.8504717	12.94726	12.71698	12.65744	0.00455	HATSouth	Rc
2455850.8538959	12.95258	12.71912	12.66252	0.00451	HATSouth	Rc
2455850.857299	12.97292	12.72467	12.66554	0.00463	HATSouth	Rc
2455850.8618798	12.94076	12.72645	12.6728	0.00455	HATSouth	Rc
2455850.8656085	12.93849	12.72057	12.66027	0.00446	HATSouth	Rc
2455850.8689953	12.93754	12.73274	12.66979	0.00475	HATSouth	Rc
2455850.8736649	12.8989	12.72124	12.66717	0.00439	HATSouth	Rc
2455850.8770571	12.90032	12.72218	12.66088	0.0043	HATSouth	Rc
2455850.8804616	12.89276	12.72115	12.66009	0.0046	HATSouth	Rc
2455851.535696	13.18385	12.71774	12.66828	0.00564	HATSouth	Rc
2455851.5392366	13.19562	12.71348	12.66136	0.00579	HATSouth	Rc
2455851.5428167	13.11788	12.70855	12.65351	0.0052	HATSouth	Rc
2455851.5479307	13.16262	12.72766	12.6708	0.00528	HATSouth	Rc
2455851.5518576	13.16466	12.71108	12.66486	0.00559	HATSouth	Rc
2455851.5554214	13.15589	12.72843	12.67067	0.00548	HATSouth	Rc
2455851.560489	13.11742	12.71889	12.6594	0.00518	HATSouth	Rc
2455851.5640328	13.14114	12.72773	12.67766	0.00531	HATSouth	Rc
2455851.5675874	13.09168	12.70284	12.65232	0.00528	HATSouth	Rc
2455851.5733535	13.0874	12.73454	12.67609	0.00504	HATSouth	Rc
2455851.5769152	13.07515	12.71655	12.66664	0.00494	HATSouth	Rc
2455851.5804713	13.078	12.73035	12.66565	0.00509	HATSouth	Rc
2455851.5858033	13.08726	12.71707	12.66888	0.005	HATSouth	Rc
2455851.5893622	13.06459	12.72904	12.66757	0.00506	HATSouth	Rc
2455851.5933164	13.08127	12.72974	12.67092	0.00493	HATSouth	Rc
2455851.5986861	13.07108	12.71719	12.65745	0.00519	HATSouth	Rc
2455851.6022772	13.06835	12.71916	12.65891	0.00514	HATSouth	Rc
2455851.6058432	13.05829	12.71667	12.65917	0.00467	HATSouth	Rc
2455851.6109559	13.04084	12.72585	12.66815	0.00481	HATSouth	Rc
2455851.6148802	13.02834	12.72832	12.66945	0.00494	HATSouth	Rc
2455851.6184249	13.01521	12.72619	12.66446	0.00457	HATSouth	Rc
2455851.6235138	13.04378	12.73477	12.67505	0.00488	HATSouth	Rc
2455851.6270801	13.02318	12.73316	12.6657	0.00496	HATSouth	Rc
2455851.6306699	13.02868	12.73843	12.6716	0.00471	HATSouth	Rc
2455851.6363515	13.04039	12.74136	12.67008	0.00488	HATSouth	Rc
2455851.6399313	13.02378	12.72568	12.66057	0.00457	HATSouth	Rc
2455851.643487	13.01835	12.7326	12.67166	0.00511	HATSouth	Rc
2455851.7812503	13.04114	12.73375	12.67444	0.00479	HATSouth	Rc
2455851.7848486	13.0247	12.71795	12.65936	0.00472	HATSouth	Rc
2455851.78868	13.01597	12.71967	12.66221	0.00491	HATSouth	Rc
2455851.794673	13.023	12.72062	12.66832	0.00496	HATSouth	Rc
2455851.798407	13.02307	12.72971	12.66965	0.00486	HATSouth	Rc
2455851.8024849	13.01607	12.72514	12.66197	0.00478	HATSouth	Rc
2455851.8076872	13.01499	12.72445	12.66352	0.00471	HATSouth	Rc
2455851.8114985	13.01464	12.72738	12.66877	0.00497	HATSouth	Rc
2455851.8151635	13.00212	12.71857	12.66017	0.00474	HATSouth	Rc
2455851.8213658	13.00759	12.7248	12.66522	0.00474	HATSouth	Rc
2455851.8253355	12.9949	12.72365	12.6667	0.00464	HATSouth	Rc
2455851.8542426	12.9853	12.71253	12.65097	0.00467	HATSouth	Rc
2455851.8577937	12.99974	12.73511	12.66924	0.00489	HATSouth	Rc
2455851.8733137	12.97183	12.72108	12.65966	0.00451	HATSouth	Rc
2455851.8770802	12.97772	12.71981	12.6627	0.00467	HATSouth	Rc
2455851.8807782	12.96856	12.7186	12.66152	0.00505	HATSouth	Rc
2455852.7746064	13.05351	12.71151	12.65569	0.00496	HATSouth	Rc
2455852.7783728	13.03711	12.70947	12.65761	0.00488	HATSouth	Rc
2455852.7817775	13.06004	12.73288	12.67348	0.00483	HATSouth	Rc
2455852.7851905	13.05212	12.7281	12.663	0.00496	HATSouth	Rc
2455852.788605	13.05085	12.73281	12.6735	0.0051	HATSouth	Rc
2455852.7920107	13.03836	12.72269	12.65736	0.00476	HATSouth	Rc
2455852.7957589	13.02324	12.71253	12.65573	0.00469	HATSouth	Rc
2455852.799192	13.03098	12.72132	12.66467	0.00482	HATSouth	Rc
2455852.8026082	13.0371	12.73	12.67014	0.00482	HATSouth	Rc
2455852.8060251	13.03882	12.7262	12.6675	0.00478	HATSouth	Rc
2455852.8094521	13.02395	12.72796	12.66369	0.00468	HATSouth	Rc
2455852.8132093	13.02508	12.73241	12.67113	0.00479	HATSouth	Rc
2455852.8166285	13.00863	12.72036	12.66406	0.00457	HATSouth	Rc
2455852.8199999	13.0214	12.73472	12.67324	0.00471	HATSouth	Rc
2455852.823417	13.01204	12.73066	12.66561	0.00457	HATSouth	Rc
2455852.828116	13.01177	12.72491	12.66678	0.00471	HATSouth	Rc
2455852.8318752	13.01336	12.73028	12.67244	0.00487	HATSouth	Rc
2455852.8352929	13.01995	12.72716	12.67092	0.00481	HATSouth	Rc
2455852.8387324	13.01738	12.72932	12.67232	0.00473	HATSouth	Rc
2455852.8421504	13.00791	12.7238	12.66824	0.00473	HATSouth	Rc
2455852.8455457	12.99827	12.71803	12.65557	0.00476	HATSouth	Rc
2455852.8492682	13.00865	12.73037	12.67477	0.00483	HATSouth	Rc
2455852.8526772	13.00558	12.73014	12.67126	0.00453	HATSouth	Rc
2455852.8560587	13.01038	12.72485	12.66847	0.00467	HATSouth	Rc
2455852.8594648	13.00979	12.73008	12.66987	0.00468	HATSouth	Rc
2455852.8628945	12.9949	12.72043	12.66282	0.0047	HATSouth	Rc
2455852.8666375	12.99871	12.72587	12.66784	0.00474	HATSouth	Rc
2455852.8714261	12.99456	12.72942	12.66859	0.00466	HATSouth	Rc
2455852.8748662	12.9779	12.71984	12.65725	0.00442	HATSouth	Rc
2455852.8782953	12.98415	12.71927	12.66957	0.0048	HATSouth	Rc
2455852.8828857	12.96433	12.71747	12.66446	0.00509	HATSouth	Rc
2455853.7705029	13.06925	12.72574	12.66651	0.00485	HATSouth	Rc
2455853.7738392	13.07123	12.73387	12.67611	0.00481	HATSouth	Rc
2455853.7775001	13.04508	12.72108	12.67018	0.00466	HATSouth	Rc
2455853.7820633	13.0397	12.72907	12.67343	0.00484	HATSouth	Rc
2455853.78541	13.02869	12.72639	12.66506	0.00489	HATSouth	Rc
2455853.7887408	13.01991	12.72444	12.66642	0.00455	HATSouth	Rc
2455853.7933749	13.02361	12.73114	12.67376	0.00466	HATSouth	Rc
2455853.797049	13.00939	12.72151	12.66434	0.00464	HATSouth	Rc
2455853.8003699	13.00072	12.71837	12.65526	0.00469	HATSouth	Rc
2455853.8048163	13.01786	12.73117	12.67032	0.00462	HATSouth	Rc
2455853.8081484	13.01235	12.72506	12.66347	0.00474	HATSouth	Rc
2455853.8114822	12.98087	12.71762	12.65478	0.00449	HATSouth	Rc
2455853.8163711	13.00435	12.73626	12.66791	0.00473	HATSouth	Rc
2455853.8199027	12.98788	12.72265	12.6557	0.00457	HATSouth	Rc
2455853.8232663	12.98391	12.71645	12.66234	0.00461	HATSouth	Rc
2455853.8279631	12.9972	12.72489	12.66577	0.00461	HATSouth	Rc
2455853.8312934	12.98508	12.72344	12.66576	0.0046	HATSouth	Rc
2455853.834954	12.97732	12.72148	12.6672	0.0045	HATSouth	Rc
2455853.839659	12.9826	12.71162	12.65716	0.00452	HATSouth	Rc
2455853.8430026	12.99059	12.72499	12.66511	0.00459	HATSouth	Rc
2455853.8463083	12.98211	12.71167	12.65411	0.00452	HATSouth	Rc
2455853.8507291	12.99288	12.72923	12.67078	0.00451	HATSouth	Rc
2455853.8543983	12.99114	12.72043	12.65184	0.00449	HATSouth	Rc
2455853.8577548	12.99551	12.72626	12.66059	0.00453	HATSouth	Rc
2455853.8622702	12.98762	12.72399	12.66566	0.00451	HATSouth	Rc
2455853.8655657	12.98115	12.71675	12.65745	0.00446	HATSouth	Rc
2455853.8688961	12.97988	12.7173	12.66379	0.0044	HATSouth	Rc
2455853.8737413	12.96945	12.71511	12.65743	0.00449	HATSouth	Rc
2455853.8770834	12.97903	12.72956	12.66266	0.00444	HATSouth	Rc
2455853.8804367	12.97395	12.72484	12.66094	0.0047	HATSouth	Rc
2455854.528054	13.01246	12.73167	12.67678	0.00432	HATSouth	Rc
2455854.5319661	12.9412	12.7205	12.66147	0.0042	HATSouth	Rc
2455854.5354812	12.94189	12.71573	12.66246	0.00412	HATSouth	Rc
2455854.5407675	12.94789	12.72058	12.65968	0.00409	HATSouth	Rc
2455854.5442926	12.9602	12.72284	12.66586	0.00428	HATSouth	Rc
2455854.5478035	12.94921	12.71943	12.66377	0.00414	HATSouth	Rc
2455854.5532212	12.96021	12.71851	12.66731	0.00418	HATSouth	Rc
2455854.5567531	12.9882	12.72596	12.6692	0.00441	HATSouth	Rc
2455854.5602812	12.94975	12.71502	12.65981	0.00418	HATSouth	Rc
2455854.5653165	12.94239	12.72404	12.66528	0.0041	HATSouth	Rc
2455854.5688435	12.97493	12.71991	12.66524	0.00421	HATSouth	Rc
2455854.5727147	12.92414	12.71795	12.65583	0.00404	HATSouth	Rc
2455854.5777393	12.9362	12.71629	12.66028	0.00406	HATSouth	Rc
2455854.5812777	12.9332	12.7265	12.66506	0.00407	HATSouth	Rc
2455854.5848157	12.90987	12.72365	12.66249	0.0041	HATSouth	Rc
2455854.5901592	12.91789	12.72282	12.66225	0.00407	HATSouth	Rc
2455854.594057	12.92522	12.72884	12.66813	0.00412	HATSouth	Rc
2455854.5975758	12.91778	12.72394	12.66563	0.00407	HATSouth	Rc
2455854.6027122	12.89174	12.71668	12.65226	0.00405	HATSouth	Rc
2455854.6062288	12.88028	12.72642	12.65509	0.004	HATSouth	Rc
2455854.6097762	12.87781	12.7278	12.66394	0.00393	HATSouth	Rc
2455854.6155089	12.88174	12.72567	12.66694	0.00395	HATSouth	Rc
2455854.6190465	12.87902	12.73244	12.66973	0.00397	HATSouth	Rc
2455854.6225911	12.87598	12.73269	12.66644	0.00393	HATSouth	Rc
2455854.6279031	12.88372	12.72141	12.66098	0.00389	HATSouth	Rc
2455854.6314407	12.88729	12.72668	12.66634	0.00406	HATSouth	Rc
2455854.6353283	12.87883	12.73686	12.6648	0.00393	HATSouth	Rc
2455854.640448	12.87714	12.73517	12.66919	0.00401	HATSouth	Rc
2455854.6439282	12.85983	12.72224	12.65522	0.00415	HATSouth	Rc
2455854.7709335	13.05972	12.72748	12.66226	0.00466	HATSouth	Rc
2455854.774334	13.0499	12.72225	12.65801	0.00465	HATSouth	Rc
2455854.7777331	13.04214	12.72026	12.65964	0.00453	HATSouth	Rc
2455854.7827092	13.05638	12.72412	12.66362	0.00477	HATSouth	Rc
2455854.7860993	13.05214	12.72913	12.66561	0.00465	HATSouth	Rc
2455854.7898048	13.05174	12.73384	12.6719	0.00467	HATSouth	Rc
2455854.7946749	13.04739	12.73413	12.67538	0.00452	HATSouth	Rc
2455854.7980517	13.05207	12.73558	12.67202	0.0047	HATSouth	Rc
2455854.8015758	13.03832	12.72696	12.66455	0.00462	HATSouth	Rc
2455854.8063797	13.02905	12.7207	12.65545	0.0045	HATSouth	Rc
2455854.809742	13.03826	12.73264	12.6693	0.00463	HATSouth	Rc
2455854.8134744	13.0431	12.74085	12.67926	0.00461	HATSouth	Rc
2455854.8180903	13.04182	12.73453	12.67017	0.00466	HATSouth	Rc
2455854.8214778	13.02993	12.73447	12.66988	0.00456	HATSouth	Rc
2455854.8248685	13.03053	12.73859	12.67714	0.00462	HATSouth	Rc
2455854.8296236	13.0235	12.73434	12.66754	0.0045	HATSouth	Rc
2455854.8330219	13.02738	12.73615	12.67495	0.0045	HATSouth	Rc
2455854.8367191	13.01492	12.72077	12.66393	0.00463	HATSouth	Rc
2455854.8415632	13.0055	12.72625	12.66583	0.00443	HATSouth	Rc
2455854.844947	13.0054	12.72917	12.66264	0.00451	HATSouth	Rc
2455854.848334	13.00441	12.72953	12.66899	0.00461	HATSouth	Rc
2455854.8531542	13.01226	12.73076	12.66671	0.00457	HATSouth	Rc
2455854.8565352	13.0023	12.73187	12.66773	0.00453	HATSouth	Rc
2455854.8602183	13.01257	12.73473	12.66563	0.0046	HATSouth	Rc
2455854.864799	13.00034	12.72045	12.65982	0.0044	HATSouth	Rc
2455854.8682179	12.99379	12.72902	12.66412	0.00442	HATSouth	Rc
2455854.8717401	12.99484	12.71947	12.66076	0.00454	HATSouth	Rc
2455854.8763869	12.99436	12.71751	12.65596	0.00462	HATSouth	Rc
2455854.8797681	13.00077	12.73057	12.66446	0.00473	HATSouth	Rc
2455855.5249247	13.0072	12.718	12.65385	0.00417	HATSouth	Rc
2455855.5287648	12.96414	12.72063	12.65646	0.0043	HATSouth	Rc
2455855.5322654	12.96015	12.73005	12.67328	0.00414	HATSouth	Rc
2455855.5375115	12.97476	12.73756	12.67547	0.00431	HATSouth	Rc
2455855.5410097	12.96722	12.73963	12.67788	0.00432	HATSouth	Rc
2455855.5445093	12.96777	12.73058	12.67069	0.00424	HATSouth	Rc
2455855.5497151	12.98408	12.72684	12.67412	0.00428	HATSouth	Rc
2455855.5535839	12.98679	12.72022	12.66267	0.00412	HATSouth	Rc
2455855.5570962	12.98299	12.72865	12.67052	0.00425	HATSouth	Rc
2455855.5621455	12.95773	12.72485	12.66679	0.00416	HATSouth	Rc
2455855.565641	12.95211	12.72298	12.67025	0.00406	HATSouth	Rc
2455855.5691668	12.94058	12.72071	12.67222	0.00408	HATSouth	Rc
2455855.5743652	12.9461	12.72052	12.65976	0.00412	HATSouth	Rc
2455855.5782488	12.93771	12.73258	12.66996	0.00413	HATSouth	Rc
2455855.5817638002	12.92249	12.72456	12.66589	0.00408	HATSouth	Rc
2455855.5871196	12.92772	12.72095	12.65852	0.00405	HATSouth	Rc
2455855.5906569	12.92152	12.72498	12.65746	0.00406	HATSouth	Rc
2455855.5941649	12.89531	12.72057	12.65498	0.00401	HATSouth	Rc
2455855.5992974	12.932	12.72085	12.65858	0.00412	HATSouth	Rc
2455855.6031627	12.91975	12.729	12.66507	0.00401	HATSouth	Rc
2455855.6066671	12.92128	12.73372	12.66388	0.0041	HATSouth	Rc
2455855.6117602	12.91571	12.72986	12.6667	0.00402	HATSouth	Rc
2455855.6152728	12.92309	12.7316	12.66404	0.00407	HATSouth	Rc
2455855.6187908	12.91968	12.72547	12.66032	0.00396	HATSouth	Rc
2455855.6238495	12.91679	12.73567	12.66413	0.00409	HATSouth	Rc
2455855.6277126	12.91173	12.73345	12.67057	0.00412	HATSouth	Rc
2455855.6312003	12.91114	12.73936	12.67238	0.00396	HATSouth	Rc
2455855.6362868	12.90234	12.73917	12.66863	0.00402	HATSouth	Rc
2455855.6397834	12.90154	12.73715	12.67001	0.00404	HATSouth	Rc
2455855.6433022	12.89532	12.72766	12.65831	0.00434	HATSouth	Rc
2455855.7653032	13.08832	12.73019	12.66559	0.00468	HATSouth	Rc
2455855.7690065	13.03444	12.7124	12.65524	0.00457	HATSouth	Rc
2455855.7724115	13.03759	12.72112	12.66263	0.00462	HATSouth	Rc
2455855.7770321	13.03864	12.72702	12.66549	0.00457	HATSouth	Rc
2455855.7803895	13.04172	12.73286	12.66567	0.00454	HATSouth	Rc
2455855.7837475	13.01424	12.71277	12.65346	0.0045	HATSouth	Rc
2455855.788481	13.04259	12.73701	12.6763	0.00459	HATSouth	Rc
2455855.7921646	13.01009	12.71165	12.65442	0.00445	HATSouth	Rc
2455855.7955198	13.01745	12.7259	12.6562	0.00456	HATSouth	Rc
2455855.8000502	13.01282	12.72955	12.67284	0.00442	HATSouth	Rc
2455855.8034186	13.02726	12.7408	12.67487	0.00455	HATSouth	Rc
2455855.8067644	13.01595	12.73275	12.67238	0.00452	HATSouth	Rc
2455855.8113854	13.00496	12.72509	12.66652	0.00446	HATSouth	Rc
2455855.8150992002	13.00853	12.72691	12.66255	0.00447	HATSouth	Rc
2455855.818471	13.00351	12.72183	12.66107	0.00454	HATSouth	Rc
2455855.8230619	12.99511	12.72152	12.66006	0.00447	HATSouth	Rc
2455855.8264518	12.99247	12.71835	12.6633	0.0044	HATSouth	Rc
2455855.8298319	12.99332	12.72028	12.6628	0.00447	HATSouth	Rc
2455855.8345676	12.9944	12.72332	12.66099	0.00459	HATSouth	Rc
2455855.8382724	12.99903	12.73197	12.66595	0.00453	HATSouth	Rc
2455855.8416386	12.98532	12.72044	12.65388	0.00438	HATSouth	Rc
2455855.8461018	12.98533	12.72358	12.66566	0.00453	HATSouth	Rc
2455855.8529482	12.9779	12.72276	12.66419	0.00441	HATSouth	Rc
2455855.8576477002	12.98042	12.71503	12.65333	0.00436	HATSouth	Rc
2455855.86132	12.99638	12.73058	12.66326	0.00453	HATSouth	Rc
2455855.8646727	12.99245	12.72954	12.65835	0.00447	HATSouth	Rc
2455855.8692223	12.99141	12.73569	12.66724	0.00444	HATSouth	Rc
2455855.8725422	12.98392	12.71882	12.65921	0.00455	HATSouth	Rc
2455855.8758953	12.98338	12.72954	12.66802	0.00453	HATSouth	Rc
2455855.8804372	12.96896	12.71621	12.65568	0.0051	HATSouth	Rc
2455856.2175769	12.81909	12.70922	12.65554	0.00396	HATSouth	Rc
2455856.2413224	12.80512	12.7167	12.65888	0.00393	HATSouth	Rc
2455856.5220529	13.15665	12.71901	12.66021	0.00459	HATSouth	Rc
2455856.5259042	13.14482	12.71887	12.66214	0.00447	HATSouth	Rc
2455856.5294063	13.14551	12.72403	12.66316	0.00458	HATSouth	Rc
2455856.5346069	13.14439	12.72954	12.67089	0.00465	HATSouth	Rc
2455856.5381152	13.12954	12.71691	12.66054	0.00441	HATSouth	Rc
2455856.5416254	13.1341	12.72866	12.67255	0.00463	HATSouth	Rc
2455856.5465026	13.12321	12.72628	12.67033	0.00451	HATSouth	Rc
2455856.5503736	13.1041	12.72712	12.67223	0.00449	HATSouth	Rc
2455856.5538787	13.09579	12.71786	12.66233	0.00444	HATSouth	Rc
2455856.5588504	13.07598	12.73334	12.67702	0.00441	HATSouth	Rc
2455856.562368	13.0753	12.72137	12.66499	0.00445	HATSouth	Rc
2455856.5658689	13.07612	12.72259	12.66408	0.00433	HATSouth	Rc
2455856.571046	13.07298	12.71889	12.66405	0.00431	HATSouth	Rc
2455856.5749347	13.05533	12.71027	12.65956	0.00429	HATSouth	Rc
2455856.5784577	13.0622	12.71628	12.6535	0.00438	HATSouth	Rc
2455856.5836003	13.10499	12.72082	12.6708	0.00452	HATSouth	Rc
2455856.5870952	13.06227	12.73582	12.67276	0.00438	HATSouth	Rc
2455856.590596	13.03964	12.72561	12.66436	0.00434	HATSouth	Rc
2455856.5956647	13.0031	12.72289	12.66051	0.00418	HATSouth	Rc
2455856.5995174	13.01642	12.72229	12.66231	0.00431	HATSouth	Rc
2455856.6030146	13.02484	12.72625	12.67102	0.00438	HATSouth	Rc
2455856.6082229	12.99537	12.72646	12.66413	0.00414	HATSouth	Rc
2455856.6117239	12.99298	12.73162	12.6666	0.00422	HATSouth	Rc
2455856.6152232	12.97866	12.72618	12.66608	0.00425	HATSouth	Rc
2455856.6205052	13.00217	12.7305	12.66411	0.00418	HATSouth	Rc
2455856.6243817	13.00054	12.73073	12.66625	0.00424	HATSouth	Rc
2455856.6279079	12.99443	12.72727	12.66212	0.00434	HATSouth	Rc
2455856.6370031	12.98952	12.71634	12.65877	0.00431	HATSouth	Rc
2455856.6404995	12.98502	12.71341	12.65628	0.00449	HATSouth	Rc
2455856.7632848	13.06789	12.72344	12.6658	0.00459	HATSouth	Rc
2455856.7669952	13.07466	12.72808	12.65977	0.00454	HATSouth	Rc
2455856.7703761	13.05947	12.72181	12.66141	0.00451	HATSouth	Rc
2455856.7750405	13.06882	12.73017	12.66717	0.00461	HATSouth	Rc
2455856.7783965	13.0611	12.72339	12.66828	0.00451	HATSouth	Rc
2455856.7817526	13.05948	12.73334	12.67415	0.00456	HATSouth	Rc
2455856.7862946	13.03958	12.7233	12.66012	0.00457	HATSouth	Rc
2455856.7899909	13.01913	12.71856	12.65417	0.00438	HATSouth	Rc
2455856.7933748	13.04193	12.73218	12.67608	0.00466	HATSouth	Rc
2455856.7980966	13.01832	12.72574	12.67067	0.00454	HATSouth	Rc
2455856.8014456	13.01868	12.71938	12.66084	0.0046	HATSouth	Rc
2455856.8047984	13.00533	12.73103	12.66823	0.00445	HATSouth	Rc
2455856.8095265	13.03753	12.74129	12.6759	0.0046	HATSouth	Rc
2455856.8132148	13.02622	12.73168	12.66968	0.00448	HATSouth	Rc
2455856.8165986	13.02798	12.73289	12.66943	0.00447	HATSouth	Rc
2455856.8212012	13.00788	12.72281	12.65978	0.00444	HATSouth	Rc
2455856.8245874	13.01653	12.72798	12.66827	0.00446	HATSouth	Rc
2455856.8279661	13.01177	12.71943	12.66222	0.00447	HATSouth	Rc
2455856.832477	12.99974	12.72013	12.66117	0.00436	HATSouth	Rc
2455856.8361823	12.99555	12.71679	12.66018	0.00456	HATSouth	Rc
2455856.8395472	13.0063	12.72569	12.66534	0.00446	HATSouth	Rc
2455856.8441237	12.99939	12.72705	12.66571	0.00439	HATSouth	Rc
2455856.8474904	13.00747	12.73532	12.67518	0.00448	HATSouth	Rc
2455856.8508448	12.99138	12.73053	12.66306	0.00443	HATSouth	Rc
2455856.8593197	12.99982	12.72715	12.66297	0.00435	HATSouth	Rc
2455856.8626768	12.988	12.7271	12.65983	0.00442	HATSouth	Rc
2455856.8672242	12.9984	12.72928	12.665	0.00448	HATSouth	Rc
2455856.8706018	12.99993	12.73192	12.66739	0.00435	HATSouth	Rc
2455856.8739559	12.99933	12.7345	12.67502	0.00455	HATSouth	Rc
2455856.8785968	12.9736	12.72236	12.66347	0.00472	HATSouth	Rc
2455857.5239724	13.18587	12.71388	12.65058	0.00468	HATSouth	Rc
2455857.5284107	13.17096	12.7244	12.66433	0.00452	HATSouth	Rc
2455857.532892	13.16515	12.71581	12.6625	0.00459	HATSouth	Rc
2455857.540177	13.14517	12.72621	12.67334	0.00455	HATSouth	Rc
2455857.5446134	13.13983	12.71854	12.65946	0.00446	HATSouth	Rc
2455857.5490369	13.13297	12.72227	12.66007	0.00444	HATSouth	Rc
2455857.5560038	13.13217	12.7214	12.66179	0.00445	HATSouth	Rc
2455857.5607747	13.13388	12.7226	12.67283	0.00445	HATSouth	Rc
2455857.5652593	13.14738	12.72296	12.66601	0.00441	HATSouth	Rc
2455857.572112	13.10058	12.72809	12.66521	0.00437	HATSouth	Rc
2455857.5765514	13.10028	12.71837	12.66121	0.00443	HATSouth	Rc
2455857.5809831	13.08435	12.71621	12.65809	0.00433	HATSouth	Rc
2455857.5883858	13.07636	12.71673	12.65448	0.00435	HATSouth	Rc
2455857.5928011	13.0864	12.71921	12.66276	0.00435	HATSouth	Rc
2455857.5972135	13.05753	12.72939	12.66956	0.00433	HATSouth	Rc
2455857.6042284	13.05266	12.71796	12.66479	0.00425	HATSouth	Rc
2455857.6090599	13.0722	12.73081	12.66843	0.00441	HATSouth	Rc
2455857.6134819	13.06411	12.72546	12.66447	0.0043	HATSouth	Rc
2455857.6202394	13.05613	12.71611	12.65447	0.00434	HATSouth	Rc
2455857.6246413	13.04335	12.73946	12.67224	0.0043	HATSouth	Rc
2455857.6290473	13.02903	12.7188	12.66033	0.00428	HATSouth	Rc
2455857.6363421	13.05719	12.72408	12.66267	0.00432	HATSouth	Rc
2455857.6407631	13.06181	12.73112	12.6642	0.00463	HATSouth	Rc
2455857.7625895	13.07588	12.7309	12.66793	0.0046	HATSouth	Rc
2455857.766621	13.05251	12.72759	12.66142	0.00457	HATSouth	Rc
2455857.7703393	13.05509	12.73528	12.6797	0.00445	HATSouth	Rc
2455857.7759134	13.04643	12.72199	12.66047	0.00465	HATSouth	Rc
2455857.7796181	13.04461	12.72503	12.66103	0.00457	HATSouth	Rc
2455857.7834128	13.05197	12.72969	12.67216	0.00456	HATSouth	Rc
2455857.7887104	13.04452	12.7229	12.66238	0.00461	HATSouth	Rc
2455857.7926563	12.99652	12.72514	12.66623	0.00424	HATSouth	Rc
2455857.7964064	13.0028	12.72767	12.66325	0.00449	HATSouth	Rc
2455857.8019493	13.00794	12.72448	12.66384	0.00439	HATSouth	Rc
2455857.8056252	13.01647	12.72877	12.66765	0.00449	HATSouth	Rc
2455858.541723	13.64918	12.72816	12.66428	0.00563	HATSouth	Rc
2455858.7597149	13.04301	12.72942	12.66156	0.0046	HATSouth	Rc
2455858.7634132	13.04633	12.7307	12.66711	0.00452	HATSouth	Rc
2455858.7668037	13.03532	12.72709	12.66859	0.00454	HATSouth	Rc
2455858.7715063	13.01875	12.70987	12.65487	0.00446	HATSouth	Rc
2455858.7748982	13.02213	12.7179	12.66164	0.00447	HATSouth	Rc
2455858.778277	13.0409	12.73554	12.66931	0.00453	HATSouth	Rc
2455858.7829865	13.04354	12.73777	12.67406	0.00448	HATSouth	Rc
2455858.7867282	13.04578	12.7364	12.67712	0.00457	HATSouth	Rc
2455858.7901518	13.03391	12.7284	12.66348	0.00445	HATSouth	Rc
2455858.7948511	13.02713	12.72263	12.66589	0.0044	HATSouth	Rc
2455858.7982406	13.02376	12.72736	12.66595	0.00447	HATSouth	Rc
2455858.801643	13.0054	12.71944	12.66134	0.00441	HATSouth	Rc
2455858.8062276	13.00853	12.72971	12.65803	0.00441	HATSouth	Rc
2455858.8099142	13.00787	12.73035	12.67119	0.00444	HATSouth	Rc
2455858.8133242	12.99845	12.71779	12.65829	0.00444	HATSouth	Rc
2455858.8181047	13.01103	12.7307	12.66789	0.00441	HATSouth	Rc
2455858.821495	13.0003	12.72644	12.66956	0.00441	HATSouth	Rc
2455858.8248818	12.99175	12.72311	12.66173	0.00437	HATSouth	Rc
2455858.8296233	12.99616	12.72707	12.66749	0.00435	HATSouth	Rc
2455858.8333442	12.99892	12.73166	12.66762	0.00429	HATSouth	Rc
2455858.8367272	12.97986	12.72001	12.65889	0.00437	HATSouth	Rc
2455858.8414036	12.98057	12.72343	12.65994	0.00428	HATSouth	Rc
2455858.8448186	12.97633	12.71865	12.65725	0.00421	HATSouth	Rc
2455858.8481711	12.98053	12.72767	12.65778	0.0043	HATSouth	Rc
2455858.8530073	12.98269	12.7255	12.65914	0.00436	HATSouth	Rc
2455858.8567444	12.97638	12.72059	12.66161	0.00439	HATSouth	Rc
2455858.8601704	12.97433	12.71678	12.6645	0.00433	HATSouth	Rc
2455858.8649107	12.98634	12.73231	12.66979	0.00432	HATSouth	Rc
2455858.8682658	12.981	12.72801	12.66544	0.00438	HATSouth	Rc
2455858.8716916	12.97326	12.71816	12.65932	0.00438	HATSouth	Rc
2455858.8764914	12.93623	12.71951	12.66074	0.00443	HATSouth	Rc
2455859.5175459	13.23667	12.71688	12.66173	0.00459	HATSouth	Rc
2455859.5211602	13.24379	12.71991	12.66289	0.00459	HATSouth	Rc
2455859.5247198	13.26906	12.72619	12.66713	0.00464	HATSouth	Rc
2455859.5304774	13.36456	12.71149	12.65766	0.00493	HATSouth	Rc
2455859.5386965	14.02265	12.71111	12.66132	0.00706	HATSouth	Rc
2455859.5446337	13.4438	12.71768	12.66592	0.00506	HATSouth	Rc
2455859.5488352	13.18908	12.7268	12.66584	0.00454	HATSouth	Rc
2455859.5528269	13.16512	12.72288	12.66881	0.00446	HATSouth	Rc
2455859.5596968	13.60003	12.71064	12.65549	0.00553	HATSouth	Rc
2455859.5639017	13.18292	12.72258	12.65769	0.00448	HATSouth	Rc
2455859.5678403	13.17373	12.72672	12.66831	0.00448	HATSouth	Rc
2455859.5740472	13.15222	12.73647	12.66941	0.00445	HATSouth	Rc
2455859.578779	13.14445	12.7206	12.66359	0.00439	HATSouth	Rc
2455859.5829081	13.1575	12.7249	12.66131	0.00442	HATSouth	Rc
2455859.7542479	13.04112	12.72307	12.66388	0.00446	HATSouth	Rc
2455859.7576349	13.01858	12.72176	12.66127	0.00442	HATSouth	Rc
2455859.761024	13.02864	12.72564	12.66953	0.0045	HATSouth	Rc
2455859.7661654	13.03973	12.71996	12.65651	0.00457	HATSouth	Rc
2455859.7695484	13.04037	12.73129	12.66933	0.00457	HATSouth	Rc
2455859.772937	13.03658	12.73002	12.6653	0.00451	HATSouth	Rc
2455859.7780119	13.03229	12.71908	12.66104	0.00443	HATSouth	Rc
2455859.7814006	13.04512	12.73442	12.66959	0.0045	HATSouth	Rc
2455859.7848176	13.03447	12.72604	12.66399	0.00446	HATSouth	Rc
2455859.7897339	13.03137	12.729	12.67022	0.0045	HATSouth	Rc
2455859.7931203	13.02387	12.73652	12.67208	0.00447	HATSouth	Rc
2455859.7965171	13.01138	12.72602	12.66334	0.00441	HATSouth	Rc
2455859.8011759	13.02249	12.73812	12.67534	0.00445	HATSouth	Rc
2455859.804575	13.00469	12.71844	12.65535	0.0044	HATSouth	Rc
2455859.8079648	13.01763	12.73466	12.67303	0.00444	HATSouth	Rc
2455859.8130456	13.00452	12.71708	12.65775	0.00449	HATSouth	Rc
2455859.816439	13.00884	12.71939	12.66487	0.00438	HATSouth	Rc
2455859.8198237	12.99819	12.72406	12.66404	0.00435	HATSouth	Rc
2455859.8244783	13.00359	12.72866	12.6663	0.00432	HATSouth	Rc
2455859.827887	12.99266	12.71874	12.65848	0.0044	HATSouth	Rc
2455859.8313156	12.98824	12.72182	12.66201	0.00436	HATSouth	Rc
2455859.8363646	13.00252	12.7332	12.66641	0.00436	HATSouth	Rc
2455859.8397621	12.99645	12.72853	12.66044	0.00441	HATSouth	Rc
2455859.8431561	12.99017	12.7218	12.65602	0.00432	HATSouth	Rc
2455859.8478526	12.99034	12.7328	12.67014	0.00444	HATSouth	Rc
2455859.8512105998	12.99422	12.72077	12.66085	0.00436	HATSouth	Rc
2455859.8545903	12.99515	12.72503	12.66138	0.00445	HATSouth	Rc
2455859.8597176	12.99073	12.72957	12.66615	0.00435	HATSouth	Rc
2455859.8631221	12.99471	12.73362	12.66922	0.00441	HATSouth	Rc
2455859.866508	12.99802	12.72928	12.67115	0.00441	HATSouth	Rc
2455859.8712841	12.98641	12.72893	12.66142	0.00449	HATSouth	Rc
2455859.8746967	12.98588	12.73558	12.67068	0.00451	HATSouth	Rc
2455859.8781078	12.96935	12.72458	12.65771	0.00477	HATSouth	Rc
2455860.1714827	13.10832	12.72029	12.67185	0.00455	HATSouth	Rc
2455860.1766524	12.95482	12.72011	12.66435	0.00419	HATSouth	Rc
2455860.1802062	12.93356	12.72188	12.66741	0.0041	HATSouth	Rc
2455860.7530629	13.03584	12.72432	12.66339	0.0046	HATSouth	Rc
2455860.75685	13.02112	12.71842	12.65426	0.00466	HATSouth	Rc
2455860.7602943	13.03249	12.71843	12.66451	0.00443	HATSouth	Rc
2455860.7654107	13.05151	12.72723	12.66416	0.00463	HATSouth	Rc
2455860.7688777	13.03666	12.72339	12.66198	0.00456	HATSouth	Rc
2455860.7723267	13.04604	12.72426	12.66622	0.00457	HATSouth	Rc
2455860.7773508	13.02865	12.71813	12.6615	0.00452	HATSouth	Rc
2455860.7811633	13.0426	12.74012	12.68106	0.00445	HATSouth	Rc
2455860.7846081	13.01741	12.71883	12.65745	0.00441	HATSouth	Rc
2455860.789545	13.02026	12.7277	12.66414	0.00447	HATSouth	Rc
2455860.7929896	13.01216	12.72064	12.66536	0.00445	HATSouth	Rc
2455860.8014133	13.0113	12.73215	12.66687	0.00442	HATSouth	Rc
2455860.805207	13.00495	12.72454	12.66449	0.00446	HATSouth	Rc
2455860.8086626	13.00609	12.73059	12.66608	0.0044	HATSouth	Rc
2455860.8136332	13.00621	12.73086	12.66836	0.00439	HATSouth	Rc
2455860.8170902	12.99846	12.72522	12.66141	0.00437	HATSouth	Rc
2455860.8205453	12.98679	12.71696	12.65732	0.00431	HATSouth	Rc
2455860.8256038	13.00041	12.71682	12.65267	0.00438	HATSouth	Rc
2455860.8293936	12.99844	12.72839	12.66062	0.00434	HATSouth	Rc
2455860.8328697	13.00491	12.72568	12.66873	0.00443	HATSouth	Rc
2455860.8381051	13.00552	12.72958	12.66662	0.0044	HATSouth	Rc
2455860.8415451	13.00376	12.7254	12.66002	0.00432	HATSouth	Rc
2455860.8449502	13.00554	12.7349	12.67436	0.00434	HATSouth	Rc
2455860.8497225	13.00978	12.73326	12.66704	0.0043	HATSouth	Rc
2455860.8534974	13.00713	12.72926	12.66432	0.00435	HATSouth	Rc
2455860.8569614	13.00295	12.73646	12.66981	0.00433	HATSouth	Rc
2455860.8619443	12.99608	12.72076	12.66037	0.00438	HATSouth	Rc
2455860.8653685	12.99612	12.72777	12.66205	0.0044	HATSouth	Rc
2455860.868806	12.9939	12.72817	12.66249	0.00437	HATSouth	Rc
2455860.8735605	12.99849	12.73754	12.66562	0.00444	HATSouth	Rc
2455860.87733	13.00793	12.74258	12.66951	0.00483	HATSouth	Rc
2455861.7518531	13.03453	12.7185	12.65822	0.00455	HATSouth	Rc
2455861.7556202	13.03814	12.73442	12.67307	0.0045	HATSouth	Rc
2455861.7590603	13.0346	12.7351	12.66951	0.00451	HATSouth	Rc
2455861.7640782	13.04325	12.72555	12.66786	0.00443	HATSouth	Rc
2455861.7675149	13.04929	12.73143	12.6689	0.00451	HATSouth	Rc
2455861.7709643	13.04472	12.73078	12.6656	0.00446	HATSouth	Rc
2455861.775889	13.04103	12.73174	12.66634	0.00444	HATSouth	Rc
2455861.7796852	13.03215	12.72261	12.66378	0.00457	HATSouth	Rc
2455861.7831575	13.02048	12.71654	12.65419	0.00448	HATSouth	Rc
2455861.7882697	13.05332	12.7232	12.66378	0.00457	HATSouth	Rc
2455861.7917386	13.05049	12.72477	12.66489	0.00454	HATSouth	Rc
2455861.7952114	13.28661	12.73072	12.67115	0.00526	HATSouth	Rc
2455861.800102	13.02958	12.73761	12.67363	0.0045	HATSouth	Rc
2455861.8038669	13.04876	12.72446	12.66491	0.00455	HATSouth	Rc
2455861.8073001	13.06491	12.72341	12.66771	0.00456	HATSouth	Rc
2455861.8123788	13.08771	12.72043	12.65364	0.00457	HATSouth	Rc
2455861.8158249	13.02342	12.73195	12.67034	0.00444	HATSouth	Rc
2455861.8192231	13.01294	12.73535	12.66873	0.00452	HATSouth	Rc
2455861.8241947	13.03464	12.73321	12.66714	0.00441	HATSouth	Rc
2455861.8279622	13.0103	12.72488	12.65512	0.00445	HATSouth	Rc
2455861.8314116	13.01473	12.73132	12.66649	0.00442	HATSouth	Rc
2455861.8362277	13.02692	12.72581	12.66556	0.00449	HATSouth	Rc
2455861.8396849	13.07101	12.72098	12.6534	0.00455	HATSouth	Rc
2455861.8430938	13.0361	12.72383	12.65788	0.00444	HATSouth	Rc
2455861.8478878	13.02782	12.73434	12.66924	0.00441	HATSouth	Rc
2455861.8516865	13.04719	12.72359	12.6629	0.00443	HATSouth	Rc
2455861.8550797	13.0255	12.73292	12.67135	0.00438	HATSouth	Rc
2455861.8597836	13.0073	12.73009	12.65992	0.00435	HATSouth	Rc
2455861.8632416	13.01029	12.7412	12.67718	0.00446	HATSouth	Rc
2455861.8666694	13.05184	12.72868	12.66424	0.00458	HATSouth	Rc
2455861.871537	13.01487	12.72634	12.66269	0.00459	HATSouth	Rc
2455861.8753427	13.03111	12.72947	12.66716	0.00477	HATSouth	Rc
2455862.5088596	13.0863	12.72483	12.66352	0.00434	HATSouth	Rc
2455862.5130993	13.08869	12.72713	12.6654	0.00429	HATSouth	Rc
2455862.516868	13.08035	12.72927	12.66892	0.00435	HATSouth	Rc
2455862.5225881	13.05846	12.71854	12.66022	0.00422	HATSouth	Rc
2455862.5269397	13.0482	12.71957	12.66132	0.00421	HATSouth	Rc
2455862.5310598	13.05531	12.72115	12.66043	0.00419	HATSouth	Rc
2455862.5382819	13.05572	12.73407	12.67473	0.00424	HATSouth	Rc
2455862.5426928	13.0704	12.72323	12.66521	0.00433	HATSouth	Rc
2455862.547067	13.04366	12.72626	12.66509	0.00413	HATSouth	Rc
2455862.5537357	13.08269	12.71545	12.65903	0.00434	HATSouth	Rc
2455862.5578724	13.01391	12.72513	12.66678	0.00413	HATSouth	Rc
2455862.5615273	13.02347	12.72788	12.66834	0.00417	HATSouth	Rc
2455862.5675475	12.99324	12.72403	12.66331	0.00409	HATSouth	Rc
2455862.5719525	12.99236	12.7239	12.66458	0.00412	HATSouth	Rc
2455862.5756215	13.00068	12.72723	12.6646	0.00407	HATSouth	Rc
2455862.5823066	12.9892	12.73201	12.66567	0.00413	HATSouth	Rc
2455862.5861215	12.97308	12.72526	12.66541	0.004	HATSouth	Rc
2455862.5899319	12.9717	12.73131	12.66557	0.00407	HATSouth	Rc
2455862.5966512	12.99771	12.73756	12.67388	0.00408	HATSouth	Rc
2455862.6014214	12.97925	12.72794	12.66434	0.00398	HATSouth	Rc
2455862.6056443	12.98002	12.73723	12.67224	0.00406	HATSouth	Rc
2455862.6124849	12.9734	12.72476	12.65933	0.00405	HATSouth	Rc
2455862.6161137	12.9745	12.72928	12.66846	0.00398	HATSouth	Rc
2455862.6197748	12.97841	12.73614	12.66819	0.0041	HATSouth	Rc
2455862.6264318	12.98487	12.736	12.67202	0.00401	HATSouth	Rc
2455862.630099	12.99362	12.73069	12.66639	0.00413	HATSouth	Rc
2455862.6337346	12.98189	12.73102	12.6689	0.00412	HATSouth	Rc
2455862.6404861	12.97924	12.7268	12.66033	0.00454	HATSouth	Rc
2455862.7609928	13.49574	12.72259	12.66254	0.00608	HATSouth	Rc
2455862.7643898	13.96335	12.7166	12.66437	0.00793	HATSouth	Rc
2455862.7678206	13.55418	12.70539	12.65453	0.00616	HATSouth	Rc
2455862.7725861	13.60381	12.7071	12.65988	0.00634	HATSouth	Rc
2455862.7760073	14.53516	12.72586	12.65915	0.01061	HATSouth	Rc
2455862.7796922	13.42647	12.70626	12.64325	0.00556	HATSouth	Rc
2455862.784474	14.11251	12.73454	12.67788	0.00845	HATSouth	Rc
2455862.7878886	13.2028	12.73792	12.67024	0.00477	HATSouth	Rc
2455862.7913488	13.49378	12.7304	12.66682	0.00581	HATSouth	Rc
2455862.7961872	13.2255	12.73269	12.67294	0.00496	HATSouth	Rc
2455862.8419031	13.61597	12.72672	12.66399	0.00592	HATSouth	Rc
2455863.5071862	13.09187	12.71762	12.65693	0.0044	HATSouth	Rc
2455863.5113933	13.09915	12.72126	12.66462	0.00443	HATSouth	Rc
2455863.5150356	13.08399	12.72302	12.66543	0.00436	HATSouth	Rc
2455863.5209155	13.06966	12.73736	12.67197	0.00431	HATSouth	Rc
2455863.5252529	13.05812	12.71529	12.65911	0.00427	HATSouth	Rc
2455863.5294576	13.06207	12.72456	12.66076	0.00427	HATSouth	Rc
2455863.5366113	13.0685	12.73451	12.67591	0.00433	HATSouth	Rc
2455863.540395	13.02695	12.7275	12.6651	0.00423	HATSouth	Rc
2455863.5441503	13.025	12.72979	12.66836	0.00426	HATSouth	Rc
2455863.5502235	13.06014	12.72332	12.66815	0.00431	HATSouth	Rc
2455863.5539843002	13.01234	12.73364	12.67088	0.00408	HATSouth	Rc
2455863.5581089	12.99907	12.72211	12.66371	0.00413	HATSouth	Rc
2455863.5641283	13.01447	12.72631	12.6653	0.00418	HATSouth	Rc
2455863.5685235998	12.98757	12.72395	12.65993	0.00402	HATSouth	Rc
2455863.5729414	12.98419	12.7271	12.66289	0.00414	HATSouth	Rc
2455863.5798254	12.97489	12.72175	12.66331	0.00409	HATSouth	Rc
2455863.5846204	13.00473	12.73193	12.66427	0.00405	HATSouth	Rc
2455863.5890054	12.9825	12.7281	12.66496	0.00407	HATSouth	Rc
2455863.595877	12.98066	12.73005	12.66862	0.00406	HATSouth	Rc
2455863.6002214	12.97192	12.73057	12.66892	0.00408	HATSouth	Rc
2455863.6043383	12.95945	12.73485	12.66896	0.00398	HATSouth	Rc
2455863.6113126	12.96301	12.73482	12.66773	0.00405	HATSouth	Rc
2455863.6149439	12.96464	12.73999	12.67086	0.00402	HATSouth	Rc
2455863.6185647	12.94427	12.73903	12.67251	0.004	HATSouth	Rc
2455863.6245729	12.93122	12.72134	12.6504	0.00392	HATSouth	Rc
2455863.6289683	12.96293	12.73434	12.66775	0.00403	HATSouth	Rc
2455863.6336752	12.93692	12.73201	12.66614	0.00399	HATSouth	Rc
2455863.6401099	12.93267	12.7127	12.64753	0.00421	HATSouth	Rc
2455863.7474729	13.11756	12.72727	12.66698	0.00473	HATSouth	Rc
2455863.7512463	13.06655	12.73351	12.67233	0.00451	HATSouth	Rc
2455863.7546898	13.06486	12.72127	12.6582	0.0045	HATSouth	Rc
2455863.7596555	13.08134	12.71746	12.65799	0.00455	HATSouth	Rc
2455863.7631057	13.06781	12.72052	12.65785	0.00458	HATSouth	Rc
2455863.7665724	13.05639	12.72366	12.66751	0.00446	HATSouth	Rc
2455863.7714736	13.16292	12.71971	12.65461	0.00466	HATSouth	Rc
2455863.7752019	13.0523	12.72645	12.66237	0.00445	HATSouth	Rc
2455863.7786414	13.0362	12.7343	12.67394	0.00453	HATSouth	Rc
2455863.7835966	13.03583	12.7248	12.65926	0.0045	HATSouth	Rc
2455863.7870398	13.03391	12.7233	12.66129	0.00451	HATSouth	Rc
2455863.7904971	13.04278	12.72468	12.65914	0.00438	HATSouth	Rc
2455863.7953543	13.02739	12.71543	12.65994	0.00455	HATSouth	Rc
2455863.7991323	13.05489	12.73115	12.67125	0.00445	HATSouth	Rc
2455863.8025717	13.0752	12.73522	12.66264	0.0046	HATSouth	Rc
2455863.8075137	13.1456	12.7304	12.67077	0.00473	HATSouth	Rc
2455863.8109539	13.01771	12.72999	12.67085	0.00438	HATSouth	Rc
2455863.8144178	13.01637	12.7336	12.66538	0.00451	HATSouth	Rc
2455863.8193883	13.00892	12.73236	12.66696	0.00432	HATSouth	Rc
2455863.8231571	13.0085	12.73024	12.66749	0.00437	HATSouth	Rc
2455863.8265593	13.02357	12.73957	12.67693	0.00448	HATSouth	Rc
2455863.831445	13.06524	12.72982	12.66255	0.00448	HATSouth	Rc
2455863.8349023	13.0212	12.73343	12.66559	0.00439	HATSouth	Rc
2455863.8383739	13.00954	12.72892	12.66948	0.00437	HATSouth	Rc
2455863.8433358	13.00694	12.73312	12.67027	0.00431	HATSouth	Rc
2455863.8470835	13.01281	12.74516	12.68233	0.00441	HATSouth	Rc
2455863.8505586	13.00881	12.73334	12.67154	0.00438	HATSouth	Rc
2455863.8553543	13.0042	12.72605	12.66595	0.00432	HATSouth	Rc
2455863.8587666	12.99747	12.73792	12.66938	0.00442	HATSouth	Rc
2455863.8622103	13.00437	12.74071	12.67997	0.00431	HATSouth	Rc
2455863.867152	12.99262	12.72589	12.6639	0.00443	HATSouth	Rc
2455863.8708812	12.99796	12.73454	12.67095	0.00445	HATSouth	Rc
2455863.8743423	12.98742	12.72638	12.66015	0.00459	HATSouth	Rc
2455864.5032496	13.07271	12.72554	12.66733	0.00426	HATSouth	Rc
2455864.5068624	13.05734	12.72745	12.66812	0.00438	HATSouth	Rc
2455864.5104649	13.03713	12.71849	12.65981	0.00425	HATSouth	Rc
2455864.5163891	13.06122	12.72738	12.66718	0.00428	HATSouth	Rc
2455864.5206835	13.04122	12.73316	12.67232	0.0042	HATSouth	Rc
2455864.5249884	13.05137	12.72616	12.66913	0.00417	HATSouth	Rc
2455864.5321159	13.04279	12.70933	12.65347	0.00428	HATSouth	Rc
2455864.5369199	13.08846	12.73484	12.67993	0.00441	HATSouth	Rc
2455864.5406921	13.01247	12.71816	12.66006	0.00412	HATSouth	Rc
2455864.5471261	13.02522	12.73112	12.67551	0.0042	HATSouth	Rc
2455864.5510237	13.00215	12.7258	12.66494	0.00415	HATSouth	Rc
2455864.554702	13.01452	12.72862	12.66864	0.00416	HATSouth	Rc
2455864.5610524	12.99038	12.71631	12.65813	0.0041	HATSouth	Rc
2455864.5654281	12.99291	12.71687	12.65443	0.00407	HATSouth	Rc
2455864.5698192	12.98107	12.73615	12.67089	0.00409	HATSouth	Rc
2455864.5765737	12.96558	12.71916	12.66307	0.00407	HATSouth	Rc
2455864.5806388	12.97948	12.72875	12.66624	0.00409	HATSouth	Rc
2455864.5842692	12.95211	12.72761	12.6667	0.00403	HATSouth	Rc
2455864.5900349002	12.94325	12.72621	12.65914	0.00405	HATSouth	Rc
2455864.5943216	12.95447	12.71952	12.65644	0.00402	HATSouth	Rc
2455864.5986088	12.956	12.73721	12.6711	0.0041	HATSouth	Rc
2455864.605606	12.94561	12.72411	12.66745	0.00401	HATSouth	Rc
2455864.6092446	12.94089	12.71871	12.65916	0.00407	HATSouth	Rc
2455864.6128568	12.95037	12.72851	12.67183	0.00404	HATSouth	Rc
2455864.6183614	12.94118	12.73413	12.66533	0.00399	HATSouth	Rc
2455864.6219371	12.92711	12.72905	12.67574	0.00395	HATSouth	Rc
2455864.6258978	12.93182	12.74615	12.67831	0.004	HATSouth	Rc
2455864.6317369	12.93363	12.74758	12.68099	0.00399	HATSouth	Rc
2455864.6361836	12.92714	12.72704	12.6682	0.00414	HATSouth	Rc
2455865.1264379	12.85674	12.7304	12.66623	0.00395	HATSouth	Rc
2455865.130739	12.84025	12.72007	12.66578	0.004	HATSouth	Rc
2455865.1342708	12.84763	12.72647	12.6718	0.00398	HATSouth	Rc
2455865.1377861	12.81547	12.7261	12.66642	0.00394	HATSouth	Rc
2455865.141305	12.81554	12.72215	12.66605	0.00394	HATSouth	Rc
2455865.1449548	12.81151	12.72453	12.66302	0.0039	HATSouth	Rc
2455865.1484485	12.78643	12.71011	12.66157	0.00384	HATSouth	Rc
2455865.152329	12.78896	12.72214	12.66297	0.00384	HATSouth	Rc
2455865.1559822	12.80682	12.72839	12.66883	0.0039	HATSouth	Rc
2455865.159658	12.79106	12.71068	12.65416	0.00384	HATSouth	Rc
2455865.1631738	12.78054	12.70551	12.64182	0.00387	HATSouth	Rc
2455865.1666753	12.78519	12.71608	12.6628	0.00388	HATSouth	Rc
2455865.1701747	12.7788	12.72165	12.66205	0.00385	HATSouth	Rc
2455865.1740498	12.81862	12.73062	12.66992	0.00392	HATSouth	Rc
2455865.1775613	12.76757	12.71425	12.65006	0.00384	HATSouth	Rc
2455865.1810824	12.77426	12.71387	12.65472	0.00382	HATSouth	Rc
2455865.18458	12.79001	12.72912	12.67211	0.00385	HATSouth	Rc
2455865.1880968	12.77554	12.71739	12.66576	0.00385	HATSouth	Rc
2455865.1915867	12.77637	12.72287	12.66594	0.00382	HATSouth	Rc
2455865.1954597	12.77034	12.72038	12.65815	0.00382	HATSouth	Rc
2455865.1989911	12.79097	12.72588	12.67212	0.00387	HATSouth	Rc
2455865.2024861	12.81437	12.73158	12.6703	0.00389	HATSouth	Rc
2455865.2059326	12.78417	12.72197	12.66878	0.00386	HATSouth	Rc
2455865.2094179	12.77496	12.7222	12.66416	0.00383	HATSouth	Rc
2455865.21292	12.78742	12.71559	12.65926	0.00388	HATSouth	Rc
2455865.2168296	12.77469	12.71802	12.6688	0.00384	HATSouth	Rc
2455865.2203204	12.78358	12.72088	12.65846	0.00387	HATSouth	Rc
2455865.2238383	12.77426	12.72156	12.66774	0.00384	HATSouth	Rc
2455865.2273317	12.81428	12.73336	12.67828	0.00393	HATSouth	Rc
2455865.230847	12.79914	12.72316	12.66606	0.00389	HATSouth	Rc
2455865.2343707	12.78679	12.72302	12.66218	0.00386	HATSouth	Rc
2455865.2382802	12.79688	12.70712	12.64975	0.00389	HATSouth	Rc
2455865.2417377	13.05903	12.73881	12.67253	0.00442	HATSouth	Rc
2455865.2452282	12.77248	12.70926	12.65469	0.00385	HATSouth	Rc
2455865.248721	12.78242	12.72492	12.66631	0.00384	HATSouth	Rc
2455865.2522268	12.78317	12.72567	12.66134	0.00389	HATSouth	Rc
2455865.255673	12.76533	12.71424	12.65813	0.00395	HATSouth	Rc
2455865.2595392	12.80658	12.74191	12.67705	0.00411	HATSouth	Rc
2455865.5014308	12.9803	12.72693	12.66902	0.00408	HATSouth	Rc
2455865.5056932	12.98922	12.72731	12.67123	0.00406	HATSouth	Rc
2455865.5094575	12.97372	12.72594	12.67003	0.00405	HATSouth	Rc
2455865.5156178	12.96747	12.72555	12.67127	0.00412	HATSouth	Rc
2455865.5200771	12.96749	12.7249	12.66493	0.00417	HATSouth	Rc
2455865.5244986	12.97115	12.72946	12.66685	0.00401	HATSouth	Rc
2455865.5315919	12.9564	12.72548	12.66528	0.00402	HATSouth	Rc
2455865.5359177	12.95676	12.71818	12.65676	0.00398	HATSouth	Rc
2455865.540152	12.9878	12.72804	12.66987	0.00414	HATSouth	Rc
2455865.5471338	12.9539	12.72855	12.66861	0.004	HATSouth	Rc
2455865.5511313	12.93195	12.73748	12.6713	0.00398	HATSouth	Rc
2455865.5548066	12.93834	12.72275	12.66549	0.00405	HATSouth	Rc
2455865.5603448	12.93624	12.72215	12.661	0.00393	HATSouth	Rc
2455865.5641817	12.91474	12.72303	12.66095	0.00392	HATSouth	Rc
2455865.5680438	12.91677	12.72467	12.6715	0.00394	HATSouth	Rc
2455865.5749512	12.93061	12.73405	12.66932	0.00396	HATSouth	Rc
2455865.5793555	12.91781	12.72363	12.66896	0.004	HATSouth	Rc
2455865.5838013	12.91376	12.72827	12.66571	0.00391	HATSouth	Rc
2455865.5907277	12.87896	12.72689	12.65405	0.0038	HATSouth	Rc
2455865.594766	12.89725	12.72807	12.66237	0.00387	HATSouth	Rc
2455865.5984605	12.89723	12.73831	12.66944	0.0039	HATSouth	Rc
2455865.6046329	12.88793	12.72555	12.65914	0.00382	HATSouth	Rc
2455865.6090347	12.87794	12.72101	12.65527	0.00387	HATSouth	Rc
2455865.6133282	12.88784	12.72624	12.66131	0.00382	HATSouth	Rc
2455865.6205675	12.92086	12.7324	12.66491	0.00392	HATSouth	Rc
2455865.6243948	12.91739	12.73361	12.66383	0.00391	HATSouth	Rc
2455865.6280367	12.89441	12.72819	12.66395	0.00392	HATSouth	Rc
2455865.6335773002	12.8927	12.72255	12.65156	0.00398	HATSouth	Rc
2455865.6379744	12.89031	12.72525	12.66556	0.00412	HATSouth	Rc
2455865.7413748	13.0768	12.72883	12.66583	0.00469	HATSouth	Rc
2455865.7451647	13.08095	12.74139	12.67392	0.00466	HATSouth	Rc
2455865.7485929998	13.05675	12.72608	12.66713	0.00458	HATSouth	Rc
2455865.7534387	13.0616	12.73373	12.67133	0.00459	HATSouth	Rc
2455865.7568864	13.05753	12.72784	12.6678	0.00457	HATSouth	Rc
2455865.760325	13.0505	12.72544	12.6677	0.00453	HATSouth	Rc
2455865.7653502002	13.04495	12.72959	12.66161	0.00452	HATSouth	Rc
2455865.7691355	13.04788	12.73488	12.67583	0.00463	HATSouth	Rc
2455865.7725921	13.04122	12.73536	12.67742	0.00452	HATSouth	Rc
2455865.7776594	13.03438	12.73407	12.66482	0.00452	HATSouth	Rc
2455865.7811181	13.03673	12.73243	12.66548	0.00449	HATSouth	Rc
2455865.7845238	13.04945	12.74203	12.67641	0.00448	HATSouth	Rc
2455865.7894544	13.03588	12.73137	12.66317	0.00452	HATSouth	Rc
2455865.79324	13.04284	12.73943	12.67238	0.00458	HATSouth	Rc
2455865.7966749	13.03471	12.73558	12.6712	0.00456	HATSouth	Rc
2455865.801611	13.02874	12.74161	12.67394	0.00444	HATSouth	Rc
2455865.8050571	13.02675	12.74611	12.67975	0.00443	HATSouth	Rc
2455865.8085059	13.01334	12.72197	12.66582	0.00451	HATSouth	Rc
2455865.8134442	13.01712	12.72422	12.6559	0.00441	HATSouth	Rc
2455865.8172389	13.0335	12.7359	12.66939	0.00443	HATSouth	Rc
2455865.8207109	13.02618	12.73992	12.67087	0.00434	HATSouth	Rc
2455865.8255233	13.01576	12.73117	12.66792	0.00436	HATSouth	Rc
2455865.8289418	13.01913	12.74204	12.67506	0.00439	HATSouth	Rc
2455865.8323756	13.01219	12.73239	12.66991	0.00445	HATSouth	Rc
2455865.8372165	13.00992	12.73278	12.66083	0.00453	HATSouth	Rc
2455865.8410021	13.02855	12.74831	12.68633	0.0044	HATSouth	Rc
2455865.8444751	13.004	12.72271	12.66319	0.00436	HATSouth	Rc
2455865.8494099	13.00701	12.73313	12.66481	0.00435	HATSouth	Rc
2455865.8528692	13.01587	12.73539	12.67192	0.00439	HATSouth	Rc
2455865.8562775	13.0108	12.73585	12.66791	0.00441	HATSouth	Rc
2455865.8611172	12.99123	12.72078	12.65693	0.0043	HATSouth	Rc
2455865.8649122	13.00212	12.7506	12.68433	0.00441	HATSouth	Rc
2455865.8683565	13.00489	12.73577	12.66586	0.00451	HATSouth	Rc
2455865.8731533	12.99594	12.73401	12.66523	0.00459	HATSouth	Rc
2455866.5019293	12.99288	12.7383	12.66296	0.00411	HATSouth	Rc
2455866.5077858	12.9887	12.72794	12.65916	0.00411	HATSouth	Rc
2455866.5131431	13.01502	12.73786	12.67304	0.00415	HATSouth	Rc
2455866.5222464	12.99264	12.7257	12.66447	0.00409	HATSouth	Rc
2455866.5267192	12.99	12.72727	12.6693	0.00416	HATSouth	Rc
2455866.5315674	13.00362	12.71617	12.66	0.00417	HATSouth	Rc
2455866.5388598	12.96548	12.72646	12.67093	0.00406	HATSouth	Rc
2455866.5427561	12.9921	12.73062	12.67403	0.00409	HATSouth	Rc
2455866.5465798	12.95811	12.72932	12.66507	0.00404	HATSouth	Rc
2455866.5535507	13.00861	12.72671	12.66928	0.00417	HATSouth	Rc
2455866.5576367	12.9173	12.72227	12.65911	0.00394	HATSouth	Rc
2455866.561452	12.92913	12.71655	12.65773	0.00403	HATSouth	Rc
2455866.5680125	12.92856	12.723	12.65945	0.00393	HATSouth	Rc
2455866.5717404	12.91858	12.73283	12.66376	0.00394	HATSouth	Rc
2455866.5754536	12.9111	12.72796	12.65828	0.00388	HATSouth	Rc
2455866.5818969	12.93647	12.72757	12.66293	0.00395	HATSouth	Rc
2455866.5862563	12.91135	12.72211	12.66098	0.00394	HATSouth	Rc
2455866.5907417	12.91535	12.72548	12.6598	0.00392	HATSouth	Rc
2455866.5978023	12.92202	12.73617	12.66722	0.00392	HATSouth	Rc
2455866.6025744	12.9062	12.7306	12.66361	0.0039	HATSouth	Rc
2455866.6068961	12.91506	12.73261	12.66187	0.00395	HATSouth	Rc
2455866.6140316	12.91359	12.73353	12.66632	0.00392	HATSouth	Rc
2455866.6176924	12.90683	12.72453	12.65991	0.00389	HATSouth	Rc
2455866.6213369	12.90796	12.7308	12.66459	0.0039	HATSouth	Rc
2455866.6273583	12.9008	12.73897	12.66874	0.00392	HATSouth	Rc
2455866.6316891	12.89498	12.72897	12.67218	0.00399	HATSouth	Rc
2455866.6359915	12.89252	12.72853	12.66452	0.00399	HATSouth	Rc
2455866.7372524	13.07897	12.73648	12.67359	0.00467	HATSouth	Rc
2455866.7406967	13.04846	12.71856	12.65879	0.00452	HATSouth	Rc
2455866.7441509	13.05623	12.73346	12.67018	0.00446	HATSouth	Rc
2455866.7638317	13.04107	12.72671	12.66588	0.00441	HATSouth	Rc
2455866.7672936	13.03453	12.72893	12.67569	0.00439	HATSouth	Rc
2455866.7706969	13.03755	12.73176	12.67388	0.00447	HATSouth	Rc
2455866.7755253	13.00564	12.71621	12.65558	0.00435	HATSouth	Rc
2455866.7789873	13.02076	12.72752	12.6646	0.00437	HATSouth	Rc
2455866.7827712	13.0024	12.72447	12.66751	0.00436	HATSouth	Rc
2455866.7877008	13.02092	12.73192	12.66989	0.00434	HATSouth	Rc
2455866.7911408	13.00457	12.7295	12.66712	0.00435	HATSouth	Rc
2455866.7945507	13.00115	12.72831	12.67055	0.00439	HATSouth	Rc
2455866.7995713	13.01019	12.72121	12.65868	0.0044	HATSouth	Rc
2455866.8030066	13.00965	12.72808	12.66303	0.00442	HATSouth	Rc
2455866.8067903	13.01953	12.73456	12.66993	0.00437	HATSouth	Rc
2455866.8118369	13.01039	12.72756	12.67279	0.00442	HATSouth	Rc
2455866.8152335	13.00061	12.72131	12.65844	0.00435	HATSouth	Rc
2455866.8186645	12.99746	12.7236	12.6533	0.00436	HATSouth	Rc
2455866.8235912	13.01616	12.73869	12.67228	0.00438	HATSouth	Rc
2455866.826986	13.00614	12.73302	12.66907	0.00443	HATSouth	Rc
2455866.8309159	12.99838	12.72722	12.66536	0.00431	HATSouth	Rc
2455866.8358001	12.99032	12.7228	12.66452	0.00443	HATSouth	Rc
2455866.8392129	12.98293	12.72232	12.65672	0.0043	HATSouth	Rc
2455866.8426129	12.97824	12.72032	12.65818	0.00429	HATSouth	Rc
2455866.8475326	12.9966	12.73413	12.66998	0.00442	HATSouth	Rc
2455866.8509679	12.98657	12.7388	12.66437	0.00433	HATSouth	Rc
2455866.8547039	12.9983	12.73198	12.67131	0.00436	HATSouth	Rc
2455866.8597329	12.99302	12.72474	12.65977	0.00433	HATSouth	Rc
2455866.8632051	12.97773	12.71376	12.64886	0.00427	HATSouth	Rc
2455866.8666554	12.99768	12.73705	12.67601	0.00447	HATSouth	Rc
2455866.8715063	12.98943	12.72545	12.66535	0.0046	HATSouth	Rc
2455867.1207776	12.85799	12.72845	12.66795	0.00404	HATSouth	Rc
2455867.125105	12.8459	12.72938	12.67128	0.00403	HATSouth	Rc
2455867.1286281	12.84269	12.72839	12.67142	0.00401	HATSouth	Rc
2455867.1321273	12.81119	12.70819	12.65548	0.00395	HATSouth	Rc
2455867.1356348	12.81444	12.7161	12.66367	0.00392	HATSouth	Rc
2455867.1391494	12.81599	12.72759	12.67041	0.00392	HATSouth	Rc
2455867.142649	12.82462	12.72598	12.66851	0.00398	HATSouth	Rc
2455867.1465743	12.81603	12.73123	12.671	0.00389	HATSouth	Rc
2455867.1501093	12.79792	12.71829	12.66607	0.00388	HATSouth	Rc
2455867.153634	12.79837	12.71552	12.66106	0.00388	HATSouth	Rc
2455867.1571542	12.81376	12.72335	12.66666	0.00391	HATSouth	Rc
2455867.1606695	12.78949	12.71318	12.65787	0.00387	HATSouth	Rc
2455867.1641849	12.79795	12.72284	12.67139	0.00389	HATSouth	Rc
2455867.1680775	12.7943	12.71405	12.65761	0.00392	HATSouth	Rc
2455867.1715682	12.80228	12.73036	12.66999	0.00388	HATSouth	Rc
2455867.1750725	12.81279	12.72298	12.66358	0.00386	HATSouth	Rc
2455867.1785697	12.78456	12.71392	12.65837	0.00383	HATSouth	Rc
2455867.1820682	12.78817	12.72281	12.66341	0.0039	HATSouth	Rc
2455867.185578	12.81998	12.73433	12.68028	0.00395	HATSouth	Rc
2455867.1894804	12.79029	12.72829	12.67114	0.00389	HATSouth	Rc
2455867.1929892	12.78087	12.71748	12.65695	0.0039	HATSouth	Rc
2455867.1965084	12.80697	12.72289	12.66332	0.00388	HATSouth	Rc
2455867.2000142	12.7806	12.71923	12.66681	0.00384	HATSouth	Rc
2455867.2035289	12.79305	12.72864	12.6688	0.00387	HATSouth	Rc
2455867.2071767002	12.80825	12.7212	12.66312	0.00393	HATSouth	Rc
2455867.2110499	12.77649	12.72247	12.66182	0.00383	HATSouth	Rc
2455867.2145565	12.7869	12.7283	12.66883	0.00382	HATSouth	Rc
2455867.2215001	12.7795	12.73471	12.66815	0.00383	HATSouth	Rc
2455867.2250024	12.78418	12.73779	12.6689	0.00384	HATSouth	Rc
2455867.2284748	12.81462	12.73669	12.6716	0.00393	HATSouth	Rc
2455867.232576	12.77462	12.72238	12.6618	0.0038	HATSouth	Rc
2455867.2360831	12.77744	12.74637	12.66997	0.00385	HATSouth	Rc
2455867.2395478	12.80015	12.74303	12.6671	0.00384	HATSouth	Rc
2455867.4949897	12.98126	12.72419	12.662	0.00402	HATSouth	Rc
2455867.4988497	13.12137	12.71671	12.65608	0.00443	HATSouth	Rc
2455867.5024207	12.97553	12.72493	12.66351	0.00408	HATSouth	Rc
2455867.509211	12.97758	12.71364	12.65588	0.00417	HATSouth	Rc
2455867.5136094	12.98563	12.72458	12.66817	0.00409	HATSouth	Rc
2455867.518	13.00496	12.71044	12.65523	0.00416	HATSouth	Rc
2455867.5247383	13.00199	12.72336	12.66791	0.0042	HATSouth	Rc
2455867.5294859	13.00549	12.71531	12.65652	0.00419	HATSouth	Rc
2455867.533753	12.98252	12.72806	12.66604	0.00408	HATSouth	Rc
2455867.540569	12.97131	12.72139	12.66216	0.0041	HATSouth	Rc
2455867.5442293	12.97461	12.72984	12.67509	0.00409	HATSouth	Rc
2455867.5478887	12.95336	12.72257	12.66422	0.00396	HATSouth	Rc
2455867.5539046	12.95956	12.73043	12.66763	0.00403	HATSouth	Rc
2455867.5577178	12.94031	12.7281	12.66548	0.004	HATSouth	Rc
2455867.5615058	12.93907	12.72566	12.66314	0.00398	HATSouth	Rc
2455867.5678464	12.93258	12.71564	12.65504	0.00395	HATSouth	Rc
2455867.5722402	12.93	12.7239	12.66656	0.00398	HATSouth	Rc
2455867.5762405	12.9193	12.72947	12.65745	0.00393	HATSouth	Rc
2455867.582445	12.93518	12.73334	12.66834	0.00404	HATSouth	Rc
2455867.5862911	12.91563	12.72932	12.65981	0.00394	HATSouth	Rc
2455867.590225	12.91313	12.72132	12.65461	0.0039	HATSouth	Rc
2455867.5966288	12.93882	12.72438	12.66366	0.004	HATSouth	Rc
2455867.601374	12.94032	12.73238	12.66471	0.00399	HATSouth	Rc
2455867.6049964	12.92504	12.72671	12.66139	0.00392	HATSouth	Rc
2455867.6111125	12.95616	12.73562	12.67288	0.00401	HATSouth	Rc
2455867.6147274	12.93038	12.73712	12.67469	0.00393	HATSouth	Rc
2455867.6183417	12.91653	12.73201	12.66903	0.00391	HATSouth	Rc
2455867.6248243	12.91016	12.73327	12.6728	0.00392	HATSouth	Rc
2455867.6284198	12.92013	12.73572	12.66905	0.00397	HATSouth	Rc
2455867.6320148	12.91418	12.73287	12.66788	0.00404	HATSouth	Rc
2455867.637629	12.91058	12.73989	12.67077	0.00437	HATSouth	Rc
2455867.7367112	13.07094	12.72231	12.65974	0.00461	HATSouth	Rc
2455867.7437872	13.09807	12.73451	12.6703	0.00465	HATSouth	Rc
2455867.7487248	13.04935	12.73204	12.66696	0.00456	HATSouth	Rc
2455867.7525085	13.06136	12.72678	12.66777	0.00459	HATSouth	Rc
2455867.7559511	13.05481	12.72295	12.66754	0.00446	HATSouth	Rc
2455867.7610399	13.0617	12.73945	12.67171	0.00452	HATSouth	Rc
2455867.7644598	13.06747	12.73115	12.66409	0.0046	HATSouth	Rc
2455867.7678939	13.05466	12.72938	12.66498	0.00445	HATSouth	Rc
2455867.7728376	13.0366	12.72466	12.66048	0.00446	HATSouth	Rc
2455867.77667	13.02586	12.73023	12.6672	0.00439	HATSouth	Rc
2455867.7801217	13.00883	12.71565	12.6527	0.00435	HATSouth	Rc
2455867.7851403	13.02941	12.73309	12.66923	0.00445	HATSouth	Rc
2455867.7885445	13.01976	12.7295	12.66391	0.00436	HATSouth	Rc
2455867.7919963	13.01795	12.73184	12.66553	0.00442	HATSouth	Rc
2455867.7970403	13.02218	12.72546	12.65252	0.00445	HATSouth	Rc
2455867.8008427	13.02848	12.73294	12.67139	0.00444	HATSouth	Rc
2455867.8042809	13.02114	12.72947	12.67121	0.00444	HATSouth	Rc
2455867.8093038	13.01845	12.72599	12.66134	0.00444	HATSouth	Rc
2455867.8127623	13.0138	12.73457	12.67321	0.00433	HATSouth	Rc
2455867.8162261	13.00914	12.72567	12.66386	0.00445	HATSouth	Rc
2455867.8213291	13.01475	12.72476	12.65932	0.00439	HATSouth	Rc
2455867.8251204	13.00986	12.72507	12.66514	0.00438	HATSouth	Rc
2455867.8285888	13.00951	12.73826	12.66867	0.0044	HATSouth	Rc
2455867.8335574	13.00525	12.73127	12.6631	0.0044	HATSouth	Rc
2455867.8370265	13.00365	12.72568	12.65747	0.00439	HATSouth	Rc
2455867.8404597	13.00825	12.72971	12.6657	0.00438	HATSouth	Rc
2455867.8453425	13.00339	12.72502	12.66182	0.00435	HATSouth	Rc
2455867.8491063	13.00382	12.72907	12.66013	0.00432	HATSouth	Rc
2455867.8525084	12.9931	12.71864	12.65339	0.0043	HATSouth	Rc
2455867.8575303	12.99843	12.72365	12.66278	0.00433	HATSouth	Rc
2455867.8610009	13.00008	12.74043	12.67204	0.00444	HATSouth	Rc
2455867.8644373	12.98145	12.713	12.6473	0.0044	HATSouth	Rc
2455867.8691239	12.99076	12.73723	12.66582	0.00438	HATSouth	Rc
2455867.8728506	13.00248	12.73181	12.66397	0.0048	HATSouth	Rc
2455868.1957985	12.81648	12.72586	12.66363	0.00396	HATSouth	Rc
2455868.1999804	12.79039	12.72123	12.6659	0.00389	HATSouth	Rc
2455868.2035838002	12.78582	12.72039	12.66311	0.00387	HATSouth	Rc
2455868.2070817	12.77894	12.72126	12.66151	0.00383	HATSouth	Rc
2455868.2106081	12.79198	12.72914	12.67418	0.00388	HATSouth	Rc
2455868.2141025	12.78164	12.72212	12.66577	0.00389	HATSouth	Rc
2455868.2179611	12.78032	12.72188	12.66703	0.00386	HATSouth	Rc
2455868.2214544	12.77923	12.72617	12.66454	0.00383	HATSouth	Rc
2455868.2249628	12.78939	12.72852	12.67047	0.00389	HATSouth	Rc
2455868.228496	12.78396	12.7217	12.66693	0.0039	HATSouth	Rc
2455868.2320016	12.78041	12.72369	12.669	0.00385	HATSouth	Rc
2455868.2355041	12.77652	12.72295	12.66539	0.00386	HATSouth	Rc
2455868.239379	12.77394	12.72711	12.65963	0.00385	HATSouth	Rc
2455868.2429007	12.78322	12.7323	12.66502	0.00387	HATSouth	Rc
2455868.2464366	12.76547	12.7184	12.66152	0.00387	HATSouth	Rc
2455868.2499347	12.76148	12.71695	12.65741	0.00385	HATSouth	Rc
2455868.2534355	12.76108	12.7251	12.66256	0.00387	HATSouth	Rc
2455868.2569094	12.76555	12.71731	12.6634	0.00393	HATSouth	Rc
2455868.4971045	13.02435	12.72075	12.66418	0.00412	HATSouth	Rc
2455868.5012003	13.02642	12.72189	12.6665	0.00425	HATSouth	Rc
2455868.5049288	12.99854	12.71581	12.65222	0.00409	HATSouth	Rc
2455868.5108299	12.98933	12.71665	12.65936	0.00402	HATSouth	Rc
2455868.5152746	12.99684	12.72727	12.67151	0.00415	HATSouth	Rc
2455868.5197632	12.9875	12.73362	12.67183	0.00406	HATSouth	Rc
2455868.5259136	12.99009	12.70959	12.65306	0.00409	HATSouth	Rc
2455868.5297761	12.99811	12.72093	12.65803	0.00407	HATSouth	Rc
2455868.533626	12.97902	12.72698	12.66732	0.00402	HATSouth	Rc
2455868.5398356	12.9551	12.71803	12.6625	0.00402	HATSouth	Rc
2455868.5440784	12.96797	12.725	12.66668	0.00398	HATSouth	Rc
2455868.5486634	12.94317	12.71873	12.65431	0.00402	HATSouth	Rc
2455868.5556921	12.97691	12.73125	12.66649	0.00407	HATSouth	Rc
2455868.5594242	12.95681	12.71011	12.64618	0.00408	HATSouth	Rc
2455868.5631263	12.95378	12.72642	12.66164	0.004	HATSouth	Rc
2455868.5698269	12.94148	12.72898	12.6693	0.00395	HATSouth	Rc
2455868.5737714	12.94184	12.73797	12.67447	0.00395	HATSouth	Rc
2455868.5773967	12.93073	12.72861	12.66104	0.00395	HATSouth	Rc
2455868.5844195	12.94077	12.74559	12.67793	0.00396	HATSouth	Rc
2455868.5888154	12.93911	12.73872	12.67241	0.00398	HATSouth	Rc
2455868.5924763	12.92086	12.73843	12.6689	0.00393	HATSouth	Rc
2455868.5991869	12.94129	12.73474	12.6635	0.00394	HATSouth	Rc
2455868.6030564	12.92388	12.7293	12.65795	0.00395	HATSouth	Rc
2455868.606879	12.93009	12.74875	12.67684	0.00393	HATSouth	Rc
2455868.6138705	12.91672	12.72813	12.66083	0.00393	HATSouth	Rc
2455868.6186159	12.93758	12.73975	12.6665	0.004	HATSouth	Rc
2455868.6222294	12.92606	12.73365	12.6625	0.00395	HATSouth	Rc
2455868.6284207	12.90718	12.72529	12.64382	0.00394	HATSouth	Rc
2455868.6327417	12.92939	12.7296	12.65796	0.0041	HATSouth	Rc
2455868.637142	12.94179	12.74423	12.6716	0.00468	HATSouth	Rc
2455868.7330622	13.05821	12.73331	12.66808	0.00451	HATSouth	Rc
2455868.7368481	13.03656	12.7141	12.65283	0.00448	HATSouth	Rc
2455868.7404552	13.04324	12.72146	12.66234	0.0045	HATSouth	Rc
2455868.7457234	13.05666	12.71899	12.65667	0.00449	HATSouth	Rc
2455868.7491746	13.06606	12.7264	12.66101	0.00454	HATSouth	Rc
2455868.7526429	13.06084	12.72843	12.65713	0.00456	HATSouth	Rc
2455868.7576232	13.05159	12.73446	12.67024	0.00444	HATSouth	Rc
2455868.7614001	13.05357	12.73258	12.66781	0.00449	HATSouth	Rc
2455868.7648409	13.04884	12.72894	12.6618	0.00445	HATSouth	Rc
2455868.7698031	13.04802	12.72822	12.66299	0.0045	HATSouth	Rc
2455868.7732914	13.03905	12.73627	12.66887	0.00445	HATSouth	Rc
2455868.7767878	13.03799	12.72454	12.66347	0.0045	HATSouth	Rc
2455868.7816528	13.03205	12.72657	12.66171	0.00448	HATSouth	Rc
2455868.7854722	13.03514	12.73789	12.66859	0.00451	HATSouth	Rc
2455868.7889381	13.02476	12.72514	12.66065	0.00443	HATSouth	Rc
2455868.7940048	13.03418	12.74403	12.67951	0.00435	HATSouth	Rc
2455868.7974479	13.01365	12.71817	12.66145	0.00432	HATSouth	Rc
2455868.8010612	13.01178	12.72907	12.66212	0.00437	HATSouth	Rc
2455868.8058938	13.00797	12.72057	12.65841	0.00436	HATSouth	Rc
2455868.8096293	13.00258	12.72697	12.66306	0.00445	HATSouth	Rc
2455868.8130814	12.99216	12.73014	12.66935	0.00435	HATSouth	Rc
2455868.8181751	12.9915	12.72898	12.66163	0.00439	HATSouth	Rc
2455868.8216255	12.98202	12.71997	12.66294	0.00429	HATSouth	Rc
2455868.8250477	12.98741	12.73114	12.6651	0.00435	HATSouth	Rc
2455868.8301399	13.00301	12.72357	12.65601	0.00432	HATSouth	Rc
2455868.8339201	13.00143	12.73418	12.66911	0.00442	HATSouth	Rc
2455868.8373290002	12.99815	12.72477	12.65862	0.00437	HATSouth	Rc
2455868.8421923	13.00171	12.73667	12.66791	0.00434	HATSouth	Rc
2455868.8456064	12.99939	12.72171	12.65618	0.00444	HATSouth	Rc
2455868.8490449	12.99931	12.7303	12.66756	0.00444	HATSouth	Rc
2455868.8539929	12.99835	12.7236	12.65944	0.00441	HATSouth	Rc
2455868.857792	12.99219	12.72361	12.65927	0.00437	HATSouth	Rc
2455868.8611976	12.99312	12.72777	12.65889	0.00446	HATSouth	Rc
2455868.8661658	13.00168	12.73137	12.66975	0.00443	HATSouth	Rc
2455868.8695797	12.99358	12.7411	12.67157	0.00466	HATSouth	Rc
2455869.7284425	13.06637	12.72613	12.66221	0.0048	HATSouth	Rc
2455869.731892	13.05427	12.71925	12.66055	0.00475	HATSouth	Rc
2455869.7356759	13.05675	12.72258	12.66424	0.00477	HATSouth	Rc
2455869.7407233	13.05557	12.72016	12.66013	0.00469	HATSouth	Rc
2455869.7441644	13.05647	12.73165	12.67045	0.00452	HATSouth	Rc
2455869.7476058	13.05908	12.7345	12.66947	0.00454	HATSouth	Rc
2455869.7528049	13.05692	12.73659	12.67879	0.00467	HATSouth	Rc
2455869.756624	13.05143	12.72953	12.66805	0.00457	HATSouth	Rc
2455869.760086	13.05321	12.72727	12.65875	0.00454	HATSouth	Rc
2455869.7650662	13.04511	12.72618	12.66365	0.00454	HATSouth	Rc
2455869.7686058	13.04515	12.72978	12.66927	0.00447	HATSouth	Rc
2455869.7720698	13.02441	12.72329	12.66133	0.00445	HATSouth	Rc
2455869.777099	13.02335	12.72465	12.65944	0.00442	HATSouth	Rc
2455869.7808754	13.02309	12.73465	12.67193	0.00438	HATSouth	Rc
2455869.784314	13.01349	12.72836	12.66552	0.00446	HATSouth	Rc
2455869.7895048	13.02227	12.72715	12.66258	0.00437	HATSouth	Rc
2455869.7929565	13.02193	12.72869	12.6617	0.00441	HATSouth	Rc
2455869.7964211	13.0152	12.72451	12.65989	0.00439	HATSouth	Rc
2455869.8014735	13.02248	12.73377	12.67406	0.00438	HATSouth	Rc
2455869.8052738	13.00823	12.72472	12.65767	0.00434	HATSouth	Rc
2455869.8087418	13.01257	12.73409	12.67251	0.00437	HATSouth	Rc
2455869.8136341	13.01487	12.7357	12.67289	0.00442	HATSouth	Rc
2455869.8170702	13.00552	12.72528	12.66516	0.00441	HATSouth	Rc
2455869.8205196	13.00157	12.72334	12.6674	0.00428	HATSouth	Rc
2455869.8254969	13.01157	12.73321	12.67012	0.00439	HATSouth	Rc
2455869.8292403	12.99622	12.72079	12.658	0.0043	HATSouth	Rc
2455869.8326867	13.01117	12.73752	12.67353	0.00438	HATSouth	Rc
2455869.8374583	13.00453	12.73058	12.66585	0.00435	HATSouth	Rc
2455869.8409072	12.9964	12.73033	12.6685	0.00444	HATSouth	Rc
2455869.8443779	12.99501	12.72215	12.65888	0.0044	HATSouth	Rc
2455869.8493068	12.99037	12.72335	12.65946	0.00434	HATSouth	Rc
2455869.853078	12.99244	12.72913	12.66264	0.00432	HATSouth	Rc
2455869.8564766	12.97735	12.71568	12.65301	0.00429	HATSouth	Rc
2455869.8615742	13.0121	12.75023	12.67846	0.00443	HATSouth	Rc
2455869.8650301	13.00166	12.73856	12.66932	0.00442	HATSouth	Rc
2455869.8684392	13.0084	12.72504	12.66165	0.00442	HATSouth	Rc
2455870.1185335	13.17411	12.73224	12.67819	0.00497	HATSouth	Rc
2455870.1220637	13.0775	12.7195	12.66257	0.00479	HATSouth	Rc
2455870.1255704	13.42144	12.72299	12.66873	0.00596	HATSouth	Rc
2455870.1290466	12.98163	12.71732	12.65733	0.00446	HATSouth	Rc
2455870.1325356	12.87115	12.72246	12.66771	0.00415	HATSouth	Rc
2455870.1360357	12.89372	12.71307	12.65772	0.00413	HATSouth	Rc
2455870.1399112	12.90814	12.71925	12.66675	0.00421	HATSouth	Rc
2455870.1434039	13.63037	12.72174	12.67908	0.00627	HATSouth	Rc
2455870.146877	14.10554	12.75829	12.69467	0.00814	HATSouth	Rc
2455870.1504337	13.33111	12.71321	12.65915	0.00515	HATSouth	Rc
2455870.1539337	13.26507	12.71851	12.66209	0.00495	HATSouth	Rc
2455870.1574147	12.8942	12.72303	12.6679	0.00418	HATSouth	Rc
2455870.161299	12.83735	12.72296	12.66644	0.00403	HATSouth	Rc
2455870.1648125	12.84145	12.71676	12.66499	0.00394	HATSouth	Rc
2455870.1683253	12.83946	12.72079	12.66054	0.004	HATSouth	Rc
2455870.17185	12.8483	12.72059	12.67123	0.00402	HATSouth	Rc
2455870.1753372	12.81823	12.71322	12.65666	0.00396	HATSouth	Rc
2455870.1788353	12.84505	12.73133	12.66824	0.00399	HATSouth	Rc
2455870.182732	12.84045	12.72722	12.66845	0.00398	HATSouth	Rc
2455870.1862456	12.81909	12.72104	12.66202	0.00393	HATSouth	Rc
2455870.1897322	12.83504	12.72212	12.66442	0.00395	HATSouth	Rc
2455870.1932312	12.99529	12.71789	12.65849	0.00432	HATSouth	Rc
2455870.1967298	13.01295	12.72429	12.6649	0.00433	HATSouth	Rc
2455870.2002436	13.43436	12.72224	12.66239	0.00534	HATSouth	Rc
2455870.2177167	14.28306	12.70372	12.65662	0.00865	HATSouth	Rc
2455870.2211739	13.76011	12.7151	12.66623	0.00633	HATSouth	Rc
2455870.2250096	13.27626	12.72075	12.66396	0.00496	HATSouth	Rc
2455870.2319453	13.93285	12.70393	12.65624	0.00709	HATSouth	Rc
2455870.2353946	13.31082	12.70756	12.64855	0.00513	HATSouth	Rc
2455870.2388413	13.24282	12.71317	12.66103	0.00489	HATSouth	Rc
2455870.2423244	13.10407	12.72019	12.66123	0.00452	HATSouth	Rc
2455870.2462106	12.88343	12.72228	12.668	0.00405	HATSouth	Rc
2455870.2497418	12.85626	12.72587	12.66069	0.00413	HATSouth	Rc
2455870.253261	13.07861	12.72209	12.66203	0.00461	HATSouth	Rc
2455870.2567204	13.00588	12.71583	12.66249	0.00477	HATSouth	Rc
2455870.4860006	13.00306	12.72221	12.66458	0.00442	HATSouth	Rc
2455870.4895134	12.98238	12.72344	12.66382	0.00437	HATSouth	Rc
2455870.4933994	12.98377	12.72376	12.66591	0.00432	HATSouth	Rc
2455870.4994327	12.96787	12.71276	12.65365	0.00425	HATSouth	Rc
2455870.5030552	12.97603	12.72459	12.67014	0.00425	HATSouth	Rc
2455870.5065977	12.95996	12.71883	12.664	0.00426	HATSouth	Rc
2455870.5121496	12.95701	12.72139	12.66427	0.00404	HATSouth	Rc
2455870.5160299	12.94365	12.72065	12.66576	0.00406	HATSouth	Rc
2455870.5249674	12.96264	12.73004	12.6652	0.00407	HATSouth	Rc
2455870.5284898	12.99592	12.712	12.66093	0.00411	HATSouth	Rc
2455870.532001	12.9401	12.71613	12.65979	0.00397	HATSouth	Rc
2455870.5374539	12.94518	12.73899	12.67825	0.00403	HATSouth	Rc
2455870.5413412	13.00085	12.71542	12.65376	0.00408	HATSouth	Rc
2455870.5448574	12.94908	12.729	12.67109	0.004	HATSouth	Rc
2455870.5501791	12.93408	12.73603	12.67571	0.00395	HATSouth	Rc
2455870.5537073	12.96044	12.73134	12.67253	0.004	HATSouth	Rc
2455870.5572392	12.93805	12.73445	12.66735	0.00404	HATSouth	Rc
2455870.5625692	12.94657	12.72243	12.66242	0.00406	HATSouth	Rc
2455870.5664582	12.93748	12.7288	12.66953	0.00391	HATSouth	Rc
2455870.5699891	12.93294	12.72501	12.66542	0.00399	HATSouth	Rc
2455870.5753352	12.91724	12.7254	12.66054	0.00394	HATSouth	Rc
2455870.5788358	12.90665	12.7343	12.67237	0.00391	HATSouth	Rc
2455870.5823585	12.90642	12.73536	12.66807	0.00387	HATSouth	Rc
2455870.5880078	12.90029	12.72147	12.66186	0.0039	HATSouth	Rc
2455870.5919087	12.91698	12.73506	12.66398	0.00391	HATSouth	Rc
2455870.5954231	12.88894	12.71693	12.65613	0.00387	HATSouth	Rc
2455870.6009913	12.9017	12.72662	12.6675	0.0039	HATSouth	Rc
2455870.6045016	12.92881	12.7403	12.67461	0.00391	HATSouth	Rc
2455870.6080374	12.92666	12.73689	12.6773	0.00394	HATSouth	Rc
2455870.6137864	12.92498	12.72919	12.66171	0.00395	HATSouth	Rc
2455870.6176742	12.91881	12.72733	12.6599	0.00391	HATSouth	Rc
2455870.621191	12.91181	12.73508	12.67104	0.00386	HATSouth	Rc
2455870.6266804	12.87997	12.73151	12.66262	0.00387	HATSouth	Rc
2455870.630214	12.87908	12.72878	12.671	0.00392	HATSouth	Rc
2455870.6337434	12.87921	12.72384	12.66123	0.00406	HATSouth	Rc
2455870.7269442	13.05322	12.73107	12.6703	0.00477	HATSouth	Rc
2455870.7303795	13.05011	12.72252	12.66711	0.0047	HATSouth	Rc
2455870.7341154	13.04792	12.72558	12.66561	0.00475	HATSouth	Rc
2455870.7391812	13.04051	12.72814	12.67145	0.00471	HATSouth	Rc
2455870.7426219	13.04301	12.73349	12.67287	0.00473	HATSouth	Rc
2455870.7460626	13.0398	12.72814	12.66522	0.00472	HATSouth	Rc
2455870.7510625	13.03448	12.7376	12.67783	0.00467	HATSouth	Rc
2455870.7545119	13.03069	12.73582	12.67607	0.00466	HATSouth	Rc
2455870.7582787	13.0181	12.72451	12.65775	0.00456	HATSouth	Rc
2455870.7634019	13.00808	12.72283	12.66114	0.00464	HATSouth	Rc
2455870.7668381	13.00578	12.7145	12.65767	0.00463	HATSouth	Rc
2455870.7702695	13.02555	12.74511	12.68013	0.00443	HATSouth	Rc
2455870.7753304	13.02485	12.72904	12.66988	0.00451	HATSouth	Rc
2455870.7787807	13.01989	12.73054	12.66833	0.00443	HATSouth	Rc
2455870.7825633	13.00152	12.7225	12.66057	0.00444	HATSouth	Rc
2455870.7874142	13.02366	12.72768	12.66629	0.00441	HATSouth	Rc
2455870.790852	13.01717	12.72813	12.66586	0.0044	HATSouth	Rc
2455870.794312	13.01693	12.72281	12.65923	0.00445	HATSouth	Rc
2455870.7993834	13.01868	12.73315	12.67098	0.00443	HATSouth	Rc
2455870.8028224	13.02716	12.73452	12.6693	0.00443	HATSouth	Rc
2455870.8066324	13.02364	12.72434	12.66287	0.00443	HATSouth	Rc
2455870.8115105	13.01942	12.73088	12.66678	0.00445	HATSouth	Rc
2455870.8149528	13.01483	12.73103	12.67023	0.00439	HATSouth	Rc
2455870.81841	13.00147	12.72369	12.65782	0.00436	HATSouth	Rc
2455870.8232971	12.99568	12.71546	12.65522	0.00432	HATSouth	Rc
2455870.8266984	12.99173	12.72368	12.66387	0.00437	HATSouth	Rc
2455870.8304922	12.98622	12.71718	12.65945	0.00424	HATSouth	Rc
2455870.8355468	12.98649	12.73178	12.66785	0.00428	HATSouth	Rc
2455870.8390053	12.99009	12.72529	12.66434	0.00433	HATSouth	Rc
2455870.8424059	12.98816	12.72713	12.66346	0.00431	HATSouth	Rc
2455870.847371	12.98819	12.73267	12.66706	0.00432	HATSouth	Rc
2455870.8508284	12.99527	12.72813	12.66635	0.00429	HATSouth	Rc
2455870.8546125	12.99473	12.72515	12.66164	0.00434	HATSouth	Rc
2455870.8595162	12.99222	12.73704	12.66614	0.00436	HATSouth	Rc
2455870.862941	13.00122	12.74239	12.67726	0.00437	HATSouth	Rc
2455870.8663433	12.9921	12.73097	12.66441	0.00434	HATSouth	Rc
2455870.871087	12.98522	12.74091	12.66937	0.00464	HATSouth	Rc
2455872.720767	13.04091	12.71972	12.66375	0.0048	HATSouth	Rc
2455872.7241473002	13.03891	12.72347	12.66109	0.00481	HATSouth	Rc
2455872.7275524	13.05243	12.73058	12.67167	0.00515	HATSouth	Rc
2455872.7327154	13.04217	12.73154	12.66887	0.00488	HATSouth	Rc
2455872.7360893	13.03202	12.71595	12.66279	0.00464	HATSouth	Rc
2455872.7395093	13.02636	12.71694	12.65591	0.00468	HATSouth	Rc
2455872.7442477	13.0239	12.73727	12.68145	0.0048	HATSouth	Rc
2455872.7476196	13.01762	12.72936	12.66793	0.00485	HATSouth	Rc
2455872.7510268	13.02051	12.72314	12.66681	0.00469	HATSouth	Rc
2455872.7560827	13.01705	12.7289	12.67175	0.0047	HATSouth	Rc
2455872.759489	13.00706	12.72334	12.66264	0.00459	HATSouth	Rc
2455872.7629089	13.01029	12.72633	12.6652	0.00473	HATSouth	Rc
2455872.7676153	13.01042	12.72376	12.66194	0.00459	HATSouth	Rc
2455872.7710588	13.00327	12.72599	12.6661	0.00461	HATSouth	Rc
2455872.7744758	13.00953	12.73703	12.67443	0.00466	HATSouth	Rc
2455872.7795535	13.00076	12.72806	12.66862	0.00462	HATSouth	Rc
2455872.7829254	12.98808	12.71887	12.65553	0.00456	HATSouth	Rc
2455872.7863338	12.98593	12.72025	12.65628	0.00446	HATSouth	Rc
2455872.7912811	12.99611	12.72532	12.66545	0.00448	HATSouth	Rc
2455872.7946441	12.98859	12.72386	12.65963	0.00461	HATSouth	Rc
2455872.798074	12.97731	12.71991	12.65849	0.00451	HATSouth	Rc
2455872.80328	13.00072	12.73266	12.67229	0.00463	HATSouth	Rc
2455872.8066511	12.99829	12.72579	12.67115	0.00454	HATSouth	Rc
2455872.8100682	12.9903	12.72548	12.66273	0.00444	HATSouth	Rc
2455872.8149789	12.99802	12.72878	12.65983	0.00434	HATSouth	Rc
2455872.8183499	13.0064	12.72751	12.66914	0.00454	HATSouth	Rc
2455872.8217565	13.00175	12.72722	12.66628	0.00445	HATSouth	Rc
2455872.8268734	12.99961	12.72536	12.66962	0.00436	HATSouth	Rc
2455872.83025	13.00074	12.7304	12.66691	0.00435	HATSouth	Rc
2455872.8336754	12.99488	12.72917	12.66488	0.0043	HATSouth	Rc
2455872.8385193	12.99316	12.73064	12.66735	0.00434	HATSouth	Rc
2455872.8419504	13.0006	12.73237	12.66973	0.0044	HATSouth	Rc
2455872.845382	12.99637	12.7397	12.67172	0.00442	HATSouth	Rc
2455872.850567	13.00104	12.73694	12.66834	0.00434	HATSouth	Rc
2455872.8539486	13.00625	12.7371	12.6732	0.00436	HATSouth	Rc
2455872.8573263	12.99302	12.71727	12.65351	0.00451	HATSouth	Rc
2455872.8621094	12.9982	12.74115	12.67492	0.00439	HATSouth	Rc
2455872.8655376	12.98728	12.71963	12.66096	0.00455	HATSouth	Rc
2455872.8689514	12.99679	12.73611	12.67539	0.00459	HATSouth	Rc
2455873.7802919	12.99637	12.72861	12.66467	0.00455	HATSouth	Rc
2455873.7839368	13.00819	12.73787	12.67545	0.00491	HATSouth	Rc
2455873.7872862	13.00331	12.73373	12.6674	0.00485	HATSouth	Rc
2455873.7919336	13.00278	12.73354	12.66942	0.00469	HATSouth	Rc
2455873.7952865	12.99626	12.73112	12.66729	0.00464	HATSouth	Rc
2455873.7986015	12.99742	12.72249	12.66761	0.00465	HATSouth	Rc
2455873.803209	12.99308	12.7323	12.66729	0.00461	HATSouth	Rc
2455873.8068564	12.96498	12.71047	12.65444	0.00475	HATSouth	Rc
2455873.8102052	12.98121	12.71903	12.65541	0.00454	HATSouth	Rc
2455873.8147791	12.97665	12.7221	12.66036	0.00453	HATSouth	Rc
2455873.8181286	12.98316	12.73071	12.66457	0.00456	HATSouth	Rc
2455873.8214396	12.96841	12.72347	12.66622	0.0045	HATSouth	Rc
2455873.8262581	12.97619	12.73072	12.65891	0.00444	HATSouth	Rc
2455873.8299475	12.99244	12.74163	12.67661	0.00455	HATSouth	Rc
2455873.8333092	12.96931	12.72835	12.66382	0.00435	HATSouth	Rc
2455873.8380643	12.97787	12.7338	12.66373	0.00454	HATSouth	Rc
2455873.8414515	12.98275	12.73532	12.67011	0.00439	HATSouth	Rc
2455873.8448141	12.98619	12.73408	12.66808	0.00432	HATSouth	Rc
2455873.8497637	13.00002	12.73434	12.67431	0.00432	HATSouth	Rc
2455873.8534547	13.00434	12.74348	12.67139	0.00431	HATSouth	Rc
2455873.8567696	13.00419	12.74677	12.6704	0.00433	HATSouth	Rc
2455873.8613239	13.00184	12.73882	12.66809	0.00442	HATSouth	Rc
2455873.8646864	13.00993	12.74349	12.66604	0.00447	HATSouth	Rc
2455873.8679995	12.9977	12.73247	12.66472	0.00459	HATSouth	Rc
2455874.1924461	12.94246	12.72635	12.66386	0.00465	HATSouth	Rc
2455874.197709	12.88183	12.73018	12.66713	0.00441	HATSouth	Rc
2455874.2012068	12.87617	12.73237	12.6712	0.00431	HATSouth	Rc
2455874.2046773	12.84585	12.71441	12.65816	0.00419	HATSouth	Rc
2455874.2081235	12.86374	12.7369	12.68041	0.0043	HATSouth	Rc
2455874.2116291	12.85345	12.72453	12.66221	0.00416	HATSouth	Rc
2455874.215472	12.88606	12.7266	12.67009	0.00419	HATSouth	Rc
2455874.2189862	12.88305	12.73032	12.66892	0.00424	HATSouth	Rc
2455874.2224691	12.97862	12.72675	12.66356	0.00444	HATSouth	Rc
2455874.2259706	13.10083	12.71482	12.65781	0.00472	HATSouth	Rc
2455874.2294555	13.43629	12.72716	12.66084	0.00573	HATSouth	Rc
2455874.2328913	13.25916	12.72007	12.66051	0.00514	HATSouth	Rc
2455874.7753812	12.99407	12.74094	12.68058	0.0048	HATSouth	Rc
2455874.7787486	12.98493	12.732	12.66504	0.00474	HATSouth	Rc
2455874.7821144	12.97702	12.72265	12.66089	0.00468	HATSouth	Rc
2455874.786857	12.97498	12.71721	12.66151	0.00478	HATSouth	Rc
2455874.7902234	12.98384	12.72813	12.66433	0.00474	HATSouth	Rc
2455874.79393	12.98875	12.73454	12.66531	0.00479	HATSouth	Rc
2455874.7985992	12.98591	12.73009	12.67634	0.00461	HATSouth	Rc
2455874.8019223	12.9831	12.73248	12.66856	0.00462	HATSouth	Rc
2455874.8052889	12.95473	12.70851	12.65032	0.00459	HATSouth	Rc
2455874.8099099	12.971	12.72492	12.65993	0.00461	HATSouth	Rc
2455874.813263	12.96071	12.71664	12.65497	0.00466	HATSouth	Rc
2455874.8168977	12.95395	12.71447	12.65208	0.00458	HATSouth	Rc
2455874.8214452	12.97058	12.72477	12.66243	0.00461	HATSouth	Rc
2455874.8247958	12.99083	12.73538	12.66663	0.00462	HATSouth	Rc
2455874.8281157	12.9967	12.73107	12.67714	0.00477	HATSouth	Rc
2455874.832806	12.96791	12.7329	12.6638	0.00448	HATSouth	Rc
2455874.8361578	12.96334	12.73764	12.67557	0.00458	HATSouth	Rc
2455874.8398056002	12.96251	12.73094	12.6665	0.00473	HATSouth	Rc
2455874.8444707	12.96202	12.73356	12.65819	0.00446	HATSouth	Rc
2455874.8477917	12.95657	12.73466	12.66683	0.00441	HATSouth	Rc
2455874.8511113	12.94873	12.72531	12.66367	0.00438	HATSouth	Rc
2455874.855902	12.95922	12.7222	12.6651	0.00435	HATSouth	Rc
2455874.859223	12.97126	12.7313	12.66523	0.00437	HATSouth	Rc
2455874.8629192	12.97059	12.72851	12.66243	0.00436	HATSouth	Rc
2455874.8675444	12.97312	12.72781	12.66961	0.00445	HATSouth	Rc
2455875.7736537	12.99275	12.73663	12.68187	0.00514	HATSouth	Rc
2455875.7773612	12.98461	12.72325	12.65971	0.0049	HATSouth	Rc
2455875.7807155	12.99031	12.73663	12.67608	0.00502	HATSouth	Rc
2455875.7853742	12.98849	12.73925	12.67739	0.00506	HATSouth	Rc
2455875.7886899	12.98943	12.72661	12.66704	0.00505	HATSouth	Rc
2455875.792042	12.9797	12.72585	12.66009	0.0052	HATSouth	Rc
2455875.7967281	12.99109	12.73607	12.67334	0.00508	HATSouth	Rc
2455875.8004215	12.98059	12.72692	12.66062	0.00491	HATSouth	Rc
2455875.8037855	12.98321	12.73366	12.6663	0.005	HATSouth	Rc
2455875.808376	12.97619	12.71871	12.66054	0.00472	HATSouth	Rc
2455875.8117118	12.9656	12.71752	12.65205	0.00484	HATSouth	Rc
2455875.8150291	12.97656	12.73035	12.66389	0.00491	HATSouth	Rc
2455875.8195797	12.96229	12.72548	12.65755	0.00479	HATSouth	Rc
2455875.8232209	12.95688	12.73067	12.66592	0.00486	HATSouth	Rc
2455875.8265364	12.96213	12.72116	12.66504	0.00512	HATSouth	Rc
2455875.831236	12.97325	12.73638	12.67194	0.0048	HATSouth	Rc
2455875.834564	12.98248	12.7289	12.65945	0.00482	HATSouth	Rc
2455875.8378923	12.9607	12.71932	12.65638	0.00478	HATSouth	Rc
2455875.842487	12.95493	12.71726	12.65695	0.00478	HATSouth	Rc
2455875.8461663	12.98032	12.73988	12.67195	0.0048	HATSouth	Rc
2455875.849534	12.98043	12.72919	12.66659	0.00484	HATSouth	Rc
2455875.8542251	13.01969	12.7277	12.66068	0.00494	HATSouth	Rc
2455875.8575886	12.97321	12.73644	12.66904	0.00477	HATSouth	Rc
2455875.8608995	12.974	12.73542	12.66874	0.00464	HATSouth	Rc
2455875.8655007	12.9629	12.72906	12.66951	0.00474	HATSouth	Rc
2455875.8691452	12.9292	12.69817	12.64551	0.00478	HATSouth	Rc
2455876.1990554	12.78297	12.7228	12.6583	0.00457	HATSouth	Rc
2455876.2027759	12.77696	12.72278	12.66885	0.00433	HATSouth	Rc
2455876.2062374	12.76938	12.71972	12.66688	0.00423	HATSouth	Rc
2455876.210083	12.77653	12.72442	12.66153	0.00428	HATSouth	Rc
2455876.2135779	12.76926	12.72109	12.66667	0.00431	HATSouth	Rc
2455876.2170791	12.76537	12.71606	12.65667	0.00416	HATSouth	Rc
2455876.2205782	12.75972	12.71481	12.65975	0.00412	HATSouth	Rc
2455876.2240803	12.77043	12.72251	12.66422	0.00448	HATSouth	Rc
2455876.2275471	12.78061	12.72537	12.66707	0.00433	HATSouth	Rc
2455876.2314389	12.77535	12.73135	12.66709	0.00425	HATSouth	Rc
2455876.234908	12.78178	12.7262	12.66349	0.00428	HATSouth	Rc
2455876.2383966	12.77019	12.73082	12.67138	0.00421	HATSouth	Rc
2455876.2418894	12.7618	12.71128	12.65581	0.0043	HATSouth	Rc
2455876.2453895	12.76914	12.71849	12.66738	0.00414	HATSouth	Rc
2455876.2489094	12.7457	12.70767	12.66049	0.00414	HATSouth	Rc
2455876.2527991	12.74984	12.70802	12.65387	0.0043	HATSouth	Rc
2455877.1731852	12.97645	12.72423	12.67107	0.00502	HATSouth	Rc
2455877.7912955	13.18468	12.70988	12.65802	0.00644	HATSouth	Rc
2455877.8102582	13.34141	12.71863	12.66112	0.00789	HATSouth	Rc
2455877.8265133	13.39958	12.72625	12.67601	0.00782	HATSouth	Rc
2455877.8298018	13.55439	12.73456	12.68103	0.0107	HATSouth	Rc
2455877.8381603	13.38645	12.69446	12.65138	0.00796	HATSouth	Rc
2455878.1935694	12.8514	12.73393	12.67323	0.00459	HATSouth	Rc
2455878.2012693	12.83649	12.71202	12.65049	0.00454	HATSouth	Rc
2455878.2047647	12.84861	12.72229	12.66287	0.00476	HATSouth	Rc
2455878.2082247	12.83921	12.71591	12.6614	0.00451	HATSouth	Rc
2455878.2117251	12.91141	12.71387	12.65636	0.00485	HATSouth	Rc
2455878.2425396	13.04083	12.71948	12.66605	0.00534	HATSouth	Rc
2455878.2465132	12.97698	12.73178	12.66219	0.00517	HATSouth	Rc
2455878.2500121	12.99202	12.71229	12.66403	0.00529	HATSouth	Rc
2455878.2535066	12.91789	12.72343	12.66713	0.00538	HATSouth	Rc
2455878.7670439	12.96939	12.70953	12.65001	0.00494	HATSouth	Rc
2455878.7703619	12.97228	12.71505	12.66184	0.00508	HATSouth	Rc
2455878.7737165	12.97057	12.71269	12.66008	0.00461	HATSouth	Rc
2455878.7785615	12.98679	12.72494	12.66994	0.00505	HATSouth	Rc
2455878.7819167	12.98741	12.73168	12.67662	0.00488	HATSouth	Rc
2455878.7852361	12.98794	12.72621	12.66854	0.00478	HATSouth	Rc
2455878.7898968	12.99288	12.73606	12.67992	0.00497	HATSouth	Rc
2455878.7932638	12.97851	12.72499	12.66943	0.00486	HATSouth	Rc
2455878.7966344	12.98737	12.73075	12.67413	0.00488	HATSouth	Rc
2455878.8017031	12.97351	12.72186	12.66873	0.00502	HATSouth	Rc
2455878.8050782	12.96768	12.72497	12.67594	0.00485	HATSouth	Rc
2455878.8084439	12.97093	12.73226	12.66502	0.00502	HATSouth	Rc
2455878.8133112	12.97528	12.72795	12.66547	0.00482	HATSouth	Rc
2455878.8166212	12.97567	12.7303	12.66827	0.00482	HATSouth	Rc
2455878.8199748	12.96561	12.72473	12.66382	0.00492	HATSouth	Rc
2455878.8248058	12.96603	12.72537	12.6623	0.00488	HATSouth	Rc
2455878.8281754	12.97123	12.7428	12.67698	0.00478	HATSouth	Rc
2455878.8314947	12.96198	12.72386	12.66025	0.00459	HATSouth	Rc
2455878.8362878	12.95714	12.71392	12.65419	0.00477	HATSouth	Rc
2455878.8396103	12.95766	12.72287	12.66504	0.00472	HATSouth	Rc
2455878.8429311	12.94541	12.71213	12.6581	0.00458	HATSouth	Rc
2455878.847816	12.97258	12.73545	12.66728	0.00476	HATSouth	Rc
2455878.8511383	12.96008	12.72568	12.66589	0.00484	HATSouth	Rc
2455878.85446	12.95743	12.72759	12.6731	0.00494	HATSouth	Rc
2455878.859005	12.9474	12.72008	12.66326	0.00471	HATSouth	Rc
2455878.8623163	12.94305	12.72107	12.65633	0.00475	HATSouth	Rc
2455878.8656382	12.94473	12.72406	12.67154	0.0048	HATSouth	Rc
2455879.1554152	12.88017	12.71867	12.66415	0.00476	HATSouth	Rc
2455879.159079	12.86982	12.71598	12.6602	0.00458	HATSouth	Rc
2455879.1625348	12.87326	12.72802	12.66825	0.0048	HATSouth	Rc
2455879.1660229	12.8663	12.71209	12.6561	0.00472	HATSouth	Rc
2455879.1699087	12.86875	12.71733	12.66384	0.00452	HATSouth	Rc
2455879.1734082	12.86296	12.71296	12.65524	0.00465	HATSouth	Rc
2455879.1768939	12.86263	12.71897	12.66145	0.00457	HATSouth	Rc
2455879.1803337	12.86658	12.71997	12.66607	0.00473	HATSouth	Rc
2455879.1837823	12.85675	12.71981	12.664	0.00471	HATSouth	Rc
2455879.1872674	12.84994	12.71357	12.65926	0.00457	HATSouth	Rc
2455879.1911462	12.85703	12.71386	12.66491	0.00451	HATSouth	Rc
2455879.1946501	12.8806	12.718	12.65822	0.00458	HATSouth	Rc
2455879.1980936	12.89431	12.72885	12.67299	0.00482	HATSouth	Rc
2455879.201579	12.87486	12.72442	12.67169	0.00452	HATSouth	Rc
2455879.2050364	12.87272	12.70853	12.65209	0.00455	HATSouth	Rc
2455879.2085125	12.88667	12.72698	12.67132	0.00454	HATSouth	Rc
2455879.2123826	12.88502	12.73087	12.67182	0.00455	HATSouth	Rc
2455879.2158723	12.88603	12.72237	12.66601	0.00467	HATSouth	Rc
2455879.2193018	12.88203	12.72754	12.67063	0.00468	HATSouth	Rc
2455879.2227516	12.90387	12.73685	12.67923	0.00487	HATSouth	Rc
2455879.2262377	12.88927	12.71902	12.66783	0.00475	HATSouth	Rc
2455879.229679	12.87823	12.71027	12.65122	0.00467	HATSouth	Rc
2455879.2335503	12.89727	12.72782	12.66656	0.00471	HATSouth	Rc
2455879.2370621	12.88921	12.7207	12.66407	0.00469	HATSouth	Rc
2455879.2405179	12.893	12.7083	12.65658	0.00463	HATSouth	Rc
2455879.2439734	12.90433	12.72555	12.6734	0.00482	HATSouth	Rc
2455879.2474714	12.90751	12.72031	12.662	0.00479	HATSouth	Rc
2455879.2509725	12.90296	12.72582	12.66926	0.00484	HATSouth	Rc
2455879.7626802	12.99053	12.72664	12.66936	0.00491	HATSouth	Rc
2455879.7660607	12.98866	12.72248	12.65994	0.00486	HATSouth	Rc
2455879.7694398	12.98513	12.72063	12.65667	0.00491	HATSouth	Rc
2455879.7741099	12.98639	12.72269	12.66815	0.00502	HATSouth	Rc
2455879.7777988	12.97816	12.71865	12.66415	0.00458	HATSouth	Rc
2455879.7811175	12.98179	12.72065	12.65983	0.00475	HATSouth	Rc
2455879.7857992	12.98472	12.72889	12.66663	0.00486	HATSouth	Rc
2455879.7891195	12.98312	12.73034	12.67167	0.00462	HATSouth	Rc
2455879.7924741	12.96883	12.71434	12.64948	0.00447	HATSouth	Rc
2455879.7970912	12.97196	12.72498	12.66803	0.00472	HATSouth	Rc
2455879.8007819	12.95707	12.71763	12.65585	0.0048	HATSouth	Rc
2455879.8040991	12.96933	12.72262	12.66522	0.00493	HATSouth	Rc
2455879.8088557	12.97711	12.72656	12.66817	0.00502	HATSouth	Rc
2455879.8121753	12.96903	12.72764	12.66453	0.00452	HATSouth	Rc
2455879.815485	12.97628	12.73174	12.6725	0.00492	HATSouth	Rc
2455879.8201682	12.96339	12.72725	12.67346	0.00488	HATSouth	Rc
2455879.8238186	12.96736	12.72676	12.66648	0.00464	HATSouth	Rc
2455879.8271391	12.97218	12.73706	12.67201	0.00469	HATSouth	Rc
2455879.8317626	12.96305	12.71617	12.66157	0.00477	HATSouth	Rc
2455879.8350701	12.94471	12.71342	12.6516	0.00463	HATSouth	Rc
2455879.8383913	12.96215	12.72376	12.66591	0.00464	HATSouth	Rc
2455879.8430688	12.95367	12.72161	12.66065	0.00469	HATSouth	Rc
2455879.8467179	12.97287	12.73054	12.67127	0.00475	HATSouth	Rc
2455879.8500938	12.9545	12.72298	12.66195	0.00462	HATSouth	Rc
2455879.8546356	12.93823	12.71265	12.6546	0.00462	HATSouth	Rc
2455879.857964	12.96318	12.73161	12.67488	0.00476	HATSouth	Rc
2455879.8612755	12.95685	12.72262	12.66738	0.00475	HATSouth	Rc
2455879.8657868	12.95284	12.72258	12.65819	0.00472	HATSouth	Rc
2455880.1535032	12.8485	12.71947	12.66253	0.00462	HATSouth	Rc
2455880.1583626	12.86748	12.73945	12.67915	0.00441	HATSouth	Rc
2455880.1628415	12.84186	12.71918	12.66189	0.00462	HATSouth	Rc
2455880.1672622	12.8339	12.72377	12.66551	0.00431	HATSouth	Rc
2455880.1707191	12.83078	12.71914	12.6537	0.00434	HATSouth	Rc
2455880.1742197	12.83071	12.72073	12.66447	0.00433	HATSouth	Rc
2455880.1777211	12.83449	12.72728	12.6588	0.00431	HATSouth	Rc
2455880.1815932	12.8348	12.73211	12.67497	0.00432	HATSouth	Rc
2455880.1850906	12.83245	12.72553	12.65724	0.00437	HATSouth	Rc
2455880.1885947	12.82902	12.72026	12.6628	0.00446	HATSouth	Rc
2455880.1920851	12.84001	12.72882	12.66689	0.00435	HATSouth	Rc
2455880.1955955	12.82411	12.71136	12.65089	0.00444	HATSouth	Rc
2455880.1990902	12.83798	12.72619	12.66395	0.00445	HATSouth	Rc
2455880.2029271	12.82922	12.71693	12.65711	0.00429	HATSouth	Rc
2455880.2064156	12.83621	12.72913	12.66468	0.00452	HATSouth	Rc
2455880.2098806	12.82818	12.72177	12.66133	0.00438	HATSouth	Rc
2455880.2133943	12.83591	12.73033	12.66662	0.00438	HATSouth	Rc
2455880.2168497	12.83022	12.72073	12.66445	0.00459	HATSouth	Rc
2455880.2203414	12.84164	12.72907	12.66691	0.00437	HATSouth	Rc
2455880.2241918	12.838	12.72479	12.66034	0.00438	HATSouth	Rc
2455880.2276956	12.83869	12.72952	12.67078	0.00443	HATSouth	Rc
2455880.2312095	12.82126	12.71613	12.65569	0.00433	HATSouth	Rc
2455880.2347085	12.81831	12.71255	12.66039	0.00431	HATSouth	Rc
2455880.238221	12.8325	12.72574	12.66615	0.00441	HATSouth	Rc
2455880.2417494	12.81887	12.71372	12.65051	0.00422	HATSouth	Rc
2455880.2456001	12.80838	12.71013	12.65547	0.00452	HATSouth	Rc
2455880.2491162	12.8481	12.74459	12.67027	0.00461	HATSouth	Rc
2455880.2526056	12.81601	12.72359	12.66462	0.00455	HATSouth	Rc
2455880.7600839	13.08192	12.71112	12.65628	0.00512	HATSouth	Rc
2455880.7634079	13.29016	12.72533	12.66948	0.00667	HATSouth	Rc
2455880.7667571	13.00418	12.73366	12.67266	0.00472	HATSouth	Rc
2455880.7713973	13.00839	12.73047	12.66743	0.0048	HATSouth	Rc
2455880.7751058	13.01819	12.71413	12.65723	0.00492	HATSouth	Rc
2455880.7784208	13.00833	12.72393	12.65687	0.00508	HATSouth	Rc
2455880.783158	12.98483	12.72276	12.66355	0.00477	HATSouth	Rc
2455880.7865135	13.06943	12.72807	12.6705	0.00531	HATSouth	Rc
2455880.7898286	13.18103	12.71935	12.66332	0.00596	HATSouth	Rc
2455880.7944402	13.19876	12.72399	12.65209	0.00615	HATSouth	Rc
2455880.7980811	13.0029	12.73285	12.6759	0.00496	HATSouth	Rc
2455880.8014349	12.96076	12.72171	12.66176	0.00472	HATSouth	Rc
2455880.8061946	12.97863	12.72638	12.66755	0.00476	HATSouth	Rc
2455880.8095607	12.9806	12.72681	12.67193	0.00465	HATSouth	Rc
2455880.812923	12.97565	12.72705	12.65989	0.00466	HATSouth	Rc
2455880.8175055	12.97956	12.7277	12.6703	0.00466	HATSouth	Rc
2455880.8211661	12.97295	12.72858	12.66921	0.00462	HATSouth	Rc
2455880.8244863	12.96655	12.72565	12.66493	0.00476	HATSouth	Rc
2455881.7565168	12.99869	12.72382	12.66587	0.00465	HATSouth	Rc
2455881.7598488	13.00172	12.7181	12.65355	0.00458	HATSouth	Rc
2455881.7632199	13.00207	12.71586	12.65654	0.00465	HATSouth	Rc
2455881.7678934	12.98731	12.71173	12.65858	0.00464	HATSouth	Rc
2455881.7712013	12.99508	12.71714	12.654	0.00469	HATSouth	Rc
2455881.7748982	12.99754	12.72677	12.66759	0.00475	HATSouth	Rc
2455881.7797474	13.00958	12.73012	12.6719	0.00466	HATSouth	Rc
2455881.7831192	13.00458	12.72924	12.67353	0.00467	HATSouth	Rc
2455881.7864422	13.00811	12.72238	12.66274	0.00463	HATSouth	Rc
2455881.7911148	12.97761	12.7139	12.65235	0.00471	HATSouth	Rc
2455881.7944364	12.98285	12.72885	12.66956	0.00463	HATSouth	Rc
2455881.7980823	12.98974	12.72626	12.66511	0.00461	HATSouth	Rc
2455881.8026615	12.97762	12.72658	12.66779	0.00456	HATSouth	Rc
2455881.8059855	12.97992	12.72979	12.66788	0.00443	HATSouth	Rc
2455881.8093418	12.974	12.72264	12.66149	0.00459	HATSouth	Rc
2455881.8140852	12.97712	12.72376	12.66523	0.00466	HATSouth	Rc
2455881.8174581	12.97763	12.72521	12.66541	0.0046	HATSouth	Rc
2455881.8211827	12.98285	12.72709	12.66468	0.00477	HATSouth	Rc
2455881.8259469	12.97791	12.72017	12.65914	0.00459	HATSouth	Rc
2455881.8292823	12.99333	12.73652	12.66779	0.00461	HATSouth	Rc
2455881.8325974	12.99864	12.73664	12.67114	0.00472	HATSouth	Rc
2455881.8374594	12.98342	12.72868	12.66495	0.0046	HATSouth	Rc
2455881.8407783	12.98755	12.733	12.66604	0.00469	HATSouth	Rc
2455881.8444296	12.97511	12.72661	12.65836	0.00465	HATSouth	Rc
2455881.8490077	12.98616	12.73764	12.66634	0.00459	HATSouth	Rc
2455881.8523091	12.97889	12.72286	12.66492	0.00456	HATSouth	Rc
2455881.8556428	12.96715	12.70773	12.65413	0.00457	HATSouth	Rc
2455881.8601885	12.99136	12.73589	12.66589	0.00481	HATSouth	Rc
2455881.8635053	12.99372	12.731	12.66697	0.00496	HATSouth	Rc
2455882.7535891	13.01786	12.73612	12.67352	0.00461	HATSouth	Rc
2455882.7572237	13.01552	12.73162	12.68295	0.00456	HATSouth	Rc
2455882.7605986	13.01071	12.73295	12.66758	0.0046	HATSouth	Rc
2455882.7652786	13.01708	12.73993	12.67765	0.00469	HATSouth	Rc
2455882.7686006	13.01321	12.73378	12.6729	0.00457	HATSouth	Rc
2455882.7719701	12.99765	12.72398	12.66414	0.00469	HATSouth	Rc
2455882.7764954	13.01609	12.73318	12.67226	0.00474	HATSouth	Rc
2455882.7801648	13.00441	12.7289	12.66382	0.0046	HATSouth	Rc
2455882.783482	13.00937	12.73561	12.67189	0.00478	HATSouth	Rc
2455882.7880987	13.01288	12.73936	12.67386	0.0046	HATSouth	Rc
2455882.791477	13.00842	12.7348	12.66443	0.00456	HATSouth	Rc
2455882.7948525	13.00833	12.74367	12.67674	0.00451	HATSouth	Rc
2455882.7994904	12.99841	12.72634	12.66392	0.00454	HATSouth	Rc
2455882.8031895002	12.99402	12.72635	12.66507	0.00456	HATSouth	Rc
2455882.8065264	12.99952	12.73438	12.66497	0.00472	HATSouth	Rc
2455882.8110908	12.99599	12.72743	12.66413	0.00446	HATSouth	Rc
2455882.8143996	12.99356	12.7324	12.66675	0.00458	HATSouth	Rc
2455882.8177212	13.00055	12.73761	12.6688	0.00452	HATSouth	Rc
2455882.8223258	13.00331	12.73981	12.67117	0.00468	HATSouth	Rc
2455882.8259717	12.98999	12.73946	12.66497	0.00458	HATSouth	Rc
2455882.8292915	12.99032	12.73263	12.67409	0.00462	HATSouth	Rc
2455882.8338495	13.00625	12.74528	12.67521	0.00446	HATSouth	Rc
2455882.8371677	13.00436	12.73853	12.67503	0.00465	HATSouth	Rc
2455882.8405465	12.98896	12.73279	12.66946	0.00448	HATSouth	Rc
2455882.8451719	12.99042	12.74357	12.67121	0.00462	HATSouth	Rc
2455882.848818	12.98275	12.73501	12.66462	0.00454	HATSouth	Rc
2455882.8521443	12.98857	12.7373	12.67227	0.00449	HATSouth	Rc
2455882.8566822	12.98594	12.72493	12.65804	0.00458	HATSouth	Rc
2455882.8599958	12.99558	12.7327	12.66446	0.00457	HATSouth	Rc
2455882.8633247	12.97886	12.72217	12.65611	0.00455	HATSouth	Rc
2455883.7535227	13.01243	12.72555	12.66802	0.0045	HATSouth	Rc
2455883.7568767	13.0014	12.71435	12.65669	0.00458	HATSouth	Rc
2455883.760248	13.01001	12.72311	12.66401	0.00457	HATSouth	Rc
2455883.7653911	13.01846	12.7201	12.66004	0.0045	HATSouth	Rc
2455883.7687289	13.02162	12.72516	12.66182	0.00457	HATSouth	Rc
2455883.7720768	13.03261	12.73014	12.66698	0.0045	HATSouth	Rc
2455883.7767672	13.02082	12.72971	12.66607	0.00445	HATSouth	Rc
2455883.7801208	13.01118	12.7261	12.66145	0.00461	HATSouth	Rc
2455883.7834867	13.0219	12.72323	12.6562	0.00464	HATSouth	Rc
2455883.7885235	13.0131	12.72918	12.66791	0.00447	HATSouth	Rc
2455883.7918479	13.0071	12.72003	12.66048	0.00449	HATSouth	Rc
2455883.795226	13.0035	12.73071	12.66164	0.00447	HATSouth	Rc
2455883.799809	13.00261	12.72845	12.66819	0.00445	HATSouth	Rc
2455883.8031309	12.99281	12.72255	12.65823	0.00444	HATSouth	Rc
2455883.8065005	12.98095	12.70971	12.65193	0.00449	HATSouth	Rc
2455883.8113555	12.98513	12.71509	12.6534	0.00449	HATSouth	Rc
2455883.8148589	12.99131	12.72514	12.66101	0.00452	HATSouth	Rc
2455883.8181772	12.99398	12.72501	12.66032	0.00443	HATSouth	Rc
2455883.8226907	13.00968	12.73634	12.67327	0.00455	HATSouth	Rc
2455883.8260134	13.01133	12.74202	12.67291	0.0045	HATSouth	Rc
2455883.8293681	12.99225	12.72716	12.66554	0.00449	HATSouth	Rc
2455883.8344188	13.0064	12.73505	12.66694	0.00474	HATSouth	Rc
2455883.8377965	12.9917	12.71657	12.64819	0.00447	HATSouth	Rc
2455883.8411621	12.98416	12.7175	12.65249	0.00451	HATSouth	Rc
2455883.8457122	12.99278	12.73295	12.66041	0.00458	HATSouth	Rc
2455883.8490301	12.99292	12.7331	12.66549	0.00452	HATSouth	Rc
2455883.8523463	12.99638	12.73394	12.667	0.00452	HATSouth	Rc
2455883.8571882	12.99284	12.72893	12.66604	0.00449	HATSouth	Rc
2455883.8605323	12.98468	12.72416	12.66759	0.00466	HATSouth	Rc
2455883.8638516	12.99115	12.7238	12.6554	0.00495	HATSouth	Rc
2455884.2113239	12.8294	12.71673	12.65685	0.00407	HATSouth	Rc
2455884.2148932	12.8589	12.75238	12.67493	0.00429	HATSouth	Rc
2455884.2183555	12.84373	12.7463	12.67278	0.0041	HATSouth	Rc
2455884.2222516	12.83708	12.73008	12.6729	0.00414	HATSouth	Rc
2455884.2257661	12.83686	12.72953	12.6649	0.00406	HATSouth	Rc
2455884.2292773	12.85599	12.73729	12.67217	0.00413	HATSouth	Rc
2455884.2327376	12.8352	12.72377	12.65782	0.00419	HATSouth	Rc
2455884.2362759	12.80917	12.70059	12.63983	0.00408	HATSouth	Rc
2455884.2397956	12.84106	12.74179	12.6696	0.0042	HATSouth	Rc
2455884.2436838	12.83984	12.72542	12.66918	0.00414	HATSouth	Rc
2455884.2471911	12.81514	12.70714	12.65712	0.00425	HATSouth	Rc
2455884.2507397	12.84182	12.73058	12.66814	0.0046	HATSouth	Rc
2455885.1494147	12.89392	12.72842	12.66454	0.00419	HATSouth	Rc
2455885.1529604	12.92996	12.72604	12.66958	0.00434	HATSouth	Rc
2455885.1564169	12.92765	12.724	12.66768	0.0043	HATSouth	Rc
2455885.1599105	12.95025	12.72602	12.66313	0.00437	HATSouth	Rc
2455885.1637898	12.94523	12.7313	12.67048	0.00433	HATSouth	Rc
2455885.1672877	12.9392	12.72478	12.66613	0.00436	HATSouth	Rc
2455885.1707979	12.91458	12.721	12.66076	0.00428	HATSouth	Rc
2455885.1779347	12.88533	12.72158	12.66784	0.00416	HATSouth	Rc
2455885.1814471	12.95447	12.71998	12.66444	0.00438	HATSouth	Rc
2455885.1852772	13.01756	12.72726	12.67043	0.0045	HATSouth	Rc
2455885.1887732	13.04877	12.72347	12.66424	0.00466	HATSouth	Rc
2455885.1922658	13.12469	12.72518	12.66868	0.00484	HATSouth	Rc
2455885.195752	13.00126	12.72414	12.66699	0.00446	HATSouth	Rc
2455885.1992455	13.03388	12.72112	12.65907	0.00464	HATSouth	Rc
2455885.2027095	13.00772	12.72093	12.66066	0.00454	HATSouth	Rc
2455885.2065949	12.87919	12.7191	12.65854	0.00421	HATSouth	Rc
2455885.2101072	12.94196	12.72308	12.66405	0.00437	HATSouth	Rc
2455885.2135726	12.9055	12.72419	12.66738	0.00428	HATSouth	Rc
2455885.2170253	12.87324	12.72027	12.66025	0.00417	HATSouth	Rc
2455885.2205121	12.89702	12.72567	12.66824	0.00425	HATSouth	Rc
2455885.223959	12.89237	12.73209	12.67926	0.00422	HATSouth	Rc
2455885.2278482	13.03156	12.71035	12.65834	0.0048	HATSouth	Rc
2455885.7461982	13.01105	12.72884	12.66772	0.0045	HATSouth	Rc
2455885.7495668	13.02279	12.72216	12.66436	0.00435	HATSouth	Rc
2455885.7529346	13.02992	12.72812	12.66695	0.00447	HATSouth	Rc
2455885.7580588	13.00767	12.71588	12.65998	0.0044	HATSouth	Rc
2455885.7613821	12.99731	12.72082	12.66239	0.00438	HATSouth	Rc
2455885.7647394	12.99632	12.71399	12.65129	0.00435	HATSouth	Rc
2455885.7695431	13.02322	12.71727	12.65665	0.00445	HATSouth	Rc
2455885.7730528	13.06216	12.73553	12.67527	0.00454	HATSouth	Rc
2455885.7764196	13.03244	12.72128	12.66395	0.00444	HATSouth	Rc
2455885.7814398	13.01939	12.72211	12.66067	0.00442	HATSouth	Rc
2455885.7847635	13.0117	12.72597	12.65792	0.00439	HATSouth	Rc
2455885.7881017	13.01707	12.73096	12.6684	0.00449	HATSouth	Rc
2455885.792795	13.01091	12.72929	12.66758	0.00438	HATSouth	Rc
2455885.7961486	13.00901	12.73168	12.66613	0.00444	HATSouth	Rc
2455885.7994642	12.99382	12.73033	12.66087	0.00433	HATSouth	Rc
2455885.8043607	12.99349	12.71463	12.65329	0.00436	HATSouth	Rc
2455885.807675	13.007	12.72181	12.65685	0.00444	HATSouth	Rc
2455885.8110279	13.00931	12.73809	12.66939	0.00439	HATSouth	Rc
2455885.8156881	13.01861	12.73951	12.66904	0.00447	HATSouth	Rc
2455885.8190066	12.99835	12.72378	12.66296	0.00429	HATSouth	Rc
2455885.8223572	12.98949	12.71527	12.65837	0.00437	HATSouth	Rc
2455885.8273207	12.99432	12.72372	12.6641	0.00434	HATSouth	Rc
2455885.8306965	12.99343	12.72699	12.6611	0.00441	HATSouth	Rc
2455885.8340173	12.99885	12.73525	12.67014	0.00437	HATSouth	Rc
2455885.8385434	13.0143	12.73956	12.67157	0.00445	HATSouth	Rc
2455885.8419189	13.00911	12.73396	12.66416	0.00441	HATSouth	Rc
2455885.8453076	13.00584	12.73503	12.67442	0.00439	HATSouth	Rc
2455885.850232	12.9876	12.71939	12.66234	0.0043	HATSouth	Rc
2455885.8535302	12.99934	12.73496	12.66723	0.00427	HATSouth	Rc
2455885.8568977	13.0122	12.73512	12.66731	0.00444	HATSouth	Rc
2455885.8615182	12.97617	12.71503	12.65933	0.00445	HATSouth	Rc
2455885.8648488	12.99244	12.72481	12.66341	0.00467	HATSouth	Rc
2455886.7457197	13.0122	12.72446	12.66443	0.0043	HATSouth	Rc
2455886.7490631	13.00066	12.71751	12.65437	0.00431	HATSouth	Rc
2455886.752414	13.00782	12.72676	12.66428	0.00435	HATSouth	Rc
2455886.7572115	13.0224	12.72683	12.66279	0.00444	HATSouth	Rc
2455886.7608661	13.02512	12.73044	12.67061	0.00448	HATSouth	Rc
2455886.7642317	13.01714	12.72766	12.66638	0.00431	HATSouth	Rc
2455886.7691404	13.01632	12.72473	12.66234	0.00442	HATSouth	Rc
2455886.7725005	13.00883	12.72879	12.66274	0.00441	HATSouth	Rc
2455886.7758356	13.0096	12.72884	12.66373	0.00433	HATSouth	Rc
2455886.7806042	13.00511	12.72075	12.6573	0.00433	HATSouth	Rc
2455886.7842454	13.00967	12.71862	12.65217	0.00439	HATSouth	Rc
2455886.7876072	13.01987	12.72961	12.66562	0.00441	HATSouth	Rc
2455886.7922362	13.01769	12.73353	12.66842	0.00439	HATSouth	Rc
2455886.7955952	13.00175	12.72384	12.66264	0.0044	HATSouth	Rc
2455886.7989467	12.99467	12.7217	12.66148	0.00432	HATSouth	Rc
2455886.803512	13.00443	12.73002	12.66326	0.00432	HATSouth	Rc
2455886.8071785	12.98675	12.72248	12.66114	0.00441	HATSouth	Rc
2455886.8105045	13.0052	12.74635	12.67516	0.00433	HATSouth	Rc
2455886.8151659	12.98179	12.71495	12.65375	0.00432	HATSouth	Rc
2455886.8220517	12.99405	12.72861	12.66358	0.00434	HATSouth	Rc
2455886.8269134	12.97515	12.72469	12.65533	0.00434	HATSouth	Rc
2455886.8305638	12.95894	12.70716	12.65777	0.00422	HATSouth	Rc
2455886.8338936	12.97407	12.72677	12.66542	0.00431	HATSouth	Rc
2455886.8386858	12.99631	12.73506	12.67048	0.0043	HATSouth	Rc
2455886.8420168	12.98231	12.72996	12.66164	0.00434	HATSouth	Rc
2455886.8453397	13.00862	12.73501	12.66557	0.00437	HATSouth	Rc
2455886.8501628	13.0016	12.73334	12.66426	0.00435	HATSouth	Rc
2455886.8538702	12.98874	12.72373	12.65813	0.00432	HATSouth	Rc
2455886.8572406	12.99756	12.73246	12.66774	0.00441	HATSouth	Rc
2455886.861772	13.00679	12.7365	12.67162	0.0046	HATSouth	Rc
2455886.8651402	12.98743	12.72453	12.66509	0.00466	HATSouth	Rc
2455887.7404437	13.00967	12.71977	12.66033	0.00428	HATSouth	Rc
2455887.7438204	13.00466	12.71361	12.65745	0.0044	HATSouth	Rc
2455887.7471373	13.01645	12.72683	12.66334	0.00435	HATSouth	Rc
2455887.7520201	13.01935	12.72459	12.65637	0.00432	HATSouth	Rc
2455887.7556661	13.01267	12.72334	12.66353	0.00439	HATSouth	Rc
2455887.7590132	13.02306	12.73373	12.66684	0.00448	HATSouth	Rc
2455887.7638064	13.0191	12.73016	12.66126	0.00435	HATSouth	Rc
2455887.7673458	13.02094	12.72432	12.66613	0.00436	HATSouth	Rc
2455887.7707127	13.0186	12.7183	12.6645	0.00442	HATSouth	Rc
2455887.7753786	13.02344	12.72073	12.65453	0.00434	HATSouth	Rc
2455887.7790594	13.0182	12.72372	12.66138	0.00435	HATSouth	Rc
2455887.7823715	13.00422	12.72306	12.65763	0.00439	HATSouth	Rc
2455887.786997	13.01282	12.73454	12.67037	0.0043	HATSouth	Rc
2455887.7903584	13.00402	12.73993	12.66978	0.00434	HATSouth	Rc
2455887.7937022	13.02153	12.73877	12.67086	0.00435	HATSouth	Rc
2455887.7984106	13.01083	12.73512	12.66851	0.00434	HATSouth	Rc
2455887.802215	13.00246	12.72903	12.6567	0.00433	HATSouth	Rc
2455887.8055425	12.99682	12.73076	12.66574	0.00433	HATSouth	Rc
2455887.8103159	13.01825	12.74029	12.67013	0.00435	HATSouth	Rc
2455887.8136419	13.01805	12.75037	12.67889	0.00439	HATSouth	Rc
2455887.8169532	13.01597	12.74626	12.6814	0.00435	HATSouth	Rc
2455887.8217893	13.02066	12.74434	12.67326	0.00446	HATSouth	Rc
2455887.8254611	13.00952	12.74027	12.66803	0.00439	HATSouth	Rc
2455887.8287778	13.00351	12.73766	12.66514	0.0044	HATSouth	Rc
2455887.8334952	13.01556	12.74255	12.67052	0.00442	HATSouth	Rc
2455887.8368625	12.99632	12.72926	12.665	0.00428	HATSouth	Rc
2455887.8401742	12.97888	12.70382	12.65203	0.0043	HATSouth	Rc
2455887.8446853	13.01844	12.74729	12.66499	0.00433	HATSouth	Rc
2455887.848345	13.02585	12.74363	12.66926	0.00438	HATSouth	Rc
2455887.8516759	12.99788	12.71322	12.6627	0.0043	HATSouth	Rc
2455887.8562714	13.01844	12.73086	12.65807	0.00447	HATSouth	Rc
2455887.8596027	13.00909	12.72819	12.65528	0.00456	HATSouth	Rc
2455887.8629234	13.00745	12.72247	12.66012	0.00462	HATSouth	Rc
2455888.7396153	13.02197	12.72456	12.66172	0.00445	HATSouth	Rc
2455888.7429392	13.03813	12.73457	12.67259	0.00449	HATSouth	Rc
2455888.7462727	13.03088	12.72765	12.6658	0.00437	HATSouth	Rc
2455888.7508658	13.00801	12.71411	12.65592	0.00435	HATSouth	Rc
2455888.7542007	13.01742	12.71976	12.66083	0.00437	HATSouth	Rc
2455888.7578928	13.01444	12.72104	12.6587	0.00428	HATSouth	Rc
2455888.7625569	13.02232	12.72779	12.66681	0.00439	HATSouth	Rc
2455888.7658897	13.01874	12.72958	12.66621	0.00441	HATSouth	Rc
2455888.7692484	13.00594	12.72416	12.66015	0.00432	HATSouth	Rc
2455888.7738907	13.01011	12.72415	12.66389	0.00437	HATSouth	Rc
2455888.7772669	12.9976	12.71901	12.65457	0.00431	HATSouth	Rc
2455888.7811808	13.004	12.72827	12.66657	0.00443	HATSouth	Rc
2455888.7860267	13.03016	12.74555	12.68487	0.00438	HATSouth	Rc
2455888.7893622	13.01116	12.72042	12.65994	0.00436	HATSouth	Rc
2455888.7926936	13.00937	12.7259	12.66174	0.00433	HATSouth	Rc
2455888.7972589	13.00776	12.72714	12.65748	0.00433	HATSouth	Rc
2455888.8005789	13.0027	12.72022	12.66015	0.00426	HATSouth	Rc
2455888.8042307	13.01056	12.72585	12.66007	0.00432	HATSouth	Rc
2455888.8087414	13.00132	12.72192	12.66213	0.00425	HATSouth	Rc
2455888.8120588	13.02489	12.73184	12.66358	0.00441	HATSouth	Rc
2455888.8154305	13.03062	12.73953	12.6696	0.00442	HATSouth	Rc
2455888.8199928	13.01874	12.7356	12.66317	0.00439	HATSouth	Rc
2455888.823368	13.01858	12.73103	12.65713	0.00444	HATSouth	Rc
2455888.8272322	13.02272	12.73245	12.66116	0.00435	HATSouth	Rc
2455888.8318046	13.01561	12.72872	12.65251	0.00437	HATSouth	Rc
2455888.8351333	13.00945	12.72353	12.6512	0.0043	HATSouth	Rc
2455888.8384996	13.0013	12.72813	12.66815	0.00439	HATSouth	Rc
2455888.843368	13.01835	12.73746	12.67227	0.00433	HATSouth	Rc
2455888.8467342	13.0008	12.72914	12.67146	0.00434	HATSouth	Rc
2455888.8503863	12.99853	12.71649	12.66179	0.00434	HATSouth	Rc
2455888.8550035	12.99761	12.72263	12.66143	0.00444	HATSouth	Rc
2455888.8583183	13.016	12.72894	12.65732	0.00447	HATSouth	Rc
2455888.8616622	13.01853	12.74073	12.67189	0.00471	HATSouth	Rc
2455889.7379792	13.02219	12.71566	12.66122	0.00441	HATSouth	Rc
2455889.7416422	13.02438	12.73583	12.67344	0.00437	HATSouth	Rc
2455889.7450106	13.02572	12.72808	12.66575	0.0045	HATSouth	Rc
2455889.7498648	13.02855	12.73009	12.66719	0.00442	HATSouth	Rc
2455889.7531846	13.02043	12.71569	12.65811	0.00435	HATSouth	Rc
2455889.756565	13.02362	12.72178	12.66266	0.00439	HATSouth	Rc
2455889.76123	13.03482	12.73888	12.66765	0.00447	HATSouth	Rc
2455889.7649089	13.03789	12.73588	12.66705	0.00438	HATSouth	Rc
2455889.768309	13.02916	12.72421	12.66611	0.00439	HATSouth	Rc
2455889.7729425	13.0281	12.73959	12.67515	0.00445	HATSouth	Rc
2455889.7762773	13.02793	12.73173	12.66838	0.00436	HATSouth	Rc
2455889.7795982	13.02809	12.733	12.67013	0.00436	HATSouth	Rc
2455889.7842298	13.01121	12.71879	12.6618	0.00431	HATSouth	Rc
2455889.7878872	13.01348	12.73057	12.66829	0.00434	HATSouth	Rc
2455889.7912108	13.00973	12.73372	12.66274	0.00429	HATSouth	Rc
2455889.7961277	12.99852	12.7253	12.65998	0.0043	HATSouth	Rc
2455889.7994396	13.022	12.73343	12.67252	0.00438	HATSouth	Rc
2455889.8027695	13.01231	12.73066	12.66368	0.00442	HATSouth	Rc
2455889.8073552	13.01373	12.72439	12.66191	0.00435	HATSouth	Rc
2455889.8110356	12.99876	12.71493	12.65842	0.00432	HATSouth	Rc
2455889.8144222	13.01696	12.72877	12.66112	0.00435	HATSouth	Rc
2455889.8189912	13.0189	12.7361	12.67297	0.00435	HATSouth	Rc
2455889.8223223	13.00936	12.7273	12.66874	0.00435	HATSouth	Rc
2455889.8256404	12.99935	12.71864	12.66307	0.00434	HATSouth	Rc
2455889.8302686	12.99428	12.71135	12.65726	0.00429	HATSouth	Rc
2455889.8339764	13.0275	12.75203	12.68118	0.00443	HATSouth	Rc
2455889.8373511	13.02719	12.75471	12.67854	0.00434	HATSouth	Rc
2455889.8420574	13.02939	12.74435	12.66735	0.00434	HATSouth	Rc
2455889.8454365	12.99949	12.72325	12.66839	0.0043	HATSouth	Rc
2455889.8487608	13.03982	12.75945	12.68885	0.00436	HATSouth	Rc
2455889.8534678	13.00187	12.71815	12.66162	0.00434	HATSouth	Rc
2455889.8571251	13.01216	12.72392	12.66228	0.00432	HATSouth	Rc
2455889.8604947	13.0329	12.73398	12.66575	0.00458	HATSouth	Rc
2455890.7358611	13.01853	12.72965	12.65992	0.00437	HATSouth	Rc
2455890.73957	13.01909	12.72124	12.65971	0.00436	HATSouth	Rc
2455890.7428983	13.02665	12.73143	12.66811	0.00437	HATSouth	Rc
2455890.7478882	13.01721	12.72018	12.64954	0.00436	HATSouth	Rc
2455890.7512629	13.02158	12.72963	12.6613	0.00446	HATSouth	Rc
2455890.754615	13.02502	12.73781	12.6691	0.00437	HATSouth	Rc
2455890.7592992	13.00645	12.72219	12.65431	0.00434	HATSouth	Rc
2455890.7629829	13.03568	12.74202	12.67444	0.00449	HATSouth	Rc
2455890.7663023	13.03712	12.73842	12.67271	0.00446	HATSouth	Rc
2455890.7709465	13.02427	12.7287	12.65847	0.00445	HATSouth	Rc
2455890.7743127	13.02029	12.73352	12.67144	0.00444	HATSouth	Rc
2455890.7776265	13.00976	12.73156	12.65184	0.0044	HATSouth	Rc
2455890.7823238	13.01016	12.72575	12.66062	0.00436	HATSouth	Rc
2455890.7859703	13.01341	12.72447	12.66398	0.0044	HATSouth	Rc
2455890.7893009	13.01251	12.73334	12.6627	0.00434	HATSouth	Rc
2455890.7939661	13.01841	12.73699	12.66924	0.00437	HATSouth	Rc
2455890.7973566	13.00506	12.74199	12.67422	0.00436	HATSouth	Rc
2455890.8007261	13.00005	12.72235	12.6575	0.00437	HATSouth	Rc
2455890.8052984	13.00373	12.72648	12.65825	0.00432	HATSouth	Rc
2455890.8090018	12.99246	12.73239	12.66097	0.00426	HATSouth	Rc
2455890.8123285	12.98752	12.72333	12.6612	0.00436	HATSouth	Rc
2455890.8169398	12.99093	12.7233	12.66769	0.00427	HATSouth	Rc
2455890.8202566	12.99215	12.72204	12.65267	0.00433	HATSouth	Rc
2455890.8236127	12.98818	12.72974	12.67074	0.00425	HATSouth	Rc
2455890.828212	12.98758	12.71931	12.65895	0.00431	HATSouth	Rc
2455890.8318577	12.99306	12.72913	12.66701	0.00428	HATSouth	Rc
2455890.8351874	12.98117	12.71081	12.65936	0.00436	HATSouth	Rc
2455890.8397569	13.0237	12.74381	12.66812	0.00436	HATSouth	Rc
2455890.8431453	13.00978	12.73902	12.67662	0.00433	HATSouth	Rc
2455890.8464643	12.99273	12.71684	12.66315	0.00425	HATSouth	Rc
2455890.8511441	13.03103	12.73999	12.67034	0.00445	HATSouth	Rc
2455890.8548258	12.99636	12.72263	12.66578	0.00436	HATSouth	Rc
2455890.8581368	13.02057	12.73535	12.66802	0.00454	HATSouth	Rc
2455890.8627102	13.00512	12.73769	12.66288	0.00458	HATSouth	Rc
2455891.7316545	13.0449	12.7297	12.66686	0.00448	HATSouth	Rc
2455891.7350336	13.04841	12.73023	12.66522	0.00446	HATSouth	Rc
2455891.7387688	13.04299	12.72083	12.66074	0.00447	HATSouth	Rc
2455891.7434804	13.04779	12.7421	12.67492	0.00452	HATSouth	Rc
2455891.7468118	13.03857	12.72419	12.66288	0.00442	HATSouth	Rc
2455891.7501824	13.0285	12.72028	12.66121	0.00446	HATSouth	Rc
2455891.7549728	13.04134	12.73492	12.66935	0.00445	HATSouth	Rc
2455891.7583096	13.03438	12.73177	12.66373	0.00448	HATSouth	Rc
2455891.7619579	13.03676	12.73472	12.67045	0.00437	HATSouth	Rc
2455891.7666038	13.02651	12.73525	12.67364	0.00439	HATSouth	Rc
2455891.7699267	13.01478	12.73654	12.67048	0.00441	HATSouth	Rc
2455891.7732522	13.00326	12.72213	12.65754	0.0044	HATSouth	Rc
2455891.7780416	13.01059	12.72876	12.66525	0.00442	HATSouth	Rc
2455891.7813611	12.99442	12.71712	12.64954	0.00439	HATSouth	Rc
2455891.7850817	12.99972	12.72359	12.65999	0.00431	HATSouth	Rc
2455891.7899641	13.00711	12.73083	12.66542	0.00434	HATSouth	Rc
2455891.793355	12.98554	12.71718	12.65575	0.00437	HATSouth	Rc
2455891.7967461	13.01727	12.73813	12.67029	0.00437	HATSouth	Rc
2455891.8016045	13.0167	12.72746	12.66823	0.00435	HATSouth	Rc
2455891.8049773	13.01857	12.73396	12.66728	0.00434	HATSouth	Rc
2455891.8086237	13.01394	12.72388	12.66046	0.00431	HATSouth	Rc
2455891.8134035	13.01369	12.72354	12.6616	0.00432	HATSouth	Rc
2455891.8167352	13.01506	12.72529	12.67018	0.00435	HATSouth	Rc
2455891.8200857	13.01362	12.73066	12.67159	0.00432	HATSouth	Rc
2455891.8246587	13.02789	12.73777	12.66955	0.00441	HATSouth	Rc
2455891.8279891	13.03698	12.74169	12.66493	0.00443	HATSouth	Rc
2455891.8316561	13.02579	12.73965	12.66382	0.00441	HATSouth	Rc
2455891.8362386	13.0035	12.70867	12.65354	0.00434	HATSouth	Rc
2455891.8396184	13.04175	12.73834	12.66237	0.00441	HATSouth	Rc
2455891.8429989	13.02935	12.73159	12.6657	0.00437	HATSouth	Rc
2455891.8477333	13.0304	12.73357	12.66094	0.0044	HATSouth	Rc
2455891.8512872	13.01872	12.71624	12.65789	0.00437	HATSouth	Rc
2455891.8550146	13.03984	12.73794	12.67757	0.0046	HATSouth	Rc
2455891.8596566	13.03639	12.73358	12.65745	0.00465	HATSouth	Rc
2455891.8629857	13.02679	12.71599	12.662	0.00487	HATSouth	Rc
2455892.1341625	12.81915	12.73635	12.67436	0.00389	HATSouth	Rc
2455892.1378087	12.79841	12.71118	12.64846	0.0039	HATSouth	Rc
2455892.1413336	12.80151	12.722	12.66635	0.00388	HATSouth	Rc
2455892.1879147	12.80571	12.73616	12.67866	0.00387	HATSouth	Rc
2455892.1917879	12.78328	12.72119	12.66274	0.00385	HATSouth	Rc
2455892.1953222	12.78674	12.73734	12.67335	0.00385	HATSouth	Rc
2455892.1988389	12.77874	12.71581	12.66525	0.0038	HATSouth	Rc
2455892.2023559	12.81383	12.74158	12.67807	0.00395	HATSouth	Rc
2455892.205886	12.81535	12.73903	12.66345	0.00389	HATSouth	Rc
2455892.209789	12.78647	12.73519	12.66141	0.00383	HATSouth	Rc
2455892.2133182	12.78898	12.72812	12.66217	0.00386	HATSouth	Rc
2455892.2167794	12.80131	12.75428	12.67623	0.00386	HATSouth	Rc
2455892.220283	12.80361	12.73545	12.67627	0.00384	HATSouth	Rc
2455892.2237436	12.76388	12.71716	12.66074	0.00379	HATSouth	Rc
2455892.2311426	12.78319	12.73032	12.66512	0.00382	HATSouth	Rc
2455892.2346123	12.77321	12.70886	12.65382	0.00382	HATSouth	Rc
2455892.2381459	12.78907	12.71916	12.66104	0.00383	HATSouth	Rc
2455892.2416557	12.80599	12.74354	12.6834	0.00398	HATSouth	Rc
2455892.2451735	12.79628	12.72932	12.67682	0.00407	HATSouth	Rc
2455892.2486558	12.79567	12.73349	12.66925	0.00433	HATSouth	Rc
2455892.7271497	13.02108	12.726	12.67162	0.00437	HATSouth	Rc
2455892.7305432	13.0156	12.7288	12.66933	0.00435	HATSouth	Rc
2455892.7338744	13.00956	12.72359	12.66195	0.00441	HATSouth	Rc
2455892.7390359	13.01741	12.73189	12.66821	0.00439	HATSouth	Rc
2455892.7424206	13.01437	12.72731	12.66517	0.00441	HATSouth	Rc
2455892.7457506	13.00632	12.72746	12.66477	0.00443	HATSouth	Rc
2455892.750554	13.03179	12.72833	12.66517	0.00445	HATSouth	Rc
2455892.7539658	13.0091	12.71695	12.65571	0.00438	HATSouth	Rc
2455892.7573566	13.02148	12.72033	12.65523	0.00435	HATSouth	Rc
2455892.7624115	13.02639	12.73401	12.67325	0.00441	HATSouth	Rc
2455892.7657983	13.01427	12.7262	12.66595	0.00444	HATSouth	Rc
2455892.7691308	13.00442	12.7215	12.65871	0.00439	HATSouth	Rc
2455892.7737943	13.00002	12.72551	12.66004	0.00437	HATSouth	Rc
2455892.777155	13.01088	12.72509	12.66402	0.00436	HATSouth	Rc
2455892.7804734	13.01462	12.73328	12.66916	0.00439	HATSouth	Rc
2455892.7854171	13.00558	12.72423	12.66395	0.0043	HATSouth	Rc
2455892.788756	13.00094	12.72369	12.65851	0.00438	HATSouth	Rc
2455892.7920727	13.00439	12.73601	12.67831	0.00436	HATSouth	Rc
2455892.7966084	13.01033	12.72913	12.6677	0.00438	HATSouth	Rc
2455892.7999915	13.0102	12.72865	12.66096	0.00433	HATSouth	Rc
2455892.8033636	13.00773	12.73738	12.67064	0.0043	HATSouth	Rc
2455892.8083254	13.00357	12.72939	12.66034	0.00439	HATSouth	Rc
2455892.8116561	13.01496	12.73453	12.66564	0.00439	HATSouth	Rc
2455892.8149996	12.99097	12.71081	12.65844	0.00435	HATSouth	Rc
2455892.819688	13.00347	12.72706	12.66973	0.00438	HATSouth	Rc
2455892.8230123	13.00839	12.73953	12.66119	0.0043	HATSouth	Rc
2455892.8263784	13.03149	12.73791	12.66297	0.00444	HATSouth	Rc
2455892.8315076	13.03138	12.74069	12.67202	0.00442	HATSouth	Rc
2455892.8348311	13.02138	12.73664	12.66527	0.00437	HATSouth	Rc
2455892.8381553	13.00955	12.73302	12.67116	0.00441	HATSouth	Rc
2455892.8427881	13.00472	12.73786	12.66891	0.00442	HATSouth	Rc
2455892.8461275	12.99479	12.72386	12.66391	0.00441	HATSouth	Rc
2455892.849496	12.99515	12.73051	12.66603	0.00439	HATSouth	Rc
2455892.8544802	12.9877	12.72369	12.66816	0.00436	HATSouth	Rc
2455892.8578638	12.99004	12.7273	12.66236	0.00453	HATSouth	Rc
2455892.8611845	12.98839	12.72521	12.66555	0.00452	HATSouth	Rc
2455893.1304455	12.78651	12.72661	12.6605	0.00385	HATSouth	Rc
2455893.1341046	12.78206	12.72117	12.65893	0.00386	HATSouth	Rc
2455893.1376339	12.78956	12.73138	12.67034	0.00389	HATSouth	Rc
2455893.1415334	12.78187	12.72302	12.65827	0.00383	HATSouth	Rc
2455893.1450172	12.7851	12.73032	12.66601	0.00385	HATSouth	Rc
2455893.1485238	12.77015	12.71755	12.66279	0.0038	HATSouth	Rc
2455893.1519836	12.77969	12.72652	12.66452	0.00382	HATSouth	Rc
2455893.1554835	12.77179	12.71824	12.66124	0.00384	HATSouth	Rc
2455893.1589358	12.7773	12.72348	12.66552	0.00382	HATSouth	Rc
2455893.1628155	12.78587	12.72958	12.66501	0.00387	HATSouth	Rc
2455893.166326	12.78234	12.73187	12.66742	0.00386	HATSouth	Rc
2455893.1698476	12.78081	12.72895	12.66418	0.00383	HATSouth	Rc
2455893.173329	12.77928	12.72786	12.66311	0.00384	HATSouth	Rc
2455893.1767977	12.76873	12.7211	12.65898	0.00378	HATSouth	Rc
2455893.1802841	12.76939	12.72432	12.65931	0.00382	HATSouth	Rc
2455893.1841485	12.78121	12.73491	12.66668	0.00383	HATSouth	Rc
2455893.187601	12.76662	12.71743	12.66418	0.00382	HATSouth	Rc
2455893.1911211	12.77657	12.73064	12.66333	0.00381	HATSouth	Rc
2455893.1945774	12.76855	12.72241	12.66221	0.00383	HATSouth	Rc
2455893.1980804	12.7913	12.74306	12.67375	0.00389	HATSouth	Rc
2455893.2015788	12.78412	12.73435	12.66565	0.00387	HATSouth	Rc
2455893.2054776	12.77873	12.73115	12.66568	0.00384	HATSouth	Rc
2455893.2090067	12.7864	12.74274	12.6781	0.00386	HATSouth	Rc
2455893.2125178	12.77829	12.72803	12.66643	0.00391	HATSouth	Rc
2455893.2159968	12.77413	12.72667	12.66551	0.00381	HATSouth	Rc
2455893.2195037	12.77469	12.72423	12.66305	0.00383	HATSouth	Rc
2455893.2230104	12.77275	12.72242	12.66186	0.0038	HATSouth	Rc
2455893.2268647	12.77416	12.72571	12.66264	0.00382	HATSouth	Rc
2455893.2303214	12.77502	12.72241	12.65883	0.00383	HATSouth	Rc
2455893.2338549	12.78139	12.73006	12.6659	0.00383	HATSouth	Rc
2455893.2373142	12.77748	12.7303	12.67198	0.00385	HATSouth	Rc
2455893.2407952	12.76736	12.71922	12.66244	0.00391	HATSouth	Rc
2455893.2442589	12.77363	12.72465	12.66526	0.00405	HATSouth	Rc
2455893.2481401	12.7687	12.71922	12.66389	0.0043	HATSouth	Rc
2455893.7263284	13.05761	12.73655	12.67335	0.00444	HATSouth	Rc
2455893.7297109	13.05291	12.7328	12.66931	0.00446	HATSouth	Rc
2455893.7331015	13.04749	12.7303	12.6683	0.00441	HATSouth	Rc
2455893.7380112	13.0487	12.7419	12.67031	0.00453	HATSouth	Rc
2455893.7417243	13.04821	12.73824	12.67161	0.00449	HATSouth	Rc
2455893.7451044	13.04103	12.73198	12.66847	0.00442	HATSouth	Rc
2455893.7498189	13.02933	12.7247	12.66634	0.00436	HATSouth	Rc
2455893.7531371	13.02893	12.72879	12.66856	0.00437	HATSouth	Rc
2455893.7565013	13.02011	12.72914	12.65686	0.00441	HATSouth	Rc
2455893.7610676	13.03692	12.74074	12.66677	0.00441	HATSouth	Rc
2455893.7647559	13.0317	12.74183	12.6693	0.0044	HATSouth	Rc
2455893.7680921	13.0396	12.7209	12.66101	0.00437	HATSouth	Rc
2455893.7727223	13.0282	12.73732	12.66264	0.00439	HATSouth	Rc
2455893.7760563	13.02289	12.73738	12.6664	0.00433	HATSouth	Rc
2455893.779373	13.01746	12.74181	12.66636	0.00436	HATSouth	Rc
2455893.7840089	13.01945	12.74424	12.66172	0.00437	HATSouth	Rc
2455893.7876554998	13.01599	12.73266	12.67195	0.00439	HATSouth	Rc
2455893.7909985	13.03449	12.72727	12.66093	0.00435	HATSouth	Rc
2455893.7955815	13.0281	12.73923	12.66516	0.0044	HATSouth	Rc
2455893.7989525	12.99786	12.70944	12.65662	0.00432	HATSouth	Rc
2455893.8022724	13.02937	12.7386	12.66104	0.00441	HATSouth	Rc
2455893.8069219	13.0081	12.73793	12.66678	0.00439	HATSouth	Rc
2455893.8105709	12.99665	12.72645	12.66408	0.00433	HATSouth	Rc
2455893.8138989	13.00114	12.72983	12.66203	0.00431	HATSouth	Rc
2455893.8185104	13.02041	12.75036	12.67586	0.00433	HATSouth	Rc
2455893.8219046	13.01243	12.73093	12.65647	0.00435	HATSouth	Rc
2455893.8252778	12.99809	12.72287	12.65465	0.00426	HATSouth	Rc
2455893.8298981	12.98839	12.72448	12.66815	0.00426	HATSouth	Rc
2455893.833571	13.01137	12.74844	12.67007	0.00431	HATSouth	Rc
2455893.8369717	12.9916	12.72618	12.66509	0.00432	HATSouth	Rc
2455893.841885	13.02601	12.73849	12.66575	0.00439	HATSouth	Rc
2455893.8452008	13.00155	12.72062	12.66179	0.00434	HATSouth	Rc
2455893.8485353	13.02139	12.73048	12.65641	0.00437	HATSouth	Rc
2455893.8531636	13.00776	12.71928	12.66124	0.00437	HATSouth	Rc
2455893.8568799	13.02497	12.72692	12.65708	0.00446	HATSouth	Rc
2455893.8602594	13.02393	12.73511	12.67112	0.0046	HATSouth	Rc
2455894.1265928	12.82238	12.73067	12.67188	0.00388	HATSouth	Rc
2455894.1301622	12.81085	12.7336	12.6716	0.0039	HATSouth	Rc
2455894.1336177	12.8138	12.73597	12.66888	0.00392	HATSouth	Rc
2455894.1371408	12.80827	12.73249	12.67278	0.0039	HATSouth	Rc
2455894.1406448	12.81179	12.74063	12.66727	0.00391	HATSouth	Rc
2455894.1709457	12.81634	12.73862	12.66936	0.00388	HATSouth	Rc
2455894.1747774	12.79781	12.72707	12.66439	0.00385	HATSouth	Rc
2455894.1782492	12.807	12.732	12.66559	0.00387	HATSouth	Rc
2455894.1817682	12.81015	12.73139	12.66849	0.0039	HATSouth	Rc
2455894.185286	12.82781	12.74309	12.67617	0.00392	HATSouth	Rc
2455894.1887915	12.82024	12.73127	12.66637	0.0039	HATSouth	Rc
2455894.1926369	12.86918	12.73264	12.67164	0.004	HATSouth	Rc
2455894.1962554	13.06361	12.72074	12.6575	0.00439	HATSouth	Rc
2455894.1997222	12.94146	12.73112	12.67295	0.00415	HATSouth	Rc
2455894.2031658	12.97718	12.73433	12.6715	0.00424	HATSouth	Rc
2455894.20676	12.85988	12.71875	12.65552	0.00397	HATSouth	Rc
2455894.722021	13.05303	12.72884	12.66594	0.00456	HATSouth	Rc
2455894.7256842	13.05204	12.72706	12.66453	0.00445	HATSouth	Rc
2455894.7290871	13.05551	12.73007	12.66357	0.00451	HATSouth	Rc
2455894.7339136	13.05063	12.72392	12.66416	0.00441	HATSouth	Rc
2455894.7372912	13.04055	12.72817	12.65929	0.0044	HATSouth	Rc
2455894.7406591	13.03926	12.73691	12.66596	0.00434	HATSouth	Rc
2455894.7454862	13.04624	12.72274	12.66239	0.00455	HATSouth	Rc
2455894.7491488	13.03353	12.72495	12.65877	0.00443	HATSouth	Rc
2455894.7524901	13.03076	12.74092	12.6711	0.00439	HATSouth	Rc
2455894.7571044	13.02112	12.72226	12.6607	0.00438	HATSouth	Rc
2455894.7604858	13.00898	12.72016	12.66177	0.00435	HATSouth	Rc
2455894.7638207	13.01834	12.73689	12.67039	0.00429	HATSouth	Rc
2455894.7687049	13.01118	12.72082	12.65791	0.00434	HATSouth	Rc
2455894.7724194	13.02604	12.74217	12.66804	0.00438	HATSouth	Rc
2455894.7757302	13.01597	12.72761	12.66397	0.00433	HATSouth	Rc
2455894.7805503	13.02936	12.7318	12.67101	0.0044	HATSouth	Rc
2455894.7838646	13.01158	12.72794	12.66358	0.00431	HATSouth	Rc
2455894.7871915	13.00731	12.72538	12.66474	0.00432	HATSouth	Rc
2455894.7919956	13.01941	12.73081	12.66522	0.00433	HATSouth	Rc
2455894.7958729	12.99895	12.72859	12.66187	0.00426	HATSouth	Rc
2455894.7992278	13.01324	12.72383	12.66272	0.00439	HATSouth	Rc
2455894.803942	13.00866	12.73218	12.66761	0.00438	HATSouth	Rc
2455894.8073134	12.996	12.72626	12.66499	0.00429	HATSouth	Rc
2455894.8107192	13.00678	12.73409	12.67014	0.00433	HATSouth	Rc
2455894.8154899	13.01109	12.73393	12.67103	0.00437	HATSouth	Rc
2455894.8191585	12.99951	12.72437	12.65734	0.00433	HATSouth	Rc
2455894.8224818	13.01368	12.72844	12.66677	0.00433	HATSouth	Rc
2455894.827068	13.02477	12.73281	12.66434	0.00435	HATSouth	Rc
2455894.8303953	13.0116	12.72601	12.66631	0.00433	HATSouth	Rc
2455894.8337208	13.01299	12.73497	12.66412	0.00435	HATSouth	Rc
2455894.8383845	13.02259	12.736	12.66941	0.00434	HATSouth	Rc
2455894.8421132	13.04119	12.73644	12.66451	0.00436	HATSouth	Rc
2455894.8454303	13.02437	12.73015	12.66969	0.00437	HATSouth	Rc
2455894.8501823	13.0217	12.73017	12.67125	0.00437	HATSouth	Rc
2455894.8535161	13.01691	12.71916	12.65963	0.00439	HATSouth	Rc
2455894.8568605	13.03027	12.73238	12.66263	0.00451	HATSouth	Rc
2455894.8615619	13.00284	12.72361	12.66992	0.00475	HATSouth	Rc
2455896.7187879	12.71876	12.72601	12.66217	0.00376	HATSouth	Rc
2455896.7222137	12.71157	12.72541	12.66322	0.0038	HATSouth	Rc
2455896.725601	12.6977	12.73206	12.66902	0.00377	HATSouth	Rc
2455896.7304911	12.71103	12.72531	12.65992	0.00379	HATSouth	Rc
2455896.7338345	12.70945	12.73123	12.66616	0.00375	HATSouth	Rc
2455896.7375382	12.70691	12.73349	12.66835	0.0038	HATSouth	Rc
2455896.7422196	12.71849	12.74673	12.67115	0.0038	HATSouth	Rc
2455896.7455426	12.71929	12.72679	12.65731	0.00381	HATSouth	Rc
2455896.7489428	12.7175	12.73192	12.65725	0.00377	HATSouth	Rc
2455896.7535768	12.71467	12.73786	12.66106	0.00374	HATSouth	Rc
2455896.7569366	12.71362	12.74124	12.66524	0.00374	HATSouth	Rc
2455896.7605888	12.71696	12.74941	12.6748	0.00372	HATSouth	Rc
2455896.765237	12.70752	12.74287	12.66227	0.00375	HATSouth	Rc
2455896.7685688	12.71458	12.73954	12.66589	0.00377	HATSouth	Rc
2455896.7719053	12.70237	12.73441	12.66368	0.00374	HATSouth	Rc
2455896.7765095	12.6884	12.71993	12.65166	0.00375	HATSouth	Rc
2455896.77989	12.71573	12.74083	12.6636	0.00379	HATSouth	Rc
2455896.783541	12.7037	12.73851	12.66721	0.00372	HATSouth	Rc
2455896.7883535	12.71373	12.74908	12.6731	0.00376	HATSouth	Rc
2455896.7916785	12.68985	12.72668	12.66222	0.00373	HATSouth	Rc
2455896.7950138	12.70608	12.72975	12.65754	0.00377	HATSouth	Rc
2455896.799579	12.72709	12.74965	12.6707	0.00374	HATSouth	Rc
2455896.8028996	12.71729	12.74451	12.65259	0.00377	HATSouth	Rc
2455896.8065633	12.70508	12.74103	12.66418	0.00375	HATSouth	Rc
2455896.8178687	12.69606	12.73472	12.66257	0.00369	HATSouth	Rc
2455896.8224675	12.71173	12.7491	12.67046	0.00379	HATSouth	Rc
2455896.8257901	12.70129	12.73782	12.66108	0.00374	HATSouth	Rc
2455896.8294984	12.69824	12.74081	12.65614	0.00381	HATSouth	Rc
2455896.8342045	12.69395	12.73522	12.66048	0.00372	HATSouth	Rc
2455896.8375971	12.70677	12.75109	12.66731	0.00373	HATSouth	Rc
2455896.8409931	12.6941	12.7291	12.66172	0.00369	HATSouth	Rc
2455896.8456889	12.69491	12.72924	12.66185	0.0037	HATSouth	Rc
2455896.8490701	12.70422	12.7349	12.66447	0.0038	HATSouth	Rc
2455896.8527807	12.69572	12.72252	12.66247	0.00376	HATSouth	Rc
2455896.8608821	12.70029	12.72619	12.66273	0.00396	HATSouth	Rc
2455897.1011637	12.86807	12.71807	12.66278	0.00403	HATSouth	Rc
2455897.1051001	12.96272	12.71629	12.66216	0.00428	HATSouth	Rc
2455897.1087819	12.89417	12.72595	12.66897	0.0041	HATSouth	Rc
2455897.112276	12.94743	12.71666	12.65995	0.00419	HATSouth	Rc
2455897.1157808	12.86164	12.72351	12.66907	0.00406	HATSouth	Rc
2455897.1192782	12.83081	12.72676	12.67036	0.00398	HATSouth	Rc
2455897.1233021	12.83755	12.71924	12.65797	0.00396	HATSouth	Rc
2455897.1267774	12.85286	12.7192	12.65826	0.00405	HATSouth	Rc
2455897.1302253	12.91995	12.72382	12.66673	0.00422	HATSouth	Rc
2455897.1337004	12.86439	12.72103	12.66502	0.00417	HATSouth	Rc
2455897.1371996	12.88414	12.72344	12.66255	0.00411	HATSouth	Rc
2455897.1407018	12.83526	12.71853	12.6616	0.004	HATSouth	Rc
2455897.1445689	12.83247	12.72127	12.66569	0.00399	HATSouth	Rc
2455897.1480105	12.88316	12.73152	12.67213	0.0041	HATSouth	Rc
2455897.1514902	12.806	12.72318	12.66925	0.00395	HATSouth	Rc
2455897.1550068	12.81675	12.72632	12.66953	0.00396	HATSouth	Rc
2455897.1585239	12.85817	12.72478	12.66654	0.00407	HATSouth	Rc
2455897.1620188	12.82916	12.72687	12.67143	0.00392	HATSouth	Rc
2455897.1659051	12.83078	12.72866	12.66304	0.004	HATSouth	Rc
2455897.1693939	12.84325	12.72796	12.66836	0.00395	HATSouth	Rc
2455897.1728451	12.87563	12.72133	12.66214	0.00407	HATSouth	Rc
2455897.1763293	12.85283	12.72449	12.6669	0.00406	HATSouth	Rc
2455897.1798203	12.85024	12.71879	12.66147	0.00399	HATSouth	Rc
2455897.1832721	12.86514	12.71683	12.66165	0.00403	HATSouth	Rc
2455897.1871071	12.86507	12.73125	12.67495	0.00405	HATSouth	Rc
2455897.2213625	12.82959	12.71238	12.65207	0.00397	HATSouth	Rc
2455897.2248831	12.93103	12.71663	12.65792	0.00422	HATSouth	Rc
2455897.2283681	13.09478	12.73203	12.67361	0.0047	HATSouth	Rc
2455897.2319691	12.90953	12.7149	12.6579	0.0042	HATSouth	Rc
2455897.7995281	12.70879	12.72411	12.65633	0.00376	HATSouth	Rc
2455897.8029103	12.72635	12.73467	12.66102	0.00375	HATSouth	Rc
2455897.8062925	12.74943	12.75159	12.6642	0.00379	HATSouth	Rc
2455897.8109102	12.7114	12.72464	12.66093	0.00377	HATSouth	Rc
2455897.8142688	12.73374	12.74417	12.66747	0.00382	HATSouth	Rc
2455897.8179265	12.71379	12.72708	12.65441	0.00376	HATSouth	Rc
2455897.8224759	12.73375	12.74078	12.66651	0.00385	HATSouth	Rc
2455897.8258367	12.72184	12.73624	12.66974	0.00374	HATSouth	Rc
2455897.8291715	12.73398	12.74538	12.66266	0.00381	HATSouth	Rc
2455897.8337623	12.71318	12.7234	12.66319	0.00376	HATSouth	Rc
2455897.8371029	12.73694	12.74153	12.66623	0.00374	HATSouth	Rc
2455897.8407552	12.7434	12.74734	12.67017	0.0038	HATSouth	Rc
2455897.8454396	12.71935	12.73423	12.65291	0.00379	HATSouth	Rc
2455897.8488152	12.73007	12.73193	12.66625	0.00377	HATSouth	Rc
2455897.8521419	12.72803	12.73696	12.66915	0.00383	HATSouth	Rc
2455897.8568401	12.74433	12.75831	12.67426	0.00391	HATSouth	Rc
2455897.8601769	12.72802	12.74028	12.67078	0.00403	HATSouth	Rc
2455898.1033959	12.84115	12.72788	12.6707	0.00393	HATSouth	Rc
2455898.1068998	12.89127	12.71662	12.65841	0.0041	HATSouth	Rc
2455898.110419	12.8418	12.71994	12.66558	0.00395	HATSouth	Rc
2455898.1139319	12.82149	12.72169	12.66382	0.0039	HATSouth	Rc
2455898.1174654	12.85075	12.7248	12.66517	0.00398	HATSouth	Rc
2455898.1209925	12.83302	12.7303	12.67192	0.00393	HATSouth	Rc
2455898.1248966	12.83052	12.72805	12.6692	0.00394	HATSouth	Rc
2455898.1284116	12.82163	12.7136	12.65937	0.00392	HATSouth	Rc
2455898.1319419	12.82104	12.72964	12.6714	0.00393	HATSouth	Rc
2455898.1354817	12.81784	12.7197	12.66249	0.00393	HATSouth	Rc
2455898.1389355	12.83171	12.73264	12.6713	0.00393	HATSouth	Rc
2455898.1424246	12.80984	12.71723	12.66203	0.00389	HATSouth	Rc
2455898.1463133	12.82355	12.73226	12.67395	0.00393	HATSouth	Rc
2455898.1498605	12.81559	12.73214	12.67475	0.00393	HATSouth	Rc
2455898.1533609	12.83438	12.72215	12.66622	0.00395	HATSouth	Rc
2455898.1568178	12.84808	12.73141	12.67114	0.00396	HATSouth	Rc
2455898.1603292	12.80026	12.71211	12.66052	0.00387	HATSouth	Rc
2455898.1638292	12.81776	12.7194	12.65928	0.00391	HATSouth	Rc
2455898.1677177	12.8125	12.72941	12.67177	0.00386	HATSouth	Rc
2455898.1711732	12.80133	12.71526	12.65983	0.00385	HATSouth	Rc
2455898.1746399	12.81253	12.72909	12.67345	0.00386	HATSouth	Rc
2455898.1781601	12.87523	12.71814	12.66042	0.00406	HATSouth	Rc
2455898.1816047	12.81854	12.73022	12.66704	0.00391	HATSouth	Rc
2455898.1892536	12.81217	12.7217	12.66818	0.00389	HATSouth	Rc
2455898.192773	12.79648	12.71329	12.6609	0.00386	HATSouth	Rc
2455898.1962285	12.8137	12.73358	12.67213	0.00389	HATSouth	Rc
2455898.1997447	12.80018	12.71927	12.66264	0.00388	HATSouth	Rc
2455898.2032526	12.79926	12.71669	12.66574	0.00385	HATSouth	Rc
2455898.2067548	12.81456	12.73724	12.66841	0.00388	HATSouth	Rc
2455898.2106573	12.80575	12.7207	12.65877	0.00388	HATSouth	Rc
2455898.2141203	12.80309	12.71985	12.66536	0.00389	HATSouth	Rc
2455898.2175815	12.80046	12.71331	12.64945	0.00388	HATSouth	Rc
2455898.221208	12.81641	12.72094	12.66478	0.00389	HATSouth	Rc
2455898.2247278	12.82594	12.72105	12.66468	0.00399	HATSouth	Rc
2455898.2282365	12.825	12.72294	12.66053	0.00395	HATSouth	Rc
2455898.2320836	12.81964	12.72186	12.66201	0.00393	HATSouth	Rc
2455898.2355876	12.81948	12.71828	12.66401	0.00393	HATSouth	Rc
2455898.2390552	12.8399	12.73019	12.66863	0.004	HATSouth	Rc
2455898.2425784	12.84011	12.73105	12.67464	0.00413	HATSouth	Rc
2455898.2460374	12.83435	12.72526	12.66677	0.00436	HATSouth	Rc
2455898.7141496	12.69111	12.7286	12.66711	0.00372	HATSouth	Rc
2455898.7175394	12.69194	12.72808	12.66194	0.00371	HATSouth	Rc
2455898.7209084	12.67826	12.71926	12.65538	0.00374	HATSouth	Rc
2455898.7253593	12.68721	12.73173	12.66964	0.0037	HATSouth	Rc
2455898.7292634	12.70112	12.73505	12.67073	0.00366	HATSouth	Rc
2455898.7325997	12.69694	12.73067	12.66175	0.00372	HATSouth	Rc
2455898.7371371	12.68013	12.72898	12.66146	0.00364	HATSouth	Rc
2455898.7404693	12.67574	12.72394	12.65998	0.00363	HATSouth	Rc
2455898.7438394	12.67647	12.72203	12.6613	0.00366	HATSouth	Rc
2455898.7483045	12.68192	12.72694	12.66273	0.00368	HATSouth	Rc
2455898.7520008	12.68375	12.73298	12.66893	0.00368	HATSouth	Rc
2455898.7553314	12.6771	12.73036	12.66758	0.00367	HATSouth	Rc
2455898.7600817	12.69346	12.74085	12.66832	0.00367	HATSouth	Rc
2455898.7634697	12.68731	12.73017	12.6639	0.0037	HATSouth	Rc
2455898.7668568	12.68693	12.73818	12.67694	0.00369	HATSouth	Rc
2455898.7714646	12.69497	12.74487	12.67264	0.0037	HATSouth	Rc
2455898.7751762	12.67626	12.73645	12.66663	0.0037	HATSouth	Rc
2455898.7785519	12.68262	12.73566	12.66687	0.00372	HATSouth	Rc
2455898.7831385	12.67953	12.74135	12.66711	0.00369	HATSouth	Rc
2455898.7864692	12.66909	12.73227	12.66568	0.00365	HATSouth	Rc
2455898.7898211	12.66996	12.72073	12.6555	0.00364	HATSouth	Rc
2455898.7942882	12.67704	12.73917	12.66528	0.00362	HATSouth	Rc
2455898.7979477	12.6738	12.73707	12.65853	0.00369	HATSouth	Rc
2455898.8060232	12.686	12.74267	12.66513	0.00372	HATSouth	Rc
2455898.8094231	12.67538	12.73697	12.66196	0.00369	HATSouth	Rc
2455898.8127542	12.65777	12.72365	12.66738	0.00367	HATSouth	Rc
2455898.8172303	12.67208	12.73939	12.66533	0.00366	HATSouth	Rc
2455898.8208864	12.6749	12.73588	12.65503	0.00367	HATSouth	Rc
2455898.8242101	12.67048	12.72947	12.66612	0.00366	HATSouth	Rc
2455898.8287572	12.68829	12.74599	12.67535	0.00368	HATSouth	Rc
2455898.8320851	12.66658	12.72288	12.66157	0.00366	HATSouth	Rc
2455898.835415	12.68427	12.73186	12.66651	0.00367	HATSouth	Rc
2455898.8399372	12.67392	12.7233	12.66168	0.00369	HATSouth	Rc
2455898.8436114	12.66774	12.7187	12.65335	0.00368	HATSouth	Rc
2455898.8470021	12.67195	12.72066	12.65299	0.00367	HATSouth	Rc
2455898.8516022	12.68335	12.72609	12.65985	0.00373	HATSouth	Rc
2455898.8549811	12.68074	12.72388	12.6634	0.0038	HATSouth	Rc
2455898.8583108	12.68893	12.73157	12.66546	0.00387	HATSouth	Rc
2455898.8628512	12.6846	12.72821	12.66567	0.004	HATSouth	Rc
2455899.1361983	12.78392	12.71593	12.65449	0.00384	HATSouth	Rc
2455899.1415801	12.77951	12.71929	12.66632	0.00381	HATSouth	Rc
2455899.1468764	12.78335	12.72725	12.66262	0.00385	HATSouth	Rc
2455899.175365	12.7843	12.7253	12.66821	0.00383	HATSouth	Rc
2455899.1806779	12.7586	12.70472	12.64934	0.00383	HATSouth	Rc
2455899.1859406	12.78108	12.72999	12.66482	0.0039	HATSouth	Rc
2455899.1912331	12.78598	12.72782	12.66021	0.00389	HATSouth	Rc
2455899.1968928	12.79176	12.73113	12.66355	0.00389	HATSouth	Rc
2455899.2021797	12.79057	12.71407	12.6493	0.00387	HATSouth	Rc
2455899.2076417	13.20617	12.72967	12.67288	0.00481	HATSouth	Rc
2455899.2129495	12.79108	12.71006	12.65724	0.00385	HATSouth	Rc
2455899.218648	12.78665	12.71377	12.65354	0.00384	HATSouth	Rc
2455899.2238953	12.84324	12.71	12.66052	0.00393	HATSouth	Rc
2455899.7067555	12.70852	12.73687	12.67601	0.00378	HATSouth	Rc
2455899.7107383	12.71392	12.73745	12.6669	0.00388	HATSouth	Rc
2455899.7145797	12.6962	12.73199	12.66252	0.00383	HATSouth	Rc
2455899.7180037	12.709	12.73737	12.67065	0.00383	HATSouth	Rc
2455899.7214049	12.69871	12.73767	12.67327	0.00377	HATSouth	Rc
2455899.7248117	12.71168	12.74136	12.67996	0.00382	HATSouth	Rc
2455899.7282568	12.70086	12.74232	12.67204	0.00377	HATSouth	Rc
2455899.7316667	12.70331	12.74101	12.67056	0.00376	HATSouth	Rc
2455899.7353774	12.69557	12.73353	12.66159	0.00378	HATSouth	Rc
2455899.7387551	12.69847	12.74345	12.67979	0.00373	HATSouth	Rc
2455899.7421404	12.68979	12.73766	12.67078	0.00377	HATSouth	Rc
2455899.7455302	12.6693	12.7154	12.65105	0.00368	HATSouth	Rc
2455899.7488945	12.69343	12.74247	12.66655	0.00367	HATSouth	Rc
2455899.7522467	12.69544	12.74016	12.66869	0.00372	HATSouth	Rc
2455899.7556213	12.68387	12.73453	12.66704	0.00369	HATSouth	Rc
2455899.7592878	12.68761	12.74406	12.66964	0.00369	HATSouth	Rc
2455899.7626246	12.68379	12.7285	12.66992	0.00372	HATSouth	Rc
2455899.7659808	12.69712	12.74998	12.67003	0.00372	HATSouth	Rc
2455899.7693124	12.69004	12.74507	12.67038	0.00371	HATSouth	Rc
2455899.7726417	12.69107	12.74818	12.67491	0.00368	HATSouth	Rc
2455899.7759757	12.69848	12.75826	12.67464	0.00371	HATSouth	Rc
2455899.7793378	12.68981	12.74525	12.67145	0.0037	HATSouth	Rc
2455899.7830442	12.69268	12.74907	12.66484	0.00373	HATSouth	Rc
2455899.7864426	12.6978	12.76337	12.67292	0.00373	HATSouth	Rc
2455899.7898351	12.66615	12.72437	12.66675	0.00364	HATSouth	Rc
2455899.793223	12.69536	12.75388	12.67791	0.0037	HATSouth	Rc
2455899.796604	12.70039	12.7576	12.68317	0.00372	HATSouth	Rc
2455899.7999421	12.68997	12.74799	12.67404	0.00367	HATSouth	Rc
2455899.8032674	12.69994	12.75457	12.67299	0.00371	HATSouth	Rc
2455899.8069535	12.70209	12.75817	12.66816	0.00372	HATSouth	Rc
2455899.8102905	12.68906	12.74421	12.66757	0.00367	HATSouth	Rc
2455899.8136748	12.69562	12.74955	12.67747	0.00375	HATSouth	Rc
2455899.8170644	12.68188	12.7378	12.67242	0.00366	HATSouth	Rc
2455899.8204374	12.7003	12.75369	12.67365	0.00366	HATSouth	Rc
2455899.8238119	12.68481	12.74639	12.66124	0.00366	HATSouth	Rc
2455899.8271835	12.70877	12.75984	12.67864	0.00373	HATSouth	Rc
2455899.8308962	12.68229	12.73566	12.66665	0.00367	HATSouth	Rc
2455899.8342401	12.70374	12.74967	12.67676	0.00367	HATSouth	Rc
2455899.8375678	12.68688	12.73754	12.67464	0.00368	HATSouth	Rc
2455899.8408934	12.6971	12.74176	12.67111	0.00368	HATSouth	Rc
2455899.8442693	12.70039	12.74138	12.67322	0.0037	HATSouth	Rc
2455899.8476486	12.70051	12.74497	12.67115	0.00374	HATSouth	Rc
2455899.8510231	12.70155	12.73679	12.67398	0.00373	HATSouth	Rc
2455899.8546856	12.68407	12.72412	12.65781	0.00378	HATSouth	Rc
2455899.8580738	12.69621	12.73291	12.66474	0.00374	HATSouth	Rc
2455899.8614632	12.70437	12.73503	12.67207	0.00392	HATSouth	Rc
2455900.2296782	13.62808	12.71556	12.65821	0.00609	HATSouth	Rc
2455900.233736	13.67843	12.71179	12.65052	0.00606	HATSouth	Rc
2455900.23722	13.19206	12.71267	12.65447	0.0048	HATSouth	Rc
2455900.240661	13.44081	12.7195	12.66224	0.00589	HATSouth	Rc
2455900.2441076	13.15256	12.72133	12.66218	0.0051	HATSouth	Rc
2455900.2475943	13.08168	12.71564	12.65903	0.00536	HATSouth	Rc
2455900.7051482	12.72507	12.73245	12.67182	0.00382	HATSouth	Rc
2455900.70901	12.72964	12.7208	12.66506	0.00393	HATSouth	Rc
2455900.7124118	12.72619	12.7287	12.66982	0.00389	HATSouth	Rc
2455900.7157317	12.72421	12.72693	12.66219	0.00385	HATSouth	Rc
2455900.7191104	12.71898	12.73791	12.67105	0.00394	HATSouth	Rc
2455900.7224969	12.72689	12.73064	12.66438	0.00387	HATSouth	Rc
2455900.7258865	12.72763	12.73509	12.66285	0.00387	HATSouth	Rc
2455900.7292124	12.71679	12.7337	12.66642	0.00389	HATSouth	Rc
2455900.7329145	12.71146	12.7318	12.66341	0.00396	HATSouth	Rc
2455900.7362427	12.71771	12.73278	12.66487	0.00381	HATSouth	Rc
2455900.7396091	12.71135	12.73429	12.67164	0.00384	HATSouth	Rc
2455900.7429371	12.70735	12.7291	12.65275	0.00385	HATSouth	Rc
2455900.7462899	12.72195	12.74527	12.65732	0.00383	HATSouth	Rc
2455900.7496176	12.71294	12.74246	12.66972	0.00374	HATSouth	Rc
2455900.7529459	12.71309	12.74031	12.66165	0.00382	HATSouth	Rc
2455900.756647	12.72587	12.74445	12.65988	0.00386	HATSouth	Rc
2455900.759982	12.71959	12.74141	12.67018	0.00376	HATSouth	Rc
2455900.7633031	12.70786	12.73223	12.67104	0.00378	HATSouth	Rc
2455900.7666795	12.69857	12.72853	12.66583	0.00372	HATSouth	Rc
2455900.770065	12.70901	12.73131	12.65291	0.00374	HATSouth	Rc
2455900.773452	12.716	12.75097	12.66507	0.00376	HATSouth	Rc
2455900.7769903	12.6948	12.72919	12.66195	0.00377	HATSouth	Rc
2455900.7806437	12.70592	12.73911	12.66383	0.00371	HATSouth	Rc
2455900.7839742	12.72485	12.76115	12.6743	0.00376	HATSouth	Rc
2455900.7872953	12.69927	12.73021	12.66638	0.00376	HATSouth	Rc
2455900.7906609	12.70228	12.73537	12.66259	0.00374	HATSouth	Rc
2455900.7939836	12.70107	12.72815	12.66997	0.00371	HATSouth	Rc
2455900.7974355	12.71019	12.7387	12.66587	0.00373	HATSouth	Rc
2455900.8008207	12.7088	12.73732	12.6658	0.00375	HATSouth	Rc
2455900.8045221	12.70481	12.73561	12.65989	0.00373	HATSouth	Rc
2455900.8078444	12.68562	12.72413	12.66052	0.00367	HATSouth	Rc
2455900.8112225	12.68649	12.7293	12.6593	0.0037	HATSouth	Rc
2455900.81461	12.71611	12.74969	12.6646	0.00376	HATSouth	Rc
2455900.8179936	12.71312	12.7406	12.661	0.00372	HATSouth	Rc
2455900.8213839	12.71243	12.74233	12.6725	0.00379	HATSouth	Rc
2455900.8247097	12.716	12.74131	12.67165	0.00373	HATSouth	Rc
2455900.8283899	12.7136	12.74277	12.66469	0.00372	HATSouth	Rc
2455900.8317492	12.694	12.73425	12.67294	0.00372	HATSouth	Rc
2455900.8350757	12.71509	12.74003	12.65935	0.00375	HATSouth	Rc
2455900.8384111	12.71174	12.74232	12.66506	0.00376	HATSouth	Rc
2455900.8417432	12.70443	12.73339	12.662	0.00371	HATSouth	Rc
2455900.845129	12.70424	12.72545	12.65929	0.00371	HATSouth	Rc
2455900.8484687	12.7173	12.73453	12.67075	0.00382	HATSouth	Rc
2455900.8521576	12.71707	12.72934	12.66137	0.0038	HATSouth	Rc
2455900.8554869	12.71537	12.73272	12.66664	0.00377	HATSouth	Rc
2455900.8588592	12.7234	12.73569	12.6663	0.00387	HATSouth	Rc
2455900.8622432	12.72318	12.73507	12.66842	0.00401	HATSouth	Rc
2455901.7032285	12.73204	12.73037	12.67154	0.00422	HATSouth	Rc
2455901.7067435	12.73749	12.72861	12.66563	0.0041	HATSouth	Rc
2455901.7101485	12.74494	12.75103	12.67582	0.00404	HATSouth	Rc
2455901.7135341	12.74277	12.7402	12.67802	0.0039	HATSouth	Rc
2455901.7168977	12.73213	12.7448	12.67305	0.00396	HATSouth	Rc
2455901.7206046	12.73456	12.73816	12.66893	0.00399	HATSouth	Rc
2455901.7239793	12.73287	12.73692	12.66728	0.00396	HATSouth	Rc
2455901.7273773	12.72101	12.7375	12.66169	0.00391	HATSouth	Rc
2455901.7307645	12.72982	12.74457	12.66873	0.00394	HATSouth	Rc
2455901.7341514	12.71579	12.73205	12.662	0.00392	HATSouth	Rc
2455901.7375322	12.71665	12.73562	12.66319	0.00402	HATSouth	Rc
2455901.7409186	12.72217	12.7465	12.66822	0.00392	HATSouth	Rc
2455901.7448128	12.72947	12.73721	12.6685	0.00391	HATSouth	Rc
2455901.7481422	12.73179	12.75381	12.66502	0.0041	HATSouth	Rc
2455901.7515034	12.70055	12.72722	12.65564	0.00391	HATSouth	Rc
2455901.7548427	12.70338	12.73254	12.66206	0.00388	HATSouth	Rc
2455901.7581759	12.69109	12.72121	12.65476	0.00385	HATSouth	Rc
2455901.761541	12.71821	12.74668	12.66318	0.00387	HATSouth	Rc
2455901.7648747	12.69085	12.72662	12.66527	0.00376	HATSouth	Rc
2455901.768516	12.70443	12.73948	12.66421	0.00381	HATSouth	Rc
2455901.7718426	12.68644	12.72732	12.66729	0.00378	HATSouth	Rc
2455901.7751704	12.71901	12.74473	12.67459	0.00382	HATSouth	Rc
2455901.7785368	12.70162	12.74516	12.67034	0.0038	HATSouth	Rc
2455901.7818755	12.68789	12.72509	12.6606	0.00374	HATSouth	Rc
2455901.7852022	12.6777	12.7187	12.66115	0.00373	HATSouth	Rc
2455901.7885421	12.69676	12.73516	12.65946	0.00372	HATSouth	Rc
2455901.7922456	12.69939	12.73453	12.66354	0.00374	HATSouth	Rc
2455901.795574	12.70688	12.74641	12.66609	0.0037	HATSouth	Rc
2455901.7989063	12.69489	12.72982	12.65993	0.00371	HATSouth	Rc
2455901.8022235	12.69145	12.73387	12.66266	0.00371	HATSouth	Rc
2455901.8055553	12.67739	12.72642	12.65835	0.00371	HATSouth	Rc
2455901.8088773	12.68362	12.72892	12.66328	0.00369	HATSouth	Rc
2455901.8122063	12.69559	12.73917	12.66232	0.00367	HATSouth	Rc
2455901.8158837	12.67777	12.72744	12.66048	0.00368	HATSouth	Rc
2455901.8192704	12.70581	12.74484	12.66924	0.00379	HATSouth	Rc
2455901.8225988	12.69343	12.72886	12.66642	0.00375	HATSouth	Rc
2455901.8259265	12.70595	12.73155	12.66557	0.00372	HATSouth	Rc
2455901.8292711	12.69116	12.72662	12.66102	0.00368	HATSouth	Rc
2455901.8326015	12.69412	12.73015	12.66669	0.00372	HATSouth	Rc
2455901.8359675	12.69767	12.73473	12.66335	0.00372	HATSouth	Rc
2455901.8396358	12.69587	12.7258	12.65525	0.0037	HATSouth	Rc
2455901.8430244	12.70518	12.72874	12.6642	0.00376	HATSouth	Rc
2455901.8464269	12.70897	12.73217	12.66368	0.00369	HATSouth	Rc
2455901.8497986	12.69953	12.7297	12.66703	0.00375	HATSouth	Rc
2455901.8531278	12.7005	12.72959	12.66192	0.00379	HATSouth	Rc
2455901.8565152	12.70176	12.72828	12.66132	0.00378	HATSouth	Rc
2455901.8599007	12.70749	12.72798	12.66434	0.00393	HATSouth	Rc
2455901.8636014	12.71537	12.73585	12.67163	0.0041	HATSouth	Rc
2455902.7030418	12.71085	12.71685	12.65564	0.0041	HATSouth	Rc
2455902.7067584	12.70768	12.7233	12.66003	0.00422	HATSouth	Rc
2455902.7100917	12.70581	12.72345	12.65746	0.00395	HATSouth	Rc
2455902.7148535	12.72029	12.72741	12.66331	0.00398	HATSouth	Rc
2455902.7181803	12.7231	12.7321	12.66147	0.00404	HATSouth	Rc
2455902.7215492	12.72819	12.7376	12.66917	0.00405	HATSouth	Rc
2455902.7261594	12.71806	12.7317	12.66632	0.00398	HATSouth	Rc
2455902.7298167	12.70379	12.72476	12.65888	0.00396	HATSouth	Rc
2455902.733192	12.70999	12.72794	12.66976	0.00396	HATSouth	Rc
2455902.7377583	12.71194	12.7295	12.66718	0.00404	HATSouth	Rc
2455902.7410861	12.70871	12.74062	12.6723	0.00397	HATSouth	Rc
2455902.7444475	12.71235	12.73902	12.66312	0.00405	HATSouth	Rc
2455902.7490051	12.71139	12.74085	12.66645	0.00403	HATSouth	Rc
2455902.7526706	12.68902	12.72564	12.65678	0.00393	HATSouth	Rc
2455902.7560234	12.70952	12.73498	12.66134	0.00389	HATSouth	Rc
2455902.7606833	12.70139	12.73132	12.66056	0.00396	HATSouth	Rc
2455902.7640564	12.7204	12.75413	12.66818	0.00409	HATSouth	Rc
2455902.7674427	12.72659	12.75587	12.67538	0.00404	HATSouth	Rc
2455902.7723452	12.70165	12.72412	12.66543	0.00391	HATSouth	Rc
2455902.7759985	12.72483	12.74764	12.66315	0.00402	HATSouth	Rc
2455902.7793258	12.72666	12.74753	12.65935	0.00402	HATSouth	Rc
2455902.7839042	12.71734	12.74905	12.66975	0.00393	HATSouth	Rc
2455902.7872489	12.68716	12.71718	12.65996	0.00386	HATSouth	Rc
2455902.7905797	12.69457	12.72605	12.66447	0.00389	HATSouth	Rc
2455902.7952907	12.70915	12.72833	12.66024	0.00388	HATSouth	Rc
2455902.7989432	12.70807	12.73105	12.66566	0.00387	HATSouth	Rc
2455902.8022651	12.69389	12.71625	12.66642	0.00375	HATSouth	Rc
2455902.8070244	12.73696	12.75296	12.66228	0.00379	HATSouth	Rc
2455902.8103947	12.70057	12.72469	12.66102	0.00371	HATSouth	Rc
2455902.8137211	12.72042	12.74648	12.65717	0.00377	HATSouth	Rc
2455902.8184341	12.72337	12.73136	12.66329	0.00378	HATSouth	Rc
2455902.8220841	12.74133	12.73675	12.65756	0.00378	HATSouth	Rc
2455902.8254407	12.7266	12.73623	12.66527	0.00375	HATSouth	Rc
2455902.8303037	12.74135	12.74088	12.67628	0.00379	HATSouth	Rc
2455902.8336867	12.73638	12.73558	12.66569	0.00381	HATSouth	Rc
2455902.8370586	12.73047	12.72787	12.66414	0.00374	HATSouth	Rc
2455902.8417345	12.74698	12.72855	12.65928	0.00381	HATSouth	Rc
2455902.8453847	12.74694	12.73607	12.66839	0.00385	HATSouth	Rc
2455902.8487548	12.73998	12.71905	12.65301	0.00382	HATSouth	Rc
2455902.8533893	12.73865	12.71527	12.65254	0.00379	HATSouth	Rc
2455902.8567164	12.75583	12.73624	12.66847	0.00385	HATSouth	Rc
2455902.8600804	12.74823	12.72539	12.65892	0.00402	HATSouth	Rc
2455903.7007393	12.74649	12.72428	12.65767	0.00452	HATSouth	Rc
2455903.7060142	12.72921	12.72235	12.65433	0.00434	HATSouth	Rc
2455903.710758	12.71613	12.71842	12.65568	0.00422	HATSouth	Rc
2455903.715516	12.74258	12.72772	12.66424	0.00434	HATSouth	Rc
2455903.7203107	12.69695	12.71841	12.65758	0.00401	HATSouth	Rc
2455903.7249907	12.76444	12.73536	12.67186	0.00428	HATSouth	Rc
2455903.7299831	12.70545	12.72997	12.66422	0.00406	HATSouth	Rc
2455903.7345549	12.66885	12.69866	12.63867	0.00413	HATSouth	Rc
2455903.7394559	12.70956	12.73469	12.66611	0.00405	HATSouth	Rc
2455903.7441367	12.68241	12.72775	12.66928	0.00404	HATSouth	Rc
2455903.7490919	12.66843	12.72215	12.66049	0.00406	HATSouth	Rc
2455903.7542743	12.70577	12.73204	12.66752	0.0041	HATSouth	Rc
2455903.7592222	12.70943	12.72004	12.65581	0.00403	HATSouth	Rc
2455903.7640441	12.6939	12.72998	12.67056	0.004	HATSouth	Rc
2455903.7687758	12.68914	12.72617	12.66132	0.00408	HATSouth	Rc
2455903.7736791	12.69814	12.75065	12.67139	0.00412	HATSouth	Rc
2455903.7787398	12.68007	12.72369	12.65961	0.00406	HATSouth	Rc
2455903.783629	12.70697	12.73511	12.66662	0.00407	HATSouth	Rc
2455903.7882797	12.7051	12.72689	12.66615	0.00396	HATSouth	Rc
2455903.7928313	12.70236	12.73318	12.66725	0.00407	HATSouth	Rc
2455903.7974547	12.69503	12.72146	12.65882	0.00396	HATSouth	Rc
2455903.8026676	12.71705	12.73236	12.66274	0.00412	HATSouth	Rc
2455903.8072318	12.71141	12.73555	12.6573	0.0041	HATSouth	Rc
2455903.8117947	12.71771	12.74405	12.6757	0.00399	HATSouth	Rc
2455903.816609	12.71788	12.74243	12.67071	0.00397	HATSouth	Rc
2455903.8213336	12.71628	12.73354	12.66625	0.00388	HATSouth	Rc
2455903.8250474	12.73385	12.74863	12.66896	0.00393	HATSouth	Rc
2455903.8319625	12.72575	12.73792	12.67173	0.00385	HATSouth	Rc
2455903.8367011	12.73379	12.71978	12.65393	0.00383	HATSouth	Rc
2455903.841292	12.74475	12.74184	12.67501	0.00381	HATSouth	Rc
2455903.8458812	12.74325	12.73671	12.66703	0.00383	HATSouth	Rc
2455903.8508722	12.74665	12.73361	12.66337	0.00389	HATSouth	Rc
2455903.8555298	12.74681	12.73472	12.66657	0.0038	HATSouth	Rc
2455903.8601778	12.74744	12.73474	12.67182	0.00398	HATSouth	Rc
2455904.7001668	12.73037	12.7482	12.67656	0.00461	HATSouth	Rc
2455904.7053545	12.71355	12.72404	12.65788	0.00426	HATSouth	Rc
2455904.7102045	12.70307	12.72652	12.66714	0.00443	HATSouth	Rc
2455904.7148735	12.70143	12.72396	12.66672	0.00431	HATSouth	Rc
2455904.719911	12.70403	12.73635	12.66739	0.00425	HATSouth	Rc
2455904.7247378	12.70374	12.72448	12.6551	0.00437	HATSouth	Rc
2455904.729852	12.70144	12.72671	12.66454	0.00426	HATSouth	Rc
2455904.7345765	12.70609	12.74104	12.66483	0.0042	HATSouth	Rc
2455904.7395194	12.71516	12.74227	12.66811	0.00428	HATSouth	Rc
2455904.7441189	12.70542	12.72813	12.65531	0.00432	HATSouth	Rc
2455904.7490784	12.72435	12.74663	12.67524	0.00444	HATSouth	Rc
2455904.7527288	12.71234	12.73573	12.66078	0.00428	HATSouth	Rc
2455904.8206669	12.71118	12.72521	12.66274	0.00426	HATSouth	Rc
2455904.8240682	12.72296	12.74564	12.68034	0.0043	HATSouth	Rc
2455904.8273889	12.70378	12.73441	12.65938	0.00409	HATSouth	Rc
2455904.8307349	12.7073	12.73536	12.6649	0.00408	HATSouth	Rc
2455904.8340536	12.69998	12.72533	12.65554	0.00422	HATSouth	Rc
2455904.8373811	12.71006	12.73174	12.66149	0.00415	HATSouth	Rc
2455904.8410683	12.71578	12.73227	12.66781	0.00403	HATSouth	Rc
2455904.8443826	12.71742	12.72908	12.66848	0.0039	HATSouth	Rc
2455904.8477427	12.72038	12.73767	12.66244	0.00405	HATSouth	Rc
2455904.8511289	12.73363	12.74054	12.67078	0.00406	HATSouth	Rc
2455905.7873276	12.62321	12.72419	12.66821	0.00419	HATSouth	Rc
2455905.7906517	12.62614	12.73276	12.6747	0.00422	HATSouth	Rc
2455905.7939624	12.61658	12.72444	12.66516	0.0041	HATSouth	Rc
2455905.7990759	12.65541	12.73773	12.66356	0.00438	HATSouth	Rc
2455905.8023944	12.68562	12.76563	12.68751	0.00467	HATSouth	Rc
2455905.806044	12.66491	12.74986	12.68307	0.00456	HATSouth	Rc
2455905.8108472	12.69858	12.74345	12.66749	0.00426	HATSouth	Rc
2455905.8141674	12.67644	12.71558	12.64485	0.00424	HATSouth	Rc
2455905.8174845	12.6825	12.71946	12.66066	0.00445	HATSouth	Rc
2455905.8222413	12.68898	12.73103	12.67189	0.00455	HATSouth	Rc
2455905.8258914	12.70023	12.73885	12.66495	0.00447	HATSouth	Rc
2455905.8292595	12.69869	12.73742	12.67355	0.00446	HATSouth	Rc
2455905.8340213	12.70099	12.73933	12.66564	0.00438	HATSouth	Rc
2455905.8374111	12.68137	12.71917	12.65403	0.00442	HATSouth	Rc
2455905.8408181	12.6863	12.73028	12.65868	0.00428	HATSouth	Rc
2455905.8460567	12.68824	12.72728	12.66208	0.00458	HATSouth	Rc
2455905.8493884	12.68845	12.72155	12.65892	0.00418	HATSouth	Rc
2455905.8527781	12.69142	12.72828	12.66092	0.00436	HATSouth	Rc
2455905.8574711	12.67941	12.72284	12.65544	0.00444	HATSouth	Rc
2455905.8608009	12.70648	12.73522	12.67041	0.00478	HATSouth	Rc
2455906.7830046	12.70601	12.73999	12.66246	0.00478	HATSouth	Rc
2455906.7863258	12.64521	12.74112	12.67377	0.00415	HATSouth	Rc
2455906.789648	12.6306	12.7405	12.67505	0.00419	HATSouth	Rc
2455906.7945084	12.64925	12.72755	12.66626	0.00422	HATSouth	Rc
2455906.7978386	12.63111	12.71207	12.64675	0.00408	HATSouth	Rc
2455906.8014883	12.66142	12.74218	12.66149	0.00424	HATSouth	Rc
2455906.8063563	12.72199	12.72037	12.65874	0.00476	HATSouth	Rc
2455906.8097365	12.73127	12.7453	12.6684	0.00472	HATSouth	Rc
2455906.8130587	12.66568	12.73166	12.66109	0.00433	HATSouth	Rc
2455906.8179239	12.67651	12.74019	12.66486	0.00444	HATSouth	Rc
2455906.8215806	12.66598	12.72994	12.65682	0.00435	HATSouth	Rc
2455906.8249695	12.66111	12.72605	12.65168	0.00456	HATSouth	Rc
2455906.8298003	12.6765	12.72212	12.64459	0.00433	HATSouth	Rc
2455906.8331902	12.66734	12.73019	12.65816	0.00462	HATSouth	Rc
2455906.8365854	12.67915	12.73197	12.66524	0.00434	HATSouth	Rc
2455906.8417946	12.68549	12.73992	12.67169	0.00449	HATSouth	Rc
2455906.8451255	12.68573	12.73674	12.67003	0.00438	HATSouth	Rc
2455906.8484891998	12.67601	12.72845	12.65305	0.00439	HATSouth	Rc
2455906.8530872	12.69237	12.73801	12.66474	0.00428	HATSouth	Rc
2455906.8564659	12.68401	12.72282	12.65585	0.00441	HATSouth	Rc
2455906.8601807	12.7095	12.74178	12.67665	0.00471	HATSouth	Rc
2455907.6885079	12.70985	12.73207	12.66629	0.00441	HATSouth	Rc
2455907.6918376	12.71375	12.72248	12.66119	0.00438	HATSouth	Rc
2455907.6951966	12.70655	12.73146	12.66494	0.00438	HATSouth	Rc
2455907.6998286	12.70439	12.73003	12.657	0.00442	HATSouth	Rc
2455907.7034881	12.69989	12.73325	12.66327	0.00425	HATSouth	Rc
2455907.7068562	12.7138	12.72197	12.65747	0.00454	HATSouth	Rc
2455907.7114375	12.72025	12.74891	12.67824	0.00446	HATSouth	Rc
2455907.7148017	12.75779	12.74326	12.67531	0.00484	HATSouth	Rc
2455907.7181395	12.8126	12.73197	12.6658	0.00516	HATSouth	Rc
2455907.7231401	12.72208	12.75564	12.68267	0.00425	HATSouth	Rc
2455907.7264756	12.71003	12.73747	12.66902	0.00426	HATSouth	Rc
2455907.7298359	12.69102	12.72027	12.6614	0.0044	HATSouth	Rc
2455907.7343995	12.699	12.73159	12.6584	0.00422	HATSouth	Rc
2455907.7377284	12.76509	12.74697	12.66449	0.0046	HATSouth	Rc
2455907.7414453	12.73069	12.7191	12.6646	0.00457	HATSouth	Rc
2455907.7461182	12.77803	12.74029	12.66388	0.00473	HATSouth	Rc
2455907.7494455	12.80332	12.73477	12.66435	0.00494	HATSouth	Rc
2455907.7528094	12.70285	12.72308	12.66152	0.00449	HATSouth	Rc
2455907.757629	12.68096	12.72176	12.6657	0.00428	HATSouth	Rc
2455907.7612924	12.73877	12.72262	12.66562	0.00461	HATSouth	Rc
2455907.7646164	12.71674	12.7541	12.66966	0.00434	HATSouth	Rc
2455907.7694584	12.73069	12.7426	12.66311	0.00454	HATSouth	Rc
2455907.7728193	12.71073	12.72556	12.6531	0.00444	HATSouth	Rc
2455907.7761455	12.68479	12.74051	12.66563	0.00427	HATSouth	Rc
2455907.7811394	12.69227	12.74189	12.66482	0.00445	HATSouth	Rc
2455907.7844715	12.68968	12.73531	12.65935	0.00429	HATSouth	Rc
2455907.7877891	12.70559	12.75036	12.6629	0.00418	HATSouth	Rc
2455907.7923225	12.69521	12.74283	12.66369	0.00437	HATSouth	Rc
2455907.7956522	12.6686	12.71588	12.66358	0.00428	HATSouth	Rc
2455907.7993705	12.68497	12.7354	12.66234	0.00417	HATSouth	Rc
2455907.8039132	12.67956	12.72339	12.65755	0.00415	HATSouth	Rc
2455907.8072412	12.68421	12.73636	12.66507	0.00434	HATSouth	Rc
2455907.8105877	12.68437	12.72727	12.67155	0.00435	HATSouth	Rc
2455907.8154394	12.6794	12.72033	12.65485	0.00428	HATSouth	Rc
2455907.8191557	12.7014	12.74664	12.67503	0.00417	HATSouth	Rc
2455907.8225418	12.68921	12.73022	12.66544	0.00416	HATSouth	Rc
2455907.8273216	12.68871	12.7303	12.66443	0.00434	HATSouth	Rc
2455907.8306458	12.70072	12.7415	12.66438	0.00425	HATSouth	Rc
2455907.8340237	12.6914	12.73187	12.65666	0.00444	HATSouth	Rc
2455907.8389718	12.69058	12.73458	12.66648	0.0044	HATSouth	Rc
2455907.8423357	12.68881	12.72461	12.65913	0.00432	HATSouth	Rc
2455907.8456805	12.69524	12.73258	12.66068	0.00448	HATSouth	Rc
2455907.850311	12.7003	12.73256	12.66652	0.00425	HATSouth	Rc
2455907.8536423	12.6996	12.72637	12.6587	0.00439	HATSouth	Rc
2455907.85734	12.69443	12.72774	12.66498	0.0044	HATSouth	Rc
2455907.8620174	12.69552	12.73592	12.66248	0.0044	HATSouth	Rc
2455908.0778202	12.79738	12.72105	12.66054	0.00432	HATSouth	Rc
2455908.0813277	12.78405	12.71364	12.66078	0.00433	HATSouth	Rc
2455908.0851732	12.79269	12.72857	12.67191	0.00437	HATSouth	Rc
2455908.0887779	12.79752	12.73265	12.66984	0.00443	HATSouth	Rc
2455908.0922893	12.78416	12.71992	12.66131	0.0043	HATSouth	Rc
2455908.0995101	12.79531	12.7334	12.66895	0.0042	HATSouth	Rc
2455908.1029643	12.7879	12.72593	12.66741	0.00435	HATSouth	Rc
2455908.1068427	12.77419	12.71897	12.66066	0.00446	HATSouth	Rc
2455908.1173773	12.78391	12.72992	12.67372	0.00439	HATSouth	Rc
2455908.1282774	12.79601	12.72796	12.67297	0.00414	HATSouth	Rc
2455908.1353025	12.79014	12.72033	12.66408	0.00429	HATSouth	Rc
2455908.1388247	12.80005	12.72735	12.673	0.00444	HATSouth	Rc
2455908.1457917	12.77474	12.71141	12.65376	0.00437	HATSouth	Rc
2455908.1532039	12.80163	12.74195	12.66773	0.0043	HATSouth	Rc
2455908.156715	12.76732	12.72193	12.66182	0.0042	HATSouth	Rc
2455908.1671453	12.789	12.72091	12.66232	0.00435	HATSouth	Rc
2455908.1745638	12.77776	12.73805	12.65758	0.00445	HATSouth	Rc
2455908.1780909	12.79179	12.72882	12.66014	0.00431	HATSouth	Rc
2455908.1850906	12.77411	12.72284	12.65922	0.0043	HATSouth	Rc
2455908.1885548998	12.77906	12.71799	12.6547	0.00434	HATSouth	Rc
2455908.1924034	12.78014	12.72652	12.66849	0.00423	HATSouth	Rc
2455908.1958651	12.7713	12.7167	12.66569	0.00429	HATSouth	Rc
2455908.1993648	12.78857	12.72705	12.6675	0.00445	HATSouth	Rc
2455908.2028723	12.76963	12.71163	12.65396	0.00433	HATSouth	Rc
2455908.2063317	12.78157	12.7206	12.6589	0.00432	HATSouth	Rc
2455908.2098621	12.79018	12.72797	12.66713	0.0044	HATSouth	Rc
2455908.2137527	12.79594	12.73145	12.66762	0.00432	HATSouth	Rc
2455908.217271	12.78117	12.71307	12.65874	0.00435	HATSouth	Rc
2455908.220802	12.79099	12.72655	12.6722	0.00433	HATSouth	Rc
2455908.2242634	12.80188	12.73279	12.67196	0.0045	HATSouth	Rc
2455908.2277912	12.79551	12.72718	12.67249	0.00439	HATSouth	Rc
2455908.2312825	12.77842	12.70745	12.6541	0.00421	HATSouth	Rc
2455908.2351849	12.7953	12.72176	12.66351	0.00439	HATSouth	Rc
2455908.2386799	12.78914	12.71327	12.65575	0.00449	HATSouth	Rc
2455908.242199	12.79821	12.72324	12.66976	0.00437	HATSouth	Rc
2455908.2456884	12.7962	12.71866	12.65672	0.00431	HATSouth	Rc
2455908.4657824	12.93061	12.72565	12.65822	0.0045	HATSouth	Rc
2455908.4692138	12.94589	12.73848	12.66835	0.00442	HATSouth	Rc
2455908.4726419	12.93271	12.72927	12.66194	0.00482	HATSouth	Rc
2455908.4774646	12.95418	12.73102	12.66103	0.0048	HATSouth	Rc
2455908.4812324	12.94708	12.7352	12.67613	0.00448	HATSouth	Rc
2455908.489428	12.93279	12.7324	12.66983	0.00444	HATSouth	Rc
2455908.4928237	12.92731	12.7259	12.65657	0.00451	HATSouth	Rc
2455908.4962476	12.93185	12.73432	12.66035	0.00448	HATSouth	Rc
2455908.5011468	12.92043	12.7427	12.67216	0.0043	HATSouth	Rc
2455908.5048591	12.90582	12.7277	12.6565	0.00439	HATSouth	Rc
2455908.5082701	12.9153	12.75074	12.66955	0.00458	HATSouth	Rc
2455908.513096	12.91876	12.72551	12.66214	0.00442	HATSouth	Rc
2455908.5165092	12.91659	12.73312	12.67201	0.00452	HATSouth	Rc
2455908.5198963	12.90721	12.74737	12.67218	0.0044	HATSouth	Rc
2455908.5253507	12.91569	12.75138	12.67538	0.00449	HATSouth	Rc
2455908.5290566	12.91156	12.73478	12.65677	0.00436	HATSouth	Rc
2455908.5324905	12.89828	12.72278	12.64759	0.00451	HATSouth	Rc
2455908.5372853	12.94835	12.73957	12.66699	0.00454	HATSouth	Rc
2455908.5407259	12.93336	12.74079	12.66722	0.00462	HATSouth	Rc
2455908.5441557	12.93306	12.7267	12.66095	0.0046	HATSouth	Rc
2455908.5489432	12.93059	12.72036	12.65577	0.00462	HATSouth	Rc
2455908.5527072	12.93523	12.73723	12.67287	0.00462	HATSouth	Rc
2455908.5561596	12.94745	12.74173	12.66761	0.00482	HATSouth	Rc
2455908.5611827	12.93472	12.7352	12.66811	0.00471	HATSouth	Rc
2455908.5645765	12.95656	12.75085	12.67609	0.00463	HATSouth	Rc
2455908.5680193	12.95257	12.73687	12.67459	0.00464	HATSouth	Rc
2455908.5728613	12.92882	12.72711	12.65943	0.00446	HATSouth	Rc
2455908.5766274	12.90461	12.73526	12.65735	0.00434	HATSouth	Rc
2455908.5800711	12.91562	12.72617	12.66618	0.00437	HATSouth	Rc
2455908.5850606	12.91428	12.72611	12.66783	0.00445	HATSouth	Rc
2455908.5885039	12.91525	12.73955	12.67558	0.00443	HATSouth	Rc
2455908.5919375	12.91405	12.73141	12.66646	0.00441	HATSouth	Rc
2455908.5968211	12.91819	12.72714	12.65958	0.00463	HATSouth	Rc
2455908.6005928	12.92649	12.72251	12.65835	0.00468	HATSouth	Rc
2455908.6040374	12.91688	12.72633	12.66715	0.00446	HATSouth	Rc
2455908.6089376	12.9276	12.73458	12.67684	0.00448	HATSouth	Rc
2455908.6123696	12.94849	12.73762	12.67598	0.00467	HATSouth	Rc
2455908.6158279	12.91914	12.7185	12.65506	0.00461	HATSouth	Rc
2455908.6206651	12.92481	12.72002	12.65981	0.00444	HATSouth	Rc
2455908.6244325	12.93328	12.72315	12.66462	0.00457	HATSouth	Rc
2455908.6278934	12.9165	12.71083	12.65233	0.00467	HATSouth	Rc
2455908.6327733	12.95006	12.73567	12.67364	0.00504	HATSouth	Rc
2455908.7652177	12.72421	12.75229	12.67134	0.00452	HATSouth	Rc
2455908.768534	12.718	12.74097	12.66679	0.00423	HATSouth	Rc
2455908.772036	12.69295	12.70744	12.66194	0.00415	HATSouth	Rc
2455908.7768384	12.68738	12.70478	12.66228	0.00417	HATSouth	Rc
2455908.7801668	12.72021	12.73826	12.67236	0.00443	HATSouth	Rc
2455908.7838046	12.71401	12.72924	12.66096	0.00413	HATSouth	Rc
2455908.82149	12.70868	12.73565	12.66322	0.00435	HATSouth	Rc
2455908.8248852	12.70691	12.7326	12.66142	0.00441	HATSouth	Rc
2455908.8282718	12.69752	12.7232	12.66367	0.00439	HATSouth	Rc
2455908.8329636	12.67671	12.71176	12.64661	0.00407	HATSouth	Rc
2455908.8362884	12.69211	12.72772	12.66579	0.00425	HATSouth	Rc
2455909.2373784	12.79336	12.71575	12.66374	0.00429	HATSouth	Rc
2455909.2411445	12.7944	12.71617	12.65604	0.00436	HATSouth	Rc
2455909.2446613	12.88792	12.72586	12.66867	0.00514	HATSouth	Rc
2455909.2481536	12.96305	12.74511	12.68913	0.00576	HATSouth	Rc
2455909.4631685	12.92083	12.71331	12.65124	0.00434	HATSouth	Rc
2455909.4666289	12.92106	12.72861	12.66818	0.00429	HATSouth	Rc
2455909.4700839	12.92498	12.73193	12.66667	0.00429	HATSouth	Rc
2455909.4752242	12.94713	12.73349	12.67228	0.00443	HATSouth	Rc
2455909.4786573	12.94202	12.7326	12.67475	0.0045	HATSouth	Rc
2455909.4824151	12.92863	12.71893	12.65662	0.00435	HATSouth	Rc
2455909.4872689	12.93096	12.73384	12.67445	0.00421	HATSouth	Rc
2455909.4907054	12.91367	12.71991	12.66045	0.00433	HATSouth	Rc
2455909.4941363	12.92378	12.71699	12.65293	0.00437	HATSouth	Rc
2455909.4988976	12.91937	12.73374	12.66746	0.00435	HATSouth	Rc
2455909.5022961	12.89979	12.71451	12.65463	0.00423	HATSouth	Rc
2455909.5060514	12.90723	12.72833	12.66688	0.00429	HATSouth	Rc
2455909.5108479	12.88615	12.71129	12.64926	0.00425	HATSouth	Rc
2455909.5142436	12.90743	12.73583	12.66596	0.00434	HATSouth	Rc
2455909.5176792	12.8929	12.73573	12.66572	0.00422	HATSouth	Rc
2455909.5225374	12.88228	12.73046	12.65787	0.00422	HATSouth	Rc
2455909.5259398	12.90579	12.74935	12.675	0.00419	HATSouth	Rc
2455909.5296643	12.89177	12.73203	12.66324	0.00426	HATSouth	Rc
2455909.5344829	12.91379	12.75954	12.67722	0.00436	HATSouth	Rc
2455909.5378835	12.90661	12.74306	12.66909	0.00427	HATSouth	Rc
2455909.5412838	12.90183	12.73461	12.6692	0.00431	HATSouth	Rc
2455909.5463386	12.93193	12.75321	12.67251	0.0042	HATSouth	Rc
2455909.5497312	12.93927	12.74671	12.66663	0.00429	HATSouth	Rc
2455909.5534541	12.92991	12.74485	12.67203	0.00421	HATSouth	Rc
2455909.5582863	12.91272	12.73811	12.67032	0.00426	HATSouth	Rc
2455909.5616692	12.93945	12.74117	12.66161	0.00428	HATSouth	Rc
2455909.565121	12.94355	12.73828	12.66564	0.00422	HATSouth	Rc
2455909.5699415	12.93634	12.71985	12.65765	0.00438	HATSouth	Rc
2455909.5733725	12.96229	12.73925	12.67026	0.00444	HATSouth	Rc
2455909.5771354	12.95022	12.73033	12.66033	0.00445	HATSouth	Rc
2455909.5819592	12.92178	12.72556	12.65569	0.00429	HATSouth	Rc
2455909.5854137	12.91893	12.72823	12.66509	0.00434	HATSouth	Rc
2455909.5888076	12.92069	12.71968	12.66062	0.00443	HATSouth	Rc
2455909.5936246	12.91236	12.7196	12.65471	0.00427	HATSouth	Rc
2455909.5970954	12.92274	12.72169	12.65959	0.00431	HATSouth	Rc
2455909.6008666	12.92676	12.74122	12.67336	0.00465	HATSouth	Rc
2455909.6056743	12.91674	12.71994	12.65634	0.00431	HATSouth	Rc
2455909.6091194	12.92488	12.72643	12.66404	0.00437	HATSouth	Rc
2455909.6125761	12.95	12.7245	12.66251	0.00441	HATSouth	Rc
2455909.617432	12.92401	12.71861	12.66394	0.00449	HATSouth	Rc
2455909.6208706	12.9322	12.71634	12.65372	0.00437	HATSouth	Rc
2455909.6246588	12.93494	12.72571	12.66225	0.00444	HATSouth	Rc
2455909.6295868	12.93628	12.71704	12.65997	0.0046	HATSouth	Rc
2455909.6329887	12.94137	12.72685	12.66455	0.00478	HATSouth	Rc
2455909.7355011	12.67254	12.71356	12.64699	0.00396	HATSouth	Rc
2455909.740634	12.69377	12.73592	12.6696	0.00421	HATSouth	Rc
2455909.7439605	12.70036	12.7427	12.66301	0.00417	HATSouth	Rc
2455909.7472794	12.68859	12.73595	12.66684	0.00404	HATSouth	Rc
2455909.752275	12.75192	12.74394	12.65706	0.00454	HATSouth	Rc
2455909.755601	12.70723	12.73884	12.66482	0.00413	HATSouth	Rc
2455909.759259	13.20504	12.73019	12.66426	0.00676	HATSouth	Rc
2455909.7664023	13.19046	12.7605	12.68347	0.00666	HATSouth	Rc
2455909.7697602	12.74078	12.73969	12.67521	0.00448	HATSouth	Rc
2455909.7745296	12.70591	12.72959	12.66438	0.0042	HATSouth	Rc
2455909.777874	12.70503	12.72707	12.66643	0.00423	HATSouth	Rc
2455909.7815499	12.7189	12.74201	12.67103	0.00427	HATSouth	Rc
2455909.7869158	12.73513	12.7499	12.67113	0.00429	HATSouth	Rc
2455909.7904733	12.71947	12.7385	12.66969	0.00409	HATSouth	Rc
2455909.7937814	12.7114	12.72631	12.66798	0.00415	HATSouth	Rc
2455909.7972453	13.00647	12.75481	12.67731	0.00551	HATSouth	Rc
2455909.8008222	13.23218	12.74158	12.66608	0.00708	HATSouth	Rc
2455909.8044454	13.1526	12.71394	12.65494	0.00605	HATSouth	Rc
2455909.8110098	12.90661	12.7296	12.65917	0.00501	HATSouth	Rc
2455909.8143619	12.70988	12.72187	12.65601	0.00428	HATSouth	Rc
2455909.8194663	12.75632	12.74164	12.66672	0.00432	HATSouth	Rc
2455909.8230445	12.71774	12.73314	12.65446	0.00434	HATSouth	Rc
2455909.8267021	12.72333	12.75021	12.66975	0.00418	HATSouth	Rc
2455909.8313856	12.70769	12.73073	12.65986	0.00434	HATSouth	Rc
2455909.8347756	12.70776	12.72338	12.65717	0.00425	HATSouth	Rc
2455909.8381743	12.72475	12.73641	12.66823	0.00419	HATSouth	Rc
2455909.8431766	12.7275	12.73544	12.66488	0.00432	HATSouth	Rc
2455909.8470095	12.75892	12.72624	12.66427	0.00469	HATSouth	Rc
2455909.8507259	12.75061	12.72798	12.66758	0.0043	HATSouth	Rc
2455909.8554227	12.78882	12.73195	12.66861	0.00467	HATSouth	Rc
2455909.8587383	12.74329	12.73519	12.66916	0.00457	HATSouth	Rc
2455909.8620975	12.73291	12.72446	12.6647	0.00445	HATSouth	Rc
2455910.4603736	12.94081	12.73295	12.66692	0.00426	HATSouth	Rc
2455910.4640761	12.93386	12.75141	12.67823	0.00424	HATSouth	Rc
2455910.4675046	12.92025	12.72196	12.65621	0.00415	HATSouth	Rc
2455910.4724483	12.91905	12.7376	12.66769	0.00411	HATSouth	Rc
2455910.4758384	12.94697	12.7376	12.6744	0.00426	HATSouth	Rc
2455910.4792655	12.92656	12.74198	12.67364	0.00412	HATSouth	Rc
2455910.4840162	12.92708	12.71643	12.65258	0.00418	HATSouth	Rc
2455910.4877592	12.92192	12.72817	12.66749	0.00423	HATSouth	Rc
2455910.4911816	12.91512	12.75777	12.68297	0.00427	HATSouth	Rc
2455910.4959476	12.9058	12.73211	12.67323	0.00411	HATSouth	Rc
2455910.4993712	12.91125	12.73667	12.66958	0.00423	HATSouth	Rc
2455910.5027584	12.90776	12.7216	12.65403	0.00419	HATSouth	Rc
2455910.5075878	12.89088	12.7236	12.6598	0.00411	HATSouth	Rc
2455910.5112943	12.90112	12.74029	12.66465	0.00418	HATSouth	Rc
2455910.5147168	12.92828	12.75124	12.67112	0.0043	HATSouth	Rc
2455910.5194969	12.9025	12.72801	12.65491	0.00412	HATSouth	Rc
2455910.5228834	12.91433	12.74258	12.66552	0.00421	HATSouth	Rc
2455910.5264714	12.91914	12.74855	12.67272	0.00426	HATSouth	Rc
2455910.5313072	12.9039	12.73405	12.66176	0.00419	HATSouth	Rc
2455910.5352406	12.90039	12.747	12.67358	0.00418	HATSouth	Rc
2455910.5386979	12.94182	12.74896	12.67094	0.00418	HATSouth	Rc
2455910.5436522	12.92764	12.74322	12.66221	0.00419	HATSouth	Rc
2455910.5470382	12.93436	12.73161	12.66	0.0043	HATSouth	Rc
2455910.5504819	12.93329	12.74714	12.66973	0.00426	HATSouth	Rc
2455910.5551228	12.93739	12.73891	12.66158	0.00422	HATSouth	Rc
2455910.5588342	12.94241	12.73213	12.66194	0.00445	HATSouth	Rc
2455910.5622143	12.95127	12.72906	12.66409	0.00428	HATSouth	Rc
2455910.5671204	12.94308	12.72396	12.65876	0.00429	HATSouth	Rc
2455910.5705665	12.94462	12.72756	12.65487	0.00431	HATSouth	Rc
2455910.5740151	12.95845	12.73316	12.67233	0.00439	HATSouth	Rc
2455910.5787536	12.9661	12.74107	12.67336	0.00432	HATSouth	Rc
2455910.5824603	12.95679	12.72609	12.66237	0.00423	HATSouth	Rc
2455910.5858952	12.95147	12.73853	12.66917	0.00442	HATSouth	Rc
2455910.5907808	12.94413	12.72751	12.66473	0.00415	HATSouth	Rc
2455910.5942031	12.95732	12.72319	12.66711	0.00445	HATSouth	Rc
2455910.5976534	12.94829	12.73113	12.6705	0.00431	HATSouth	Rc
2455910.6025947	12.9334	12.72725	12.65954	0.00436	HATSouth	Rc
2455910.6063628	12.94383	12.73531	12.67263	0.00421	HATSouth	Rc
2455910.6098155	12.93035	12.72052	12.65493	0.00424	HATSouth	Rc
2455910.6149132	12.92537	12.72824	12.66321	0.00431	HATSouth	Rc
2455910.6183701	12.92333	12.71831	12.65843	0.00427	HATSouth	Rc
2455910.6218133	12.94065	12.73387	12.67022	0.0044	HATSouth	Rc
2455910.6267599	12.94062	12.72979	12.67285	0.0044	HATSouth	Rc
2455910.6304608	12.9424	12.72458	12.66193	0.00458	HATSouth	Rc
2455910.633891	12.93375	12.7268	12.6696	0.00494	HATSouth	Rc
2455910.814959	12.71561	12.73791	12.66071	0.00404	HATSouth	Rc
2455910.8182843	12.70195	12.73978	12.66628	0.00401	HATSouth	Rc
2455910.8216185	12.689	12.72025	12.66343	0.0041	HATSouth	Rc
2455910.8263219	12.69466	12.72236	12.64971	0.00403	HATSouth	Rc
2455910.8297053	12.70535	12.73897	12.67186	0.00414	HATSouth	Rc
2455910.8333556	12.70479	12.72969	12.66318	0.00416	HATSouth	Rc
2455910.8379872	12.70189	12.7247	12.65268	0.00411	HATSouth	Rc
2455910.8413232	12.71621	12.72962	12.66112	0.00402	HATSouth	Rc
2455910.8447048	12.7246	12.74222	12.66943	0.00402	HATSouth	Rc
2455910.8494612	12.72001	12.73171	12.66495	0.00405	HATSouth	Rc
2455910.8527865	12.72285	12.73151	12.66745	0.00408	HATSouth	Rc
2455910.856445	12.7329	12.73561	12.66995	0.00428	HATSouth	Rc
2455910.8611606	12.73575	12.74103	12.67222	0.0043	HATSouth	Rc
2455910.864527	12.72907	12.73502	12.67128	0.00468	HATSouth	Rc
2455911.45639	12.96564	12.72797	12.66025	0.00423	HATSouth	Rc
2455911.460137	12.93984	12.73166	12.66861	0.00417	HATSouth	Rc
2455911.4635573	12.9388	12.71558	12.65318	0.00427	HATSouth	Rc
2455911.4683094	12.96603	12.73492	12.678	0.00444	HATSouth	Rc
2455911.471752	12.96022	12.72347	12.65843	0.00421	HATSouth	Rc
2455911.4751742	12.96279	12.73493	12.67672	0.00426	HATSouth	Rc
2455911.4799373	12.93281	12.73101	12.65501	0.00419	HATSouth	Rc
2455911.4836705	12.9571	12.738	12.66891	0.00409	HATSouth	Rc
2455911.4870582	12.94178	12.71493	12.65039	0.00423	HATSouth	Rc
2455911.4918384	12.91388	12.72384	12.65293	0.00404	HATSouth	Rc
2455911.4952638	12.93982	12.7583	12.67793	0.00424	HATSouth	Rc
2455911.4986546002	12.92628	12.74616	12.67029	0.00406	HATSouth	Rc
2455911.5034044	12.91937	12.73318	12.66977	0.00414	HATSouth	Rc
2455911.5071152	12.94759	12.75658	12.68638	0.00411	HATSouth	Rc
2455911.5105397	12.93205	12.74648	12.67057	0.00426	HATSouth	Rc
2455911.5154313	12.92449	12.75119	12.66538	0.00408	HATSouth	Rc
2455911.5188556	12.92108	12.73424	12.6626	0.00411	HATSouth	Rc
2455911.5222464	12.88387	12.73435	12.6604	0.00404	HATSouth	Rc
2455911.5271764	12.9468	12.74056	12.66766	0.00427	HATSouth	Rc
2455911.530922	12.94244	12.7348	12.66288	0.00426	HATSouth	Rc
2455911.5343176	12.93777	12.73745	12.66109	0.00414	HATSouth	Rc
2455911.5390609	12.95868	12.75879	12.67157	0.00424	HATSouth	Rc
2455911.5424586	12.95025	12.74163	12.66214	0.00418	HATSouth	Rc
2455911.5506364	12.94062	12.74539	12.66368	0.00421	HATSouth	Rc
2455911.5543583	12.94717	12.74163	12.6717	0.00419	HATSouth	Rc
2455911.5577997	12.92057	12.73916	12.65831	0.00419	HATSouth	Rc
2455911.5627183	12.92958	12.72789	12.65683	0.00413	HATSouth	Rc
2455911.566114	12.95087	12.76103	12.67518	0.0041	HATSouth	Rc
2455911.5695772	12.94256	12.7283	12.66089	0.0042	HATSouth	Rc
2455911.5744132	12.93496	12.72939	12.66888	0.00406	HATSouth	Rc
2455911.5781918	12.95919	12.75025	12.67863	0.00423	HATSouth	Rc
2455911.5816498	12.93328	12.72603	12.65575	0.00407	HATSouth	Rc
2455911.5864038	12.95171	12.73978	12.68008	0.0043	HATSouth	Rc
2455911.5898039	12.92673	12.72407	12.66187	0.00414	HATSouth	Rc
2455911.5932364	12.93908	12.73344	12.66838	0.00419	HATSouth	Rc
2455911.5980735	12.95992	12.73212	12.67297	0.00421	HATSouth	Rc
2455911.6018579	12.96239	12.73175	12.66862	0.00419	HATSouth	Rc
2455911.6053215	12.95639	12.72392	12.65385	0.00437	HATSouth	Rc
2455911.6101328	12.94009	12.7313	12.66793	0.00426	HATSouth	Rc
2455911.6135939	12.95936	12.7381	12.6754	0.00426	HATSouth	Rc
2455911.6170435	12.95277	12.72547	12.6578	0.00431	HATSouth	Rc
2455911.6221228	12.95224	12.72211	12.66628	0.00414	HATSouth	Rc
2455911.6259117	12.97086	12.72196	12.66433	0.00421	HATSouth	Rc
2455911.6293792	12.96801	12.72122	12.65358	0.00443	HATSouth	Rc
2455911.6342348	12.96409	12.72334	12.66315	0.00506	HATSouth	Rc
2455911.6828333	12.72526	12.74109	12.67962	0.004	HATSouth	Rc
2455911.6866729	12.69834	12.72634	12.66482	0.0039	HATSouth	Rc
2455911.6907566	12.70779	12.7394	12.67008	0.00392	HATSouth	Rc
2455911.696959	12.71416	12.73921	12.67054	0.00394	HATSouth	Rc
2455911.7006063	12.7012	12.74269	12.66326	0.00393	HATSouth	Rc
2455911.7042945	12.69635	12.74182	12.66631	0.00385	HATSouth	Rc
2455911.7105763	12.69533	12.74535	12.6736	0.00387	HATSouth	Rc
2455911.7147076	12.69449	12.74906	12.66461	0.00379	HATSouth	Rc
2455911.718526	12.67475	12.73087	12.66443	0.00383	HATSouth	Rc
2455911.7249042	12.68852	12.74355	12.66947	0.00389	HATSouth	Rc
2455911.7286195	12.69117	12.74818	12.67445	0.00387	HATSouth	Rc
2455911.7323446	12.67477	12.74008	12.66139	0.00391	HATSouth	Rc
2455911.7391451	12.68978	12.74537	12.66465	0.0038	HATSouth	Rc
2455911.7428979	12.67101	12.73056	12.65944	0.00383	HATSouth	Rc
2455911.7465922	12.68395	12.7402	12.66135	0.00388	HATSouth	Rc
2455911.7527993	12.68469	12.73956	12.66978	0.00388	HATSouth	Rc
2455911.756475	12.70322	12.75339	12.67635	0.00396	HATSouth	Rc
2455911.7604339	12.68476	12.73924	12.6634	0.00393	HATSouth	Rc
2455911.7665425	12.67078	12.72249	12.66887	0.00386	HATSouth	Rc
2455911.7702617	12.66541	12.71042	12.65853	0.00383	HATSouth	Rc
2455911.7739258	12.68709	12.73204	12.65971	0.0039	HATSouth	Rc
2455911.7801004	12.70651	12.74475	12.66496	0.00393	HATSouth	Rc
2455911.7840981	12.69181	12.7345	12.67135	0.00396	HATSouth	Rc
2455911.7877308	12.68681	12.73728	12.67226	0.00395	HATSouth	Rc
2455911.7940777	12.68718	12.7256	12.66552	0.00393	HATSouth	Rc
2455911.797815	12.69156	12.73988	12.65899	0.00389	HATSouth	Rc
2455911.8015051	12.69165	12.73315	12.66922	0.00395	HATSouth	Rc
2455911.8082868	12.70155	12.74077	12.66257	0.00395	HATSouth	Rc
2455911.8119726	12.69719	12.7394	12.65907	0.00392	HATSouth	Rc
2455911.815673	12.7024	12.74517	12.67027	0.00398	HATSouth	Rc
2455911.8220832	12.70211	12.73674	12.66709	0.00401	HATSouth	Rc
2455911.8258718	12.71345	12.74487	12.66926	0.00393	HATSouth	Rc
2455911.8299392	12.70609	12.7392	12.66752	0.00397	HATSouth	Rc
2455911.8364035	12.70281	12.72552	12.66176	0.00383	HATSouth	Rc
2455911.8401263	12.70966	12.72889	12.66216	0.00389	HATSouth	Rc
2455911.8438862	12.71482	12.72687	12.65949	0.004	HATSouth	Rc
2455911.8545659	12.7264	12.73384	12.66668	0.00407	HATSouth	Rc
2455911.8583704	12.73868	12.74137	12.67451	0.00406	HATSouth	Rc
2455911.8648237	12.72963	12.73147	12.66042	0.00457	HATSouth	Rc
2455912.1462963	12.88714	12.71399	12.661	0.0043	HATSouth	Rc
2455912.1501037	12.86578	12.71721	12.66484	0.00428	HATSouth	Rc
2455912.1536307	12.84014	12.72496	12.67196	0.00414	HATSouth	Rc
2455912.1570903	12.94607	12.72546	12.66461	0.00448	HATSouth	Rc
2455912.1605995	12.9927	12.70864	12.65351	0.00455	HATSouth	Rc
2455912.1641055	12.91613	12.72103	12.66401	0.00425	HATSouth	Rc
2455912.1714905	13.77258	12.69301	12.66068	0.0087	HATSouth	Rc
2455912.1749114	13.4503	12.73325	12.66813	0.0062	HATSouth	Rc
2455912.1783884	13.08727	12.70739	12.6571	0.005	HATSouth	Rc
2455912.181893	12.84007	12.7244	12.67089	0.00422	HATSouth	Rc
2455912.1853969	12.82268	12.71991	12.66051	0.00413	HATSouth	Rc
2455912.1892342	12.82388	12.72561	12.66585	0.00413	HATSouth	Rc
2455912.19273	12.82083	12.72249	12.65835	0.00409	HATSouth	Rc
2455912.1962161	12.81635	12.71714	12.66011	0.00411	HATSouth	Rc
2455912.1997377	12.83043	12.73264	12.67139	0.00417	HATSouth	Rc
2455912.2032405	12.82253	12.72315	12.66707	0.00402	HATSouth	Rc
2455912.2067538	12.82756	12.72348	12.66607	0.00415	HATSouth	Rc
2455912.2106504	12.81369	12.70723	12.65239	0.00409	HATSouth	Rc
2455912.2141404	12.84603	12.73289	12.67268	0.00427	HATSouth	Rc
2455912.2176557	12.88294	12.72578	12.66734	0.00427	HATSouth	Rc
2455912.4527036	12.98635	12.72039	12.65527	0.0043	HATSouth	Rc
2455912.4561396	12.99101	12.72203	12.65316	0.00412	HATSouth	Rc
2455912.4598906	12.99994	12.72377	12.65819	0.00433	HATSouth	Rc
2455912.4647626	13.00241	12.73599	12.6686	0.00418	HATSouth	Rc
2455912.4682203	13.00209	12.73704	12.66934	0.0043	HATSouth	Rc
2455912.4716685	12.98507	12.74574	12.67521	0.00428	HATSouth	Rc
2455912.4767322	12.98108	12.71028	12.6393	0.00423	HATSouth	Rc
2455912.4801333	12.97932	12.70774	12.64593	0.0042	HATSouth	Rc
2455912.4839059	12.99158	12.73765	12.66314	0.00431	HATSouth	Rc
2455912.4887832	12.96679	12.71286	12.65045	0.00419	HATSouth	Rc
2455912.4922437	12.94722	12.72176	12.66142	0.00413	HATSouth	Rc
2455912.4956796	12.94934	12.73025	12.65734	0.00408	HATSouth	Rc
2455912.500634	12.9779	12.75748	12.68204	0.00422	HATSouth	Rc
2455912.5040366	12.95444	12.72949	12.6667	0.00408	HATSouth	Rc
2455912.5077663	12.95391	12.75029	12.67645	0.00407	HATSouth	Rc
2455912.5126809	12.94623	12.72917	12.67189	0.00405	HATSouth	Rc
2455912.5161193	12.96314	12.73371	12.66932	0.00415	HATSouth	Rc
2455912.5195203	12.9765	12.72458	12.64841	0.00418	HATSouth	Rc
2455912.5243559	12.94151	12.72854	12.6566	0.00407	HATSouth	Rc
2455912.5277883	12.96883	12.73888	12.67007	0.00423	HATSouth	Rc
2455912.5315085	12.94296	12.73212	12.66242	0.00418	HATSouth	Rc
2455912.5362497	12.95758	12.76326	12.67764	0.00419	HATSouth	Rc
2455912.5396552	12.92548	12.76311	12.67714	0.00405	HATSouth	Rc
2455912.5430573	12.96376	12.7479	12.6587	0.00406	HATSouth	Rc
2455912.5479662	12.96101	12.73696	12.66626	0.0041	HATSouth	Rc
2455912.5513696	12.94338	12.75404	12.67974	0.0041	HATSouth	Rc
2455912.5551009	12.94084	12.72565	12.6563	0.00409	HATSouth	Rc
2455912.5599566	12.95623	12.7391	12.66964	0.00421	HATSouth	Rc
2455912.5633423	12.93974	12.76094	12.68993	0.00407	HATSouth	Rc
2455912.566742	12.95898	12.74152	12.67028	0.00407	HATSouth	Rc
2455912.5717098	12.97612	12.73233	12.65773	0.00421	HATSouth	Rc
2455912.5751703	12.97298	12.74424	12.66914	0.00416	HATSouth	Rc
2455912.5789458	12.95684	12.71399	12.65554	0.0041	HATSouth	Rc
2455912.5840098	12.95954	12.74073	12.67753	0.00415	HATSouth	Rc
2455912.5874124	12.95791	12.73449	12.67174	0.00417	HATSouth	Rc
2455912.59087	12.96185	12.74559	12.67439	0.00412	HATSouth	Rc
2455912.5959675	12.97227	12.73235	12.66769	0.00419	HATSouth	Rc
2455912.5994301	12.979	12.7348	12.66866	0.00414	HATSouth	Rc
2455912.6031876	12.98798	12.74325	12.68199	0.00423	HATSouth	Rc
2455912.6081301	12.97574	12.73302	12.66919	0.00422	HATSouth	Rc
2455912.6115926	12.97392	12.71955	12.6538	0.00428	HATSouth	Rc
2455912.6150592	12.96611	12.7211	12.65783	0.00431	HATSouth	Rc
2455912.6199418	12.96751	12.71628	12.65193	0.00423	HATSouth	Rc
2455912.6234129	12.97104	12.725	12.66374	0.00425	HATSouth	Rc
2455912.6271751	12.98238	12.73013	12.67134	0.00428	HATSouth	Rc
2455912.631985	12.97998	12.72864	12.67096	0.0046	HATSouth	Rc
2455912.6792056	12.76064	12.74459	12.67491	0.00395	HATSouth	Rc
2455912.6826962	12.75126	12.7309	12.6663	0.0039	HATSouth	Rc
2455912.6861954	12.74571	12.72763	12.66272	0.00395	HATSouth	Rc
2455912.6914291	12.74941	12.7266	12.66561	0.00391	HATSouth	Rc
2455912.6948812	12.74488	12.73761	12.66585	0.0039	HATSouth	Rc
2455912.6982866	12.74656	12.74039	12.66221	0.00396	HATSouth	Rc
2455912.7031314	12.73561	12.74217	12.67246	0.00388	HATSouth	Rc
2455912.7065414	12.72982	12.73828	12.6702	0.00391	HATSouth	Rc
2455912.7099842	12.74873	12.75389	12.67776	0.00399	HATSouth	Rc
2455912.7151355	12.72449	12.7393	12.66624	0.00385	HATSouth	Rc
2455912.7185865	12.73736	12.73143	12.65605	0.00396	HATSouth	Rc
2455912.7220056	12.74493	12.74363	12.66905	0.00403	HATSouth	Rc
2455912.726786	12.7515	12.74629	12.67088	0.00393	HATSouth	Rc
2455912.7302388	12.76438	12.75986	12.6719	0.00396	HATSouth	Rc
2455912.7336494	12.70359	12.71127	12.6561	0.00388	HATSouth	Rc
2455912.7388018	12.71777	12.73247	12.66195	0.0038	HATSouth	Rc
2455912.7422571	12.74398	12.75034	12.66307	0.00394	HATSouth	Rc
2455912.7456699	12.70462	12.7205	12.65169	0.00386	HATSouth	Rc
2455912.7504356	12.74269	12.74694	12.67363	0.00396	HATSouth	Rc
2455912.7538607	12.75334	12.77413	12.68131	0.00391	HATSouth	Rc
2455912.7572716	12.70685	12.72663	12.65585	0.00377	HATSouth	Rc
2455912.7625497	12.68694	12.69976	12.65995	0.00375	HATSouth	Rc
2455912.7659786	12.68334	12.69778	12.65196	0.00376	HATSouth	Rc
2455912.7694042	12.68842	12.70798	12.65358	0.00382	HATSouth	Rc
2455912.774263	12.70892	12.72967	12.67248	0.00383	HATSouth	Rc
2455912.7777375	12.70074	12.71666	12.6648	0.00381	HATSouth	Rc
2455912.7811942	12.74383	12.75784	12.67493	0.00391	HATSouth	Rc
2455912.7865285	12.72868	12.73798	12.66012	0.00392	HATSouth	Rc
2455912.7899394	12.71004	12.71901	12.66987	0.00382	HATSouth	Rc
2455912.7933585998	12.73518	12.7516	12.66682	0.00387	HATSouth	Rc
2455912.7981805	12.71254	12.7254	12.66107	0.00393	HATSouth	Rc
2455912.8053028	12.73578	12.75315	12.67148	0.00386	HATSouth	Rc
2455912.8106103	12.7456	12.76134	12.68188	0.00393	HATSouth	Rc
2455912.8140881	12.71518	12.73147	12.6626	0.00391	HATSouth	Rc
2455912.8175612	12.71371	12.72622	12.6656	0.00388	HATSouth	Rc
2455912.8223359	12.72041	12.74194	12.67265	0.00386	HATSouth	Rc
2455912.8257873	12.71737	12.72646	12.66287	0.00387	HATSouth	Rc
2455912.8292131	12.73079	12.73114	12.66557	0.00391	HATSouth	Rc
2455912.8344637	12.73374	12.73225	12.66739	0.00385	HATSouth	Rc
2455912.8379348	12.73427	12.73745	12.67391	0.0039	HATSouth	Rc
2455912.8414106	12.7284	12.72808	12.6601	0.00399	HATSouth	Rc
2455912.846323	12.7287	12.72769	12.66698	0.00383	HATSouth	Rc
2455912.8497373	12.74186	12.74697	12.6857	0.00398	HATSouth	Rc
2455912.8532028	12.73135	12.72776	12.66484	0.00403	HATSouth	Rc
2455912.8584649	12.73407	12.72677	12.66311	0.00402	HATSouth	Rc
2455912.861941	12.74579	12.74339	12.67175	0.00412	HATSouth	Rc
2455912.8654274	12.73308	12.7246	12.66529	0.00447	HATSouth	Rc
2455913.4499366	12.99732	12.72818	12.66535	0.00406	HATSouth	Rc
2455913.4536973	12.99795	12.73077	12.66485	0.00409	HATSouth	Rc
2455913.4571456	12.99155	12.72691	12.66028	0.00409	HATSouth	Rc
2455913.4653481	13.18939	12.74221	12.68066	0.00457	HATSouth	Rc
2455913.4687823	12.97386	12.7186	12.65754	0.00406	HATSouth	Rc
2455913.4736442	12.97155	12.73358	12.66257	0.00405	HATSouth	Rc
2455913.4774369	12.9898	12.73196	12.66775	0.00407	HATSouth	Rc
2455913.4808738	12.97658	12.74155	12.67226	0.004	HATSouth	Rc
2455913.4857495	12.96643	12.72712	12.66325	0.00409	HATSouth	Rc
2455913.4891974	13.29235	12.72822	12.6702	0.00502	HATSouth	Rc
2455913.4926375	13.83254	12.75459	12.68622	0.00714	HATSouth	Rc
2455913.4975989	12.97826	12.73551	12.65708	0.00409	HATSouth	Rc
2455913.5013304	12.95659	12.72049	12.65502	0.00404	HATSouth	Rc
2455913.5047679	13.06402	12.7409	12.66157	0.00433	HATSouth	Rc
2455913.5096864	13.10895	12.72254	12.65491	0.00443	HATSouth	Rc
2455913.5164816	13.51596	12.69213	12.65216	0.00593	HATSouth	Rc
2455913.6759261	12.79045	12.73153	12.66977	0.00388	HATSouth	Rc
2455913.6793451	12.78316	12.71362	12.64295	0.00388	HATSouth	Rc
2455913.6827976	12.76689	12.72242	12.65717	0.00389	HATSouth	Rc
2455913.6875595	12.77413	12.73537	12.66108	0.00387	HATSouth	Rc
2455913.6913926	12.77364	12.74014	12.66665	0.00388	HATSouth	Rc
2455913.6948356	12.75862	12.73143	12.65922	0.00383	HATSouth	Rc
2455913.6996594	12.76782	12.74485	12.66563	0.00389	HATSouth	Rc
2455913.7030838	12.76134	12.74023	12.66266	0.00388	HATSouth	Rc
2455913.7065336	12.74997	12.73881	12.66484	0.0039	HATSouth	Rc
2455913.7113853	12.74205	12.7341	12.65506	0.00378	HATSouth	Rc
2455913.7152239	12.76753	12.75403	12.67375	0.00395	HATSouth	Rc
2455913.7186463	12.7545	12.73422	12.6577	0.00395	HATSouth	Rc
2455913.723447	12.76122	12.75395	12.67787	0.00394	HATSouth	Rc
2455913.7269019	12.73856	12.73457	12.66246	0.00385	HATSouth	Rc
2455913.7303205	12.75134	12.74689	12.67294	0.00385	HATSouth	Rc
2455913.7351787	12.73686	12.73742	12.6681	0.00382	HATSouth	Rc
2455913.7390321	12.72111	12.71672	12.66193	0.00386	HATSouth	Rc
2455913.7424587	12.74486	12.73862	12.65884	0.00382	HATSouth	Rc
2455913.7472778	12.72267	12.71982	12.66147	0.00377	HATSouth	Rc
2455913.7507494	12.7347	12.72811	12.66523	0.00381	HATSouth	Rc
2455913.7541635	12.74207	12.73392	12.64665	0.00387	HATSouth	Rc
2455913.7589290002	12.72559	12.72412	12.66276	0.00381	HATSouth	Rc
2455913.7627447	12.7173	12.71022	12.66019	0.0038	HATSouth	Rc
2455913.7661671	12.72927	12.72119	12.66335	0.00387	HATSouth	Rc
2455913.7709266	12.74003	12.73555	12.66803	0.00386	HATSouth	Rc
2455913.7743408	12.75881	12.75932	12.68465	0.00388	HATSouth	Rc
2455913.7777573	12.75786	12.75918	12.66697	0.00388	HATSouth	Rc
2455913.7824898	12.72899	12.72578	12.6585	0.0039	HATSouth	Rc
2455913.7862962	12.74731	12.75659	12.67169	0.00392	HATSouth	Rc
2455913.78971	12.75222	12.74429	12.67077	0.00385	HATSouth	Rc
2455913.7944963	12.72751	12.72142	12.66308	0.00385	HATSouth	Rc
2455913.7978987	12.75139	12.75145	12.66303	0.0039	HATSouth	Rc
2455913.8013685	12.74124	12.7273	12.65911	0.00383	HATSouth	Rc
2455913.806231	12.75651	12.74122	12.66422	0.00396	HATSouth	Rc
2455913.8100911	12.75555	12.73647	12.67365	0.00391	HATSouth	Rc
2455913.8135372	12.75263	12.7402	12.67307	0.00391	HATSouth	Rc
2455913.8183856	12.76582	12.74151	12.66853	0.00393	HATSouth	Rc
2455913.8218023	12.74664	12.73058	12.66295	0.00392	HATSouth	Rc
2455913.8252501	12.74854	12.73271	12.66093	0.0039	HATSouth	Rc
2455913.8301471	12.74374	12.71826	12.65212	0.00386	HATSouth	Rc
2455913.8339977	12.74482	12.72569	12.66339	0.00386	HATSouth	Rc
2455913.8374663	12.75325	12.72904	12.66085	0.00396	HATSouth	Rc
2455913.8423116	12.75934	12.73288	12.66622	0.00384	HATSouth	Rc
2455913.8457867	12.76021	12.73223	12.66517	0.00396	HATSouth	Rc
2455913.8492634	12.76559	12.73869	12.67537	0.00396	HATSouth	Rc
2455913.8542112	12.77275	12.73564	12.67143	0.004	HATSouth	Rc
2455913.8580602	12.76777	12.74327	12.67403	0.00399	HATSouth	Rc
2455913.8615106	12.7616	12.73197	12.66562	0.0041	HATSouth	Rc
2455914.6728424	12.77084	12.7332	12.66517	0.00385	HATSouth	Rc
2455914.676262	12.76441	12.72556	12.66307	0.0038	HATSouth	Rc
2455914.6796983	12.75997	12.73857	12.66156	0.00386	HATSouth	Rc
2455914.6844348	12.76996	12.74174	12.66479	0.00385	HATSouth	Rc
2455914.6882815	12.76077	12.73947	12.66215	0.00384	HATSouth	Rc
2455914.6917022	12.758	12.74454	12.66935	0.00388	HATSouth	Rc
2455914.6966216	12.7547	12.74212	12.66848	0.00382	HATSouth	Rc
2455914.7000467	12.75169	12.73887	12.66723	0.00378	HATSouth	Rc
2455914.7034947	12.74229	12.72703	12.65653	0.00379	HATSouth	Rc
2455914.708437	12.7391	12.72616	12.65856	0.00377	HATSouth	Rc
2455914.7122612	12.76028	12.74637	12.66833	0.00385	HATSouth	Rc
2455914.7156794	12.7472	12.73728	12.66008	0.00379	HATSouth	Rc
2455914.7206249	12.72956	12.71993	12.65978	0.00379	HATSouth	Rc
2455914.7240874	12.74923	12.74395	12.6705	0.00378	HATSouth	Rc
2455914.7275573	12.75785	12.75709	12.67147	0.00386	HATSouth	Rc
2455914.7324142	12.73957	12.7317	12.65526	0.00379	HATSouth	Rc
2455914.7362686	12.72895	12.72648	12.65986	0.00377	HATSouth	Rc
2455914.7396687	12.74259	12.73627	12.65023	0.00384	HATSouth	Rc
2455914.7444506	12.74937	12.75259	12.66924	0.00386	HATSouth	Rc
2455914.7478679	12.71443	12.71847	12.65712	0.00373	HATSouth	Rc
2455914.7513294	12.74049	12.74252	12.67254	0.00385	HATSouth	Rc
2455914.7560794	12.73378	12.73471	12.67013	0.00383	HATSouth	Rc
2455914.7598926	12.71168	12.70983	12.65641	0.00376	HATSouth	Rc
2455914.7633049	12.7099	12.71196	12.66024	0.00378	HATSouth	Rc
2455914.7680298	12.73368	12.7374	12.66541	0.00382	HATSouth	Rc
2455914.7714512	12.75253	12.7599	12.68085	0.0039	HATSouth	Rc
2455914.7748605	12.76518	12.75057	12.66362	0.00381	HATSouth	Rc
2455914.7796209	12.73024	12.72357	12.65599	0.00386	HATSouth	Rc
2455914.7834215	12.75465	12.75563	12.67411	0.00385	HATSouth	Rc
2455914.7868346	12.75428	12.74724	12.66175	0.0039	HATSouth	Rc
2455914.7915882	12.757	12.75539	12.67235	0.00384	HATSouth	Rc
2455914.7950547	12.75286	12.75269	12.67382	0.00385	HATSouth	Rc
2455914.7985228	12.75879	12.74924	12.66864	0.00385	HATSouth	Rc
2455914.8034175	12.77463	12.76038	12.67104	0.0039	HATSouth	Rc
2455914.8073062	12.76215	12.74749	12.66689	0.00387	HATSouth	Rc
2455914.8107773	12.74735	12.72651	12.66209	0.00389	HATSouth	Rc
2455914.8155939	12.75044	12.73469	12.66566	0.00388	HATSouth	Rc
2455914.819013	12.74891	12.73695	12.67042	0.00389	HATSouth	Rc
2455914.8224586	12.76441	12.73952	12.66785	0.00385	HATSouth	Rc
2455914.8273109	12.76436	12.73842	12.67385	0.00388	HATSouth	Rc
2455914.8311773	12.7605	12.73004	12.66172	0.0039	HATSouth	Rc
2455914.8346694	12.75644	12.72483	12.66335	0.00386	HATSouth	Rc
2455914.8396684	12.75725	12.73722	12.67364	0.00386	HATSouth	Rc
2455914.8430938	12.7589	12.73755	12.67368	0.00389	HATSouth	Rc
2455914.8516949	12.77472	12.73866	12.67089	0.00392	HATSouth	Rc
2455914.8555597	12.77595	12.74614	12.68088	0.00405	HATSouth	Rc
2455914.8590444	12.77134	12.73903	12.67242	0.00402	HATSouth	Rc
2455914.8640025	12.76678	12.72921	12.67149	0.00431	HATSouth	Rc
2455915.448322	13.53365	12.72318	12.65744	0.00526	HATSouth	Rc
2455915.451755	13.89829	12.7339	12.67139	0.00657	HATSouth	Rc
2455915.4551721	13.88062	12.72564	12.664	0.00631	HATSouth	Rc
2455915.4612337	13.73834	12.72837	12.68082	0.006	HATSouth	Rc
2455915.4656386	13.81555	12.72155	12.66312	0.00624	HATSouth	Rc
2455915.4700405	13.34126	12.73584	12.67327	0.00479	HATSouth	Rc
2455915.4760354	13.1437	12.74673	12.6728	0.00444	HATSouth	Rc
2455915.4798138	13.38658	12.72539	12.66334	0.00495	HATSouth	Rc
2455915.4832429	13.49908	12.71496	12.65131	0.00522	HATSouth	Rc
2455915.4882278	13.48655	12.71775	12.65084	0.00526	HATSouth	Rc
2455915.4916202	13.15286	12.72767	12.66226	0.00441	HATSouth	Rc
2455915.4950677	13.0924	12.73152	12.66274	0.00431	HATSouth	Rc
2455915.5000552	13.08605	12.73497	12.67587	0.0042	HATSouth	Rc
2455915.5038329	12.99954	12.74123	12.66563	0.00404	HATSouth	Rc
2455915.5072355	13.01144	12.74305	12.66817	0.00403	HATSouth	Rc
2455915.5133105	13.35648	12.74385	12.66615	0.00493	HATSouth	Rc
2455915.5176158	13.08371	12.74821	12.66488	0.00426	HATSouth	Rc
2455915.5210395	13.10081	12.7424	12.66417	0.00423	HATSouth	Rc
2455915.5268702	13.32166	12.738	12.67654	0.00473	HATSouth	Rc
2455915.5303125	13.13111	12.71623	12.65095	0.00436	HATSouth	Rc
2455915.5337102	13.11889	12.74567	12.67135	0.00433	HATSouth	Rc
2455915.5385312	12.97163	12.7314	12.65233	0.00401	HATSouth	Rc
2455915.5419321	12.97199	12.74096	12.67237	0.00401	HATSouth	Rc
2455915.545667	12.98627	12.72766	12.65317	0.00403	HATSouth	Rc
2455915.5528497	13.01801	12.71686	12.64682	0.00406	HATSouth	Rc
2455915.5572437	13.00377	12.73474	12.66128	0.00419	HATSouth	Rc
2455915.5610616	13.01536	12.73356	12.66551	0.00413	HATSouth	Rc
2455915.5662652	13.06128	12.74031	12.66611	0.00421	HATSouth	Rc
2455915.5699976	13.12679	12.73004	12.6697	0.00435	HATSouth	Rc
2455915.5734004	13.09856	12.73812	12.66551	0.00432	HATSouth	Rc
2455915.5782434	13.44761	12.73552	12.66721	0.00527	HATSouth	Rc
2455915.5816424	13.3059	12.71787	12.64947	0.00487	HATSouth	Rc
2455915.5850888	13.21432	12.73181	12.66884	0.00456	HATSouth	Rc
2455915.5899047	13.30297	12.74194	12.67857	0.00494	HATSouth	Rc
2455915.5936709	13.17393	12.73745	12.67434	0.00444	HATSouth	Rc
2455915.597124	13.1029	12.72859	12.66776	0.00433	HATSouth	Rc
2455915.6021719	13.11843	12.73817	12.68293	0.00427	HATSouth	Rc
2455915.6056344	13.09452	12.75043	12.68163	0.00427	HATSouth	Rc
2455915.6091114	13.17861	12.729	12.67498	0.00456	HATSouth	Rc
2455915.61405	13.20516	12.71986	12.66385	0.0045	HATSouth	Rc
2455915.617832	13.25806	12.7264	12.66309	0.00476	HATSouth	Rc
2455915.6222926	13.47171	12.72666	12.6714	0.00533	HATSouth	Rc
2455915.6283381	13.70072	12.72724	12.66856	0.0068	HATSouth	Rc
2455915.6319333	13.62196	12.72593	12.66233	0.00649	HATSouth	Rc
2455915.6354064	13.53794	12.71987	12.6775	0.00668	HATSouth	Rc
2455915.6698684	12.74843	12.72216	12.65879	0.00381	HATSouth	Rc
2455915.673748	12.75476	12.73172	12.66758	0.00382	HATSouth	Rc
2455915.6772335	12.75512	12.73055	12.66917	0.00382	HATSouth	Rc
2455915.6859912	12.73373	12.73521	12.67314	0.00375	HATSouth	Rc
2455915.6894585	12.72707	12.72568	12.66395	0.00375	HATSouth	Rc
2455915.6944702	12.72427	12.73423	12.66938	0.00373	HATSouth	Rc
2455915.6983301	12.7159	12.72585	12.65854	0.00375	HATSouth	Rc
2455915.7017465	12.72875	12.73174	12.66385	0.00374	HATSouth	Rc
2455915.7067149	12.73529	12.73967	12.66861	0.00374	HATSouth	Rc
2455915.7101731002	12.72034	12.73288	12.6616	0.00371	HATSouth	Rc
2455915.7135835	12.72035	12.73572	12.66467	0.00372	HATSouth	Rc
2455915.7185802	12.76409	12.76035	12.68652	0.00385	HATSouth	Rc
2455915.7223914	12.7456	12.73144	12.66176	0.00378	HATSouth	Rc
2455915.7258054	12.74851	12.75478	12.67416	0.00379	HATSouth	Rc
2455915.730578	12.75386	12.75923	12.66775	0.00389	HATSouth	Rc
2455915.7339909	12.72617	12.73346	12.66475	0.00375	HATSouth	Rc
2455915.7374174	12.72604	12.73375	12.65526	0.00373	HATSouth	Rc
2455915.7423952	12.72776	12.73518	12.66321	0.00375	HATSouth	Rc
2455915.7462448	12.73509	12.74292	12.66788	0.0038	HATSouth	Rc
2455915.7496611	12.73965	12.75298	12.66383	0.00377	HATSouth	Rc
2455915.7547402	12.76248	12.75392	12.66065	0.0038	HATSouth	Rc
2455915.7581654	12.75321	12.75614	12.67101	0.00379	HATSouth	Rc
2455915.7615761	12.73677	12.74615	12.66196	0.00377	HATSouth	Rc
2455915.7663148	12.76105	12.76463	12.67544	0.00383	HATSouth	Rc
2455915.7701091	12.75776	12.75753	12.6694	0.00382	HATSouth	Rc
2455915.7735787	12.71176	12.70931	12.65228	0.00377	HATSouth	Rc
2455915.7786651	12.77164	12.75552	12.67572	0.0039	HATSouth	Rc
2455915.7821218	12.73663	12.72562	12.65771	0.0038	HATSouth	Rc
2455915.7857461	12.76684	12.74924	12.66363	0.00389	HATSouth	Rc
2455915.7906137	12.75416	12.73754	12.64744	0.00383	HATSouth	Rc
2455915.794479	12.73419	12.72454	12.66416	0.00382	HATSouth	Rc
2455915.7979564	12.76795	12.7537	12.66736	0.00391	HATSouth	Rc
2455915.8027811	12.75928	12.74248	12.6629	0.0038	HATSouth	Rc
2455915.8062035	12.74234	12.73815	12.65492	0.00384	HATSouth	Rc
2455915.8096402	12.76351	12.75669	12.66865	0.00381	HATSouth	Rc
2455915.814428	12.7456	12.73625	12.65974	0.00381	HATSouth	Rc
2455915.8182392	12.74949	12.73459	12.67004	0.00384	HATSouth	Rc
2455915.8216892	12.75205	12.73112	12.6698	0.00383	HATSouth	Rc
2455915.8265052	12.74852	12.72143	12.65918	0.00382	HATSouth	Rc
2455915.8299569	12.74935	12.73229	12.66471	0.00385	HATSouth	Rc
2455915.8333728	12.76057	12.73145	12.66765	0.00385	HATSouth	Rc
2455915.8381681	12.76574	12.73635	12.67404	0.00385	HATSouth	Rc
2455915.8420296	12.76762	12.73509	12.66829	0.00388	HATSouth	Rc
2455915.845497	12.75846	12.72692	12.66041	0.00383	HATSouth	Rc
2455915.8504391	12.76917	12.73209	12.66273	0.00388	HATSouth	Rc
2455915.8539042	12.76649	12.73681	12.66804	0.00393	HATSouth	Rc
2455915.8573804	12.77075	12.72826	12.65735	0.00399	HATSouth	Rc
2455915.8623092	12.75363	12.72331	12.6628	0.00404	HATSouth	Rc
2455915.8661457	12.75627	12.73197	12.66098	0.0044	HATSouth	Rc
2455916.0848807	12.86081	12.72846	12.66965	0.00396	HATSouth	Rc
2455916.0887129	12.82825	12.71996	12.65579	0.00389	HATSouth	Rc
2455916.0922142	12.82774	12.71944	12.65864	0.00389	HATSouth	Rc
2455916.0957446	12.84337	12.73194	12.66723	0.00393	HATSouth	Rc
2455916.4428672	13.60085	12.70723	12.65279	0.00556	HATSouth	Rc
2455916.4465979	13.46106	12.71241	12.65398	0.00514	HATSouth	Rc
2455916.4500118	13.23986	12.72221	12.6517	0.00454	HATSouth	Rc
2455916.4551479	13.12414	12.71644	12.64826	0.00429	HATSouth	Rc
2455916.4585923	13.09445	12.73033	12.66492	0.00428	HATSouth	Rc
2455916.4620393	13.1276	12.72447	12.66741	0.00431	HATSouth	Rc
2455916.4671066	13.19592	12.72295	12.66147	0.00444	HATSouth	Rc
2455916.4708105	13.24879	12.73051	12.66889	0.00456	HATSouth	Rc
2455916.4752117	13.76909	12.72682	12.67313	0.00592	HATSouth	Rc
2455916.4816082	14.05923	12.72405	12.65802	0.00699	HATSouth	Rc
2455916.485044	14.26856	12.71834	12.67045	0.00786	HATSouth	Rc
2455916.4884473	14.15616	12.73542	12.67395	0.00735	HATSouth	Rc
2455916.5374494	13.58569	12.72277	12.6573	0.00546	HATSouth	Rc
2455916.5408722	13.23791	12.73047	12.66707	0.00454	HATSouth	Rc
2455916.5442894	13.25258	12.754	12.67324	0.00461	HATSouth	Rc
2455916.5491457	13.11081	12.72384	12.66073	0.00426	HATSouth	Rc
2455916.5529874	13.23069	12.73606	12.67705	0.00451	HATSouth	Rc
2455916.5576991998	13.2974	12.72995	12.65624	0.00474	HATSouth	Rc
2455916.5668154	13.29471	12.72923	12.66292	0.00471	HATSouth	Rc
2455916.5702341	13.42179	12.69766	12.64749	0.00498	HATSouth	Rc
2455916.5750785	13.33609	12.72994	12.66769	0.00476	HATSouth	Rc
2455916.5787812	14.30889	12.72295	12.66593	0.00784	HATSouth	Rc
2455916.5821854	13.62286	12.71153	12.64857	0.00565	HATSouth	Rc
2455916.5871995	13.18547	12.72999	12.65948	0.00446	HATSouth	Rc
2455916.5906358	13.11066	12.72952	12.67111	0.00427	HATSouth	Rc
2455916.5940825	13.14728	12.74107	12.67195	0.00444	HATSouth	Rc
2455916.5988216	13.20772	12.71666	12.65606	0.00451	HATSouth	Rc
2455916.6025879	13.18575	12.71982	12.66103	0.00442	HATSouth	Rc
2455916.6060256	13.16061	12.73435	12.67444	0.00438	HATSouth	Rc
2455916.6108914	13.50963	12.71537	12.66539	0.00537	HATSouth	Rc
2455916.6660001	12.75243	12.73541	12.66692	0.0038	HATSouth	Rc
2455916.6699679	12.73883	12.72769	12.66057	0.00378	HATSouth	Rc
2455916.6733855	12.74319	12.73292	12.66488	0.00379	HATSouth	Rc
2455916.678224	12.74343	12.7357	12.66836	0.0038	HATSouth	Rc
2455916.6816791	12.72784	12.72984	12.66148	0.00376	HATSouth	Rc
2455916.6850939	12.73717	12.72235	12.65632	0.00378	HATSouth	Rc
2455916.6899915	12.7439	12.73151	12.66218	0.00374	HATSouth	Rc
2455916.6938546	12.74101	12.74041	12.66625	0.00382	HATSouth	Rc
2455916.6973297	12.75483	12.74546	12.66569	0.00383	HATSouth	Rc
2455916.7020642	12.74337	12.73003	12.66104	0.00378	HATSouth	Rc
2455916.7055072	12.73953	12.73869	12.65987	0.00375	HATSouth	Rc
2455916.7141901	12.74037	12.74575	12.677	0.00377	HATSouth	Rc
2455916.7179972	12.72403	12.72992	12.66123	0.00372	HATSouth	Rc
2455916.7214167	12.75051	12.75009	12.67297	0.00381	HATSouth	Rc
2455916.7262862	12.76007	12.74632	12.67774	0.00384	HATSouth	Rc
2455916.7297055	12.74024	12.74753	12.66887	0.00377	HATSouth	Rc
2455916.7331447	12.76251	12.76357	12.67409	0.00385	HATSouth	Rc
2455916.7379923	12.73832	12.74776	12.67368	0.00378	HATSouth	Rc
2455916.741809	12.72318	12.72425	12.66423	0.00379	HATSouth	Rc
2455916.7452191	12.72927	12.73283	12.66071	0.00376	HATSouth	Rc
2455916.7501362	12.75142	12.74758	12.67181	0.0038	HATSouth	Rc
2455916.7536072	12.76133	12.75392	12.66511	0.0038	HATSouth	Rc
2455916.7570769	12.76957	12.75506	12.66586	0.00388	HATSouth	Rc
2455916.7621046	12.76559	12.7481	12.65809	0.00386	HATSouth	Rc
2455916.7659514	12.75413	12.74813	12.67555	0.00381	HATSouth	Rc
2455916.7694266	12.75054	12.74586	12.67967	0.00379	HATSouth	Rc
2455916.7743601	12.77688	12.7573	12.67528	0.00383	HATSouth	Rc
2455916.7777682	12.74489	12.73705	12.66653	0.0038	HATSouth	Rc
2455916.7811822	12.75768	12.75136	12.67129	0.00384	HATSouth	Rc
2455916.7860776	12.74821	12.73338	12.6717	0.00381	HATSouth	Rc
2455916.7898876	12.75909	12.75303	12.665	0.0038	HATSouth	Rc
2455916.7933061	12.75065	12.73446	12.67012	0.00381	HATSouth	Rc
2455916.7981334	12.75567	12.7364	12.66681	0.00379	HATSouth	Rc
2455916.8015903	12.75519	12.73315	12.6651	0.0038	HATSouth	Rc
2455916.8050747	12.75801	12.75358	12.67639	0.00383	HATSouth	Rc
2455916.8099245	12.7601	12.74415	12.66059	0.00382	HATSouth	Rc
2455916.8137325	12.75159	12.73692	12.67237	0.0038	HATSouth	Rc
2455916.8171544	12.7614	12.73825	12.66718	0.0038	HATSouth	Rc
2455916.8220101	12.7553	12.74312	12.67456	0.00379	HATSouth	Rc
2455916.8254275	12.74971	12.72931	12.66032	0.00382	HATSouth	Rc
2455916.8288911	12.75857	12.74384	12.67643	0.00384	HATSouth	Rc
2455916.8337581	12.75607	12.73754	12.67589	0.00384	HATSouth	Rc
2455916.8375568	12.76296	12.73867	12.66841	0.00382	HATSouth	Rc
2455916.8410044	12.75573	12.74487	12.67572	0.00384	HATSouth	Rc
2455916.8459841	12.76719	12.73779	12.67035	0.00387	HATSouth	Rc
2455916.84947	12.74688	12.72018	12.66028	0.00383	HATSouth	Rc
2455916.8528771	12.74732	12.73246	12.66764	0.00378	HATSouth	Rc
2455916.8578435	12.75582	12.72574	12.66281	0.00395	HATSouth	Rc
2455916.861697	12.75862	12.72716	12.66855	0.00411	HATSouth	Rc
2455916.8651778	12.75823	12.7283	12.66296	0.00414	HATSouth	Rc
2455917.6657523	12.74526	12.73087	12.66499	0.00382	HATSouth	Rc
2455917.6695637	12.7345	12.72913	12.66268	0.00377	HATSouth	Rc
2455917.6729816	12.74917	12.74148	12.67288	0.0038	HATSouth	Rc
2455917.6783375	12.73955	12.73741	12.67191	0.00375	HATSouth	Rc
2455917.6818242	12.7464	12.73562	12.66865	0.00383	HATSouth	Rc
2455917.6853226	12.73561	12.72706	12.66367	0.00381	HATSouth	Rc
2455917.6905445	12.7336	12.73515	12.6663	0.00378	HATSouth	Rc
2455917.6943571	12.73623	12.73585	12.66734	0.0038	HATSouth	Rc
2455917.6977691	12.72446	12.73096	12.66204	0.00374	HATSouth	Rc
2455917.7026239	12.71886	12.73416	12.65489	0.00375	HATSouth	Rc
2455917.7060719	12.7179	12.73257	12.66051	0.00373	HATSouth	Rc
2455917.7095091	12.73749	12.74844	12.67222	0.00374	HATSouth	Rc
2455917.714338	12.72486	12.73791	12.66654	0.00375	HATSouth	Rc
2455917.7181484	12.72154	12.73952	12.66173	0.00374	HATSouth	Rc
2455917.7215995	12.73199	12.73636	12.65936	0.00378	HATSouth	Rc
2455917.7263815	12.72505	12.74157	12.66356	0.00377	HATSouth	Rc
2455917.7297932	12.70756	12.72299	12.65646	0.00373	HATSouth	Rc
2455917.7332039	12.73285	12.74269	12.66364	0.00372	HATSouth	Rc
2455917.7380676	12.75301	12.76002	12.67527	0.00382	HATSouth	Rc
2455917.7419103	12.73221	12.72443	12.66108	0.00377	HATSouth	Rc
2455917.7453298	12.73507	12.72515	12.6572	0.00377	HATSouth	Rc
2455917.7503183	12.74356	12.75255	12.66854	0.00377	HATSouth	Rc
2455917.7537327	12.74381	12.76043	12.67387	0.00377	HATSouth	Rc
2455917.7571442	12.72692	12.74533	12.66071	0.00378	HATSouth	Rc
2455917.7618704	12.70632	12.7336	12.66911	0.00367	HATSouth	Rc
2455917.7656831	12.69469	12.71935	12.65776	0.00369	HATSouth	Rc
2455917.769096	12.71968	12.74818	12.66656	0.00377	HATSouth	Rc
2455917.7739894	12.74626	12.75672	12.66969	0.00383	HATSouth	Rc
2455917.7773906	12.74883	12.75048	12.66777	0.00381	HATSouth	Rc
2455917.7808027	12.72929	12.74031	12.67083	0.00379	HATSouth	Rc
2455917.7856735	12.72439	12.73925	12.66761	0.00374	HATSouth	Rc
2455917.7895083	12.75326	12.76017	12.67073	0.00385	HATSouth	Rc
2455917.7929295	12.74593	12.74633	12.66994	0.00376	HATSouth	Rc
2455917.7977688	12.72487	12.7341	12.65788	0.0038	HATSouth	Rc
2455917.801193	12.73881	12.7424	12.66418	0.00379	HATSouth	Rc
2455917.8046081	12.73109	12.73038	12.66462	0.00379	HATSouth	Rc
2455917.8095133	12.7199	12.73175	12.66515	0.00377	HATSouth	Rc
2455917.8133712	12.71407	12.73274	12.65958	0.00375	HATSouth	Rc
2455917.8167837	12.72532	12.73143	12.66181	0.00375	HATSouth	Rc
2455917.8215511	12.7312	12.73538	12.66287	0.00374	HATSouth	Rc
2455917.8249762	12.73186	12.73367	12.66413	0.00377	HATSouth	Rc
2455917.8283781	12.72887	12.74006	12.67118	0.00375	HATSouth	Rc
2455917.8332341	12.7436	12.74841	12.67757	0.0038	HATSouth	Rc
2455917.8370959	12.73869	12.72866	12.66502	0.00375	HATSouth	Rc
2455917.8405229	12.74756	12.73621	12.66879	0.00379	HATSouth	Rc
2455917.8453706	12.74005	12.73719	12.66603	0.00377	HATSouth	Rc
2455917.8488462	12.72949	12.73008	12.65985	0.00375	HATSouth	Rc
2455917.8523073	12.75207	12.74403	12.67458	0.00388	HATSouth	Rc
2455917.8572236	12.74622	12.7422	12.67128	0.00396	HATSouth	Rc
2455917.8610335	12.74644	12.73421	12.67207	0.00397	HATSouth	Rc
2455917.8644935	12.7501	12.73008	12.67005	0.00412	HATSouth	Rc
2455918.4383534	13.04649	12.73621	12.66936	0.00419	HATSouth	Rc
2455918.4417842	13.00099	12.73035	12.66306	0.00408	HATSouth	Rc
2455918.4452028	13.02148	12.74032	12.67761	0.00407	HATSouth	Rc
2455918.4501235	13.0052	12.72082	12.66297	0.00412	HATSouth	Rc
2455918.4535494	13.00768	12.72842	12.67012	0.00414	HATSouth	Rc
2455918.4572903	13.00721	12.72492	12.66407	0.00414	HATSouth	Rc
2455918.4620826	13.00974	12.72863	12.66182	0.00421	HATSouth	Rc
2455918.4655017	13.00388	12.72973	12.67243	0.0041	HATSouth	Rc
2455918.4689214	12.98682	12.71469	12.65662	0.00403	HATSouth	Rc
2455918.4738573	12.97607	12.7291	12.66405	0.004	HATSouth	Rc
2455918.477274	12.98803	12.73254	12.66971	0.00409	HATSouth	Rc
2455918.4809839	12.99295	12.73075	12.66806	0.00406	HATSouth	Rc
2455918.4857341	12.97363	12.72916	12.65892	0.00402	HATSouth	Rc
2455918.4891186	12.97026	12.72394	12.65232	0.00401	HATSouth	Rc
2455918.4925364	12.98229	12.73964	12.6686	0.00402	HATSouth	Rc
2455918.4972776	12.95248	12.72081	12.64667	0.00396	HATSouth	Rc
2455918.500661	12.96263	12.72165	12.64392	0.00397	HATSouth	Rc
2455918.5043597	12.9518	12.74965	12.67438	0.00392	HATSouth	Rc
2455918.5092028	12.96255	12.72639	12.65556	0.00395	HATSouth	Rc
2455918.5125847	12.97234	12.74742	12.66041	0.00402	HATSouth	Rc
2455918.5159692	12.97023	12.74815	12.6663	0.00397	HATSouth	Rc
2455918.5207071	12.97368	12.75279	12.66959	0.00398	HATSouth	Rc
2455918.5240919	12.94229	12.73911	12.66044	0.00393	HATSouth	Rc
2455918.5277889	12.97248	12.75998	12.67984	0.00401	HATSouth	Rc
2455918.5326789	12.96712	12.7452	12.65889	0.00399	HATSouth	Rc
2455918.5361195	12.97273	12.72481	12.64934	0.00404	HATSouth	Rc
2455918.5395453	12.9638	12.72267	12.65843	0.00399	HATSouth	Rc
2455918.5444381	12.96282	12.74332	12.66454	0.00399	HATSouth	Rc
2455918.5478228	12.97365	12.73546	12.66188	0.004	HATSouth	Rc
2455918.5515235	12.97864	12.72404	12.65769	0.00404	HATSouth	Rc
2455918.5563812	12.98856	12.7289	12.66479	0.00406	HATSouth	Rc
2455918.5598141	12.98539	12.72346	12.65603	0.00398	HATSouth	Rc
2455918.5632362	12.99562	12.73949	12.67139	0.0041	HATSouth	Rc
2455918.5679806	12.98935	12.73461	12.67378	0.00402	HATSouth	Rc
2455918.5713666	12.97088	12.72832	12.66224	0.00397	HATSouth	Rc
2455918.5751108	12.98528	12.72763	12.6622	0.0041	HATSouth	Rc
2455918.5799192	12.97457	12.72353	12.65609	0.00396	HATSouth	Rc
2455918.5833669	12.97593	12.71796	12.65072	0.00404	HATSouth	Rc
2455918.5867911	12.98989	12.72469	12.66036	0.00405	HATSouth	Rc
2455918.5916007	12.98366	12.72784	12.65877	0.00402	HATSouth	Rc
2455918.5950328	12.97324	12.729	12.66305	0.004	HATSouth	Rc
2455918.5987905	12.99302	12.73297	12.66556	0.00406	HATSouth	Rc
2455918.6036486	12.99481	12.73801	12.67921	0.00404	HATSouth	Rc
2455918.6070862	12.98567	12.72882	12.66313	0.00401	HATSouth	Rc
2455918.6105384	12.98547	12.73271	12.67248	0.00404	HATSouth	Rc
2455918.6156238	13.00414	12.73194	12.66747	0.00407	HATSouth	Rc
2455918.6190782	12.99269	12.72415	12.6628	0.00409	HATSouth	Rc
2455918.6228364	13.00122	12.74607	12.67373	0.00407	HATSouth	Rc
2455918.6279911	13.02955	12.7342	12.66908	0.00429	HATSouth	Rc
2455918.6314235	13.03376	12.7415	12.6785	0.00437	HATSouth	Rc
2455918.6348669	13.03724	12.73771	12.67828	0.00455	HATSouth	Rc
2455918.6629701	13.27002	12.74335	12.68287	0.00507	HATSouth	Rc
2455918.6667598	13.23256	12.75012	12.68189	0.00485	HATSouth	Rc
2455918.6701987	13.26933	12.73568	12.68039	0.005	HATSouth	Rc
2455918.675172	13.26728	12.74447	12.67261	0.00482	HATSouth	Rc
2455918.6785976	13.17627	12.73705	12.66862	0.00467	HATSouth	Rc
2455918.6819962002	13.04949	12.73027	12.65905	0.00438	HATSouth	Rc
2455918.6868654	12.84792	12.75374	12.67285	0.00399	HATSouth	Rc
2455918.6906616	12.8157	12.73285	12.66423	0.00394	HATSouth	Rc
2455918.6941103	12.78178	12.74955	12.67332	0.00388	HATSouth	Rc
2455918.6989516	12.80111	12.72354	12.66266	0.00398	HATSouth	Rc
2455918.7024128	12.82169	12.75316	12.66986	0.00397	HATSouth	Rc
2455918.7058093	12.77177	12.73936	12.66764	0.00384	HATSouth	Rc
2455918.7106795	12.75434	12.73658	12.66657	0.00383	HATSouth	Rc
2455918.7144951	12.75516	12.738	12.66245	0.00381	HATSouth	Rc
2455918.7179161	12.75453	12.73527	12.66925	0.00386	HATSouth	Rc
2455918.7229276	12.72067	12.73398	12.6686	0.00375	HATSouth	Rc
2455918.7264005	12.89816	12.74058	12.67042	0.00407	HATSouth	Rc
2455918.72981	12.87448	12.74133	12.66035	0.00404	HATSouth	Rc
2455918.7350136	12.97594	12.74329	12.66329	0.00424	HATSouth	Rc
2455918.7388261	12.75092	12.75079	12.66778	0.00383	HATSouth	Rc
2455918.7422344	12.76807	12.73826	12.66338	0.0038	HATSouth	Rc
2455918.7471547	12.77092	12.73603	12.66332	0.0038	HATSouth	Rc
2455918.7505778	12.93108	12.72477	12.66621	0.0042	HATSouth	Rc
2455918.7539869	12.90161	12.71885	12.66103	0.00416	HATSouth	Rc
2455918.7587976	12.94075	12.73224	12.66774	0.0043	HATSouth	Rc
2455918.7626045	12.9376	12.71797	12.65906	0.00415	HATSouth	Rc
2455918.7660284	12.9317	12.73819	12.67303	0.0042	HATSouth	Rc
2455918.7707592	12.92989	12.72874	12.65837	0.00422	HATSouth	Rc
2455918.774172	13.69284	12.71639	12.66147	0.00614	HATSouth	Rc
2455918.7775599	13.10493	12.7232	12.65818	0.00458	HATSouth	Rc
2455918.7825018	12.91795	12.73658	12.66583	0.00415	HATSouth	Rc
2455918.7863092	12.92106	12.72012	12.65915	0.00419	HATSouth	Rc
2455918.7897711	12.89393	12.73768	12.67013	0.00404	HATSouth	Rc
2455918.7947583	13.14084	12.72997	12.66261	0.00458	HATSouth	Rc
2455918.7982061	12.85303	12.72962	12.66581	0.00396	HATSouth	Rc
2455918.8016344	12.87051	12.73982	12.66994	0.00411	HATSouth	Rc
2455918.8064122	12.911	12.72499	12.66389	0.00412	HATSouth	Rc
2455918.8102238	13.04424	12.71558	12.65387	0.0044	HATSouth	Rc
2455918.813671	13.06649	12.73448	12.66642	0.00456	HATSouth	Rc
2455918.8185914	13.80466	12.73054	12.66712	0.00669	HATSouth	Rc
2455918.8220303	13.53605	12.73667	12.67187	0.00589	HATSouth	Rc
2455918.8254777	13.62608	12.72333	12.66306	0.00604	HATSouth	Rc
2455918.8289524	13.69252	12.72117	12.66148	0.00617	HATSouth	Rc
2455918.8327946	12.90723	12.72899	12.67071	0.00412	HATSouth	Rc
2455918.8362453	12.79867	12.72834	12.66583	0.00389	HATSouth	Rc
2455919.4787198	12.99211	12.72597	12.65413	0.004	HATSouth	Rc
2455919.48215	12.97841	12.73054	12.66431	0.00402	HATSouth	Rc
2455919.4855703	12.95553	12.72666	12.65969	0.00396	HATSouth	Rc
2455919.4904806	13.00251	12.73296	12.66514	0.00401	HATSouth	Rc
2455919.4938983	12.97957	12.72835	12.66651	0.00398	HATSouth	Rc
2455919.4976077	12.98129	12.74628	12.67049	0.004	HATSouth	Rc
2455919.5023571	12.99353	12.7406	12.67433	0.00403	HATSouth	Rc
2455919.505739	12.98136	12.75321	12.66595	0.004	HATSouth	Rc
2455919.5091317	12.98631	12.7494	12.66934	0.004	HATSouth	Rc
2455919.5141764	12.98486	12.74004	12.65906	0.00399	HATSouth	Rc
2455919.5176021	12.99337	12.73808	12.66054	0.00405	HATSouth	Rc
2455919.5212982	12.99279	12.74362	12.66085	0.00404	HATSouth	Rc
2455919.5261058	12.99103	12.7482	12.66771	0.00401	HATSouth	Rc
2455919.5294997	12.99436	12.73087	12.66458	0.00402	HATSouth	Rc
2455919.5329281	12.9939	12.7275	12.65671	0.00399	HATSouth	Rc
2455919.5377127	12.98264	12.73366	12.66603	0.00402	HATSouth	Rc
2455919.5410937	13.0105	12.7491	12.67201	0.00406	HATSouth	Rc
2455919.5447887	13.00281	12.75074	12.68015	0.00403	HATSouth	Rc
2455919.5496614	12.99196	12.73126	12.66702	0.00403	HATSouth	Rc
2455919.5530956	12.98568	12.73496	12.65999	0.00406	HATSouth	Rc
2455919.5565271	12.99005	12.72733	12.65519	0.00404	HATSouth	Rc
2455919.5615566	12.99072	12.73	12.66664	0.00403	HATSouth	Rc
2455919.5649367	13.00607	12.722	12.65883	0.00407	HATSouth	Rc
2455919.5686421	13.00795	12.72821	12.66733	0.00409	HATSouth	Rc
2455919.573413	13.1002	12.73853	12.66146	0.00428	HATSouth	Rc
2455919.5768428	13.34175	12.70984	12.64858	0.00485	HATSouth	Rc
2455919.5802844	13.00576	12.72533	12.65835	0.00409	HATSouth	Rc
2455919.5852019	13.00388	12.73067	12.66665	0.00403	HATSouth	Rc
2455919.588649	13.0121	12.73012	12.67237	0.00404	HATSouth	Rc
2455919.5924156	13.00498	12.7269	12.6646	0.00407	HATSouth	Rc
2455919.5972208	13.01018	12.73265	12.66931	0.00408	HATSouth	Rc
2455919.6006542	13.00376	12.72527	12.66375	0.004	HATSouth	Rc
2455919.6040901	12.99388	12.71135	12.64729	0.00401	HATSouth	Rc
2455919.6088498	14.16205	12.71461	12.65734	0.00727	HATSouth	Rc
2455919.6122776	13.45361	12.74792	12.67646	0.00508	HATSouth	Rc
2455919.6160334	13.1816	12.75402	12.6792	0.0044	HATSouth	Rc
2455919.6210911	13.0225	12.72757	12.66963	0.00411	HATSouth	Rc
2455919.6245479	13.00994	12.71686	12.65883	0.00413	HATSouth	Rc
2455919.6279884	13.03943	12.72888	12.67112	0.00421	HATSouth	Rc
2455919.633051	13.03259	12.71139	12.64794	0.00444	HATSouth	Rc
2455919.6364794	13.05511	12.73124	12.67289	0.00496	HATSouth	Rc
2455920.0461809	12.87693	12.72458	12.66531	0.00407	HATSouth	Rc
2455920.0496974	12.86844	12.72409	12.66112	0.00403	HATSouth	Rc
2455920.0532061	12.85786	12.7242	12.66411	0.00402	HATSouth	Rc
2455920.0567349	12.86774	12.72219	12.65914	0.004	HATSouth	Rc
2455920.0606208	12.86136	12.72781	12.66367	0.00396	HATSouth	Rc
2455920.0640776	12.86819	12.72684	12.67361	0.00402	HATSouth	Rc
2455920.0675851	12.8616	12.72306	12.66501	0.00397	HATSouth	Rc
2455920.0710827	12.87329	12.72388	12.66403	0.004	HATSouth	Rc
2455920.0745523	12.85705	12.72086	12.668	0.00394	HATSouth	Rc
2455920.0780119	12.86818	12.72964	12.66704	0.00401	HATSouth	Rc
2455920.0819027	12.84909	12.71868	12.66267	0.00394	HATSouth	Rc
2455920.0854017	12.85979	12.72558	12.66588	0.00395	HATSouth	Rc
2455920.088916	12.87449	12.72606	12.66935	0.00397	HATSouth	Rc
2455920.0924282	12.86894	12.70687	12.65095	0.00396	HATSouth	Rc
2455920.0958872	12.92946	12.73115	12.66702	0.00413	HATSouth	Rc
2455920.0993458	12.97435	12.72544	12.65888	0.0042	HATSouth	Rc
2455920.1032375	13.00993	12.71701	12.65729	0.00426	HATSouth	Rc
2455920.1067024	13.13837	12.71743	12.65975	0.00456	HATSouth	Rc
2455920.1102038	13.25438	12.73246	12.66981	0.00487	HATSouth	Rc
2455920.1137121	13.15172	12.72729	12.66341	0.00461	HATSouth	Rc
2455920.1172202	13.08892	12.70991	12.6531	0.00442	HATSouth	Rc
2455920.1207079	13.06929	12.73327	12.66916	0.00441	HATSouth	Rc
2455920.1246009	13.02264	12.72962	12.66596	0.00428	HATSouth	Rc
2455920.1281195	13.02596	12.72949	12.65945	0.00431	HATSouth	Rc
2455920.1316254	12.98626	12.7198	12.66375	0.00422	HATSouth	Rc
2455920.1350779	12.95738	12.71172	12.6508	0.00416	HATSouth	Rc
2455920.1385961	12.99778	12.74093	12.67674	0.00432	HATSouth	Rc
2455920.1420906	13.01412	12.73781	12.66636	0.00426	HATSouth	Rc
2455920.1459515	13.04827	12.73859	12.67042	0.00439	HATSouth	Rc
2455920.1494653	13.04829	12.71081	12.65395	0.00434	HATSouth	Rc
2455920.1529104	13.10993	12.72948	12.66404	0.00451	HATSouth	Rc
2455920.1563704	13.1373	12.74544	12.68019	0.00452	HATSouth	Rc
2455920.1598786	13.15916	12.72753	12.66857	0.00466	HATSouth	Rc
2455920.1633933	13.16375	12.7084	12.65561	0.00466	HATSouth	Rc
2455920.1673081	13.21216	12.72218	12.66695	0.00473	HATSouth	Rc
2455920.170764	13.24846	12.72397	12.66364	0.00488	HATSouth	Rc
2455920.1742451	13.24097	12.72798	12.67163	0.00483	HATSouth	Rc
2455920.1777068	13.2536	12.72285	12.66774	0.00491	HATSouth	Rc
2455920.1812031	13.28243	12.72034	12.6666	0.00503	HATSouth	Rc
2455920.1847192	13.37979	12.7243	12.67044	0.00522	HATSouth	Rc
2455920.188621	13.50736	12.72534	12.6616	0.00557	HATSouth	Rc
2455920.1921361	13.62678	12.72119	12.66005	0.00594	HATSouth	Rc
2455920.1956283	13.75483	12.72004	12.66328	0.00635	HATSouth	Rc
2455920.1990533	13.89796	12.72344	12.67212	0.00682	HATSouth	Rc
2455920.202514	14.03273	12.71361	12.65333	0.00743	HATSouth	Rc
2455920.4426534	12.98993	12.72687	12.6587	0.00406	HATSouth	Rc
2455920.4461036	13.0072	12.73256	12.66732	0.00401	HATSouth	Rc
2455920.4495379	12.99754	12.72568	12.65836	0.00408	HATSouth	Rc
2455920.454555	13.00128	12.74295	12.67524	0.00412	HATSouth	Rc
2455920.4579908	12.99878	12.72546	12.66197	0.00408	HATSouth	Rc
2455920.4617555	13.00737	12.73267	12.66469	0.00413	HATSouth	Rc
2455920.4664777	13.0024	12.72562	12.66157	0.00408	HATSouth	Rc
2455920.4699006	12.99276	12.72561	12.66095	0.00413	HATSouth	Rc
2455920.4733489	12.98232	12.72536	12.66151	0.00407	HATSouth	Rc
2455920.4781627	12.97314	12.72273	12.65905	0.004	HATSouth	Rc
2455920.4815415	12.98016	12.72643	12.66111	0.00406	HATSouth	Rc
2455920.4852894	12.98797	12.73623	12.66552	0.00403	HATSouth	Rc
2455920.4900278	12.9678	12.72666	12.66281	0.00402	HATSouth	Rc
2455920.4934156	12.98931	12.74345	12.67105	0.00401	HATSouth	Rc
2455920.4968361	12.961	12.73422	12.66396	0.00401	HATSouth	Rc
2455920.50155	12.96125	12.74759	12.66981	0.00402	HATSouth	Rc
2455920.5049811	12.97031	12.74201	12.66026	0.00403	HATSouth	Rc
2455920.5086868	12.95903	12.74083	12.67326	0.00397	HATSouth	Rc
2455920.5135602	12.98078	12.75049	12.67354	0.004	HATSouth	Rc
2455920.5169486	12.96978	12.73537	12.66082	0.00401	HATSouth	Rc
2455920.5203331	12.99214	12.75619	12.67585	0.00401	HATSouth	Rc
2455920.5250668	12.97908	12.73852	12.66552	0.00404	HATSouth	Rc
2455920.5284499	12.97372	12.73381	12.66342	0.00398	HATSouth	Rc
2455920.5321538	12.97313	12.75049	12.66733	0.00402	HATSouth	Rc
2455920.5373168	12.99395	12.73651	12.67022	0.00405	HATSouth	Rc
2455920.5407555	12.98577	12.73127	12.66261	0.00398	HATSouth	Rc
2455920.5441855	12.99816	12.74731	12.6722	0.00402	HATSouth	Rc
2455920.5491986	13.02201	12.75735	12.66713	0.00404	HATSouth	Rc
2455920.5526278	12.99744	12.74687	12.68004	0.00402	HATSouth	Rc
2455920.55639	13.00246	12.74025	12.67023	0.00407	HATSouth	Rc
2455920.5612686	12.97919	12.73561	12.67153	0.00401	HATSouth	Rc
2455920.5646555	12.98738	12.72904	12.66248	0.00402	HATSouth	Rc
2455920.5680875	12.99187	12.72859	12.66518	0.00406	HATSouth	Rc
2455920.5728426	12.98287	12.73666	12.67175	0.004	HATSouth	Rc
2455920.5762322	13.01027	12.7439	12.67659	0.00407	HATSouth	Rc
2455920.5799789	13.0018	12.73053	12.66642	0.00411	HATSouth	Rc
2455920.5848471	13.01995	12.73138	12.66853	0.00408	HATSouth	Rc
2455920.5883023	14.0449	12.72708	12.65851	0.0071	HATSouth	Rc
2455921.1408015	13.04258	12.74159	12.67077	0.00435	HATSouth	Rc
2455921.4296845	13.20923	12.73632	12.67003	0.00461	HATSouth	Rc
2455921.4331112	13.33684	12.73496	12.67048	0.00476	HATSouth	Rc
2455921.4365595	13.8428	12.70441	12.64973	0.00616	HATSouth	Rc
2455921.4417408	13.28592	12.72306	12.65789	0.00464	HATSouth	Rc
2455921.4451754	13.21936	12.7213	12.66156	0.00448	HATSouth	Rc
2455921.4486253	13.71422	12.72748	12.67101	0.00569	HATSouth	Rc
2455921.4535662	13.75911	12.73178	12.66213	0.00597	HATSouth	Rc
2455921.4569446	14.05388	12.71226	12.65759	0.0069	HATSouth	Rc
2455921.4603493	14.02665	12.72583	12.66713	0.00696	HATSouth	Rc
2455921.4655679	13.38022	12.72307	12.65472	0.00492	HATSouth	Rc
2455921.469001	14.10075	12.72025	12.66263	0.00723	HATSouth	Rc
2455921.4723749	14.46425	12.74771	12.67735	0.00887	HATSouth	Rc
2455921.4772479	13.92765	12.72907	12.66741	0.00633	HATSouth	Rc
2455921.4806709	14.27602	12.69699	12.64161	0.00811	HATSouth	Rc
2455921.4840374	14.4407	12.7337	12.67243	0.00879	HATSouth	Rc
2455921.4892159	13.50173	12.72432	12.66396	0.00522	HATSouth	Rc
2455921.4925967	14.4296	12.72405	12.66041	0.00831	HATSouth	Rc
2455921.4959737	13.98496	12.71892	12.66589	0.00669	HATSouth	Rc
2455921.5008724	13.51014	12.73368	12.66385	0.00516	HATSouth	Rc
2455921.5042517	13.30927	12.7229	12.65965	0.00473	HATSouth	Rc
2455921.5076376	13.7187	12.71025	12.66277	0.00586	HATSouth	Rc
2455921.5127711	14.23797	12.72916	12.65866	0.00766	HATSouth	Rc
2455921.5161752	14.48214	12.70014	12.6644	0.00907	HATSouth	Rc
2455921.5195366	13.6268	12.71674	12.66486	0.0055	HATSouth	Rc
2455921.5242147	13.71775	12.71127	12.64964	0.00579	HATSouth	Rc
2455921.5275894	13.52039	12.73868	12.67657	0.00518	HATSouth	Rc
2455921.53097	13.43574	12.75873	12.68881	0.00502	HATSouth	Rc
2455921.5362678	13.38394	12.72034	12.65974	0.00493	HATSouth	Rc
2455921.5396528	13.23136	12.72046	12.65798	0.00449	HATSouth	Rc
2455921.5430866	13.43443	12.72852	12.66973	0.00505	HATSouth	Rc
2455921.5480096	13.51309	12.73804	12.67113	0.00528	HATSouth	Rc
2455921.5514407	13.76129	12.71412	12.65415	0.00597	HATSouth	Rc
2455921.5548637	13.42711	12.72897	12.66789	0.005	HATSouth	Rc
2455921.5600237	13.08752	12.72448	12.66374	0.00423	HATSouth	Rc
2455921.5634164	13.19556	12.73458	12.66668	0.00446	HATSouth	Rc
2455921.5668609	13.22208	12.73973	12.67372	0.00451	HATSouth	Rc
2455921.5719764	13.20488	12.73428	12.67507	0.00441	HATSouth	Rc
2455921.5753658	13.27682	12.73153	12.66975	0.00467	HATSouth	Rc
2455921.5788111	13.42225	12.72454	12.65859	0.00503	HATSouth	Rc
2455921.5839455	13.08403	12.72007	12.66454	0.00422	HATSouth	Rc
2455921.5873908	13.18789	12.72713	12.66439	0.00438	HATSouth	Rc
2455921.5908372	13.19373	12.73553	12.67743	0.00452	HATSouth	Rc
2455921.5958508	13.31751	12.71793	12.66163	0.00475	HATSouth	Rc
2455921.5993157	13.51556	12.72422	12.66212	0.00531	HATSouth	Rc
2455921.602745	13.35086	12.72191	12.66074	0.00484	HATSouth	Rc
2455921.6079402	13.28061	12.72759	12.66712	0.00466	HATSouth	Rc
2455921.6113918	13.32008	12.73273	12.6715	0.00472	HATSouth	Rc
2455921.6148362	13.31997	12.72989	12.66754	0.00476	HATSouth	Rc
2455921.6197074	13.44354	12.72448	12.66564	0.00504	HATSouth	Rc
2455921.6231521	13.79895	12.71086	12.64477	0.0061	HATSouth	Rc
2455921.6265993	13.69799	12.71719	12.66787	0.00583	HATSouth	Rc
2455921.6317813	13.363	12.72573	12.66954	0.00494	HATSouth	Rc
2455921.6352276	13.35518	12.71439	12.66165	0.00507	HATSouth	Rc
2455921.7332966	12.7285	12.72118	12.66004	0.00381	HATSouth	Rc
2455921.7367042	12.81924	12.74518	12.66733	0.00392	HATSouth	Rc
2455921.7401157	13.1621	12.71601	12.66859	0.00467	HATSouth	Rc
2455921.744928	12.75668	12.72733	12.66561	0.00384	HATSouth	Rc
2455921.7487498	12.84123	12.7442	12.66305	0.00395	HATSouth	Rc
2455921.7522104	12.81276	12.73471	12.66602	0.00397	HATSouth	Rc
2455921.757011	12.78908	12.73167	12.66204	0.00384	HATSouth	Rc
2455921.7603442	12.76393	12.72474	12.66022	0.00387	HATSouth	Rc
2455921.7637599	12.77945	12.73077	12.65522	0.00389	HATSouth	Rc
2455921.7721766	13.26775	12.73569	12.67335	0.00498	HATSouth	Rc
2455921.7756096	13.1885	12.72163	12.6513	0.00476	HATSouth	Rc
2455921.7804035	13.12854	12.72545	12.65923	0.00462	HATSouth	Rc
2455921.7838203	12.82054	12.73149	12.66905	0.00398	HATSouth	Rc
2455921.7872374	12.77634	12.73421	12.67321	0.00387	HATSouth	Rc
2455921.7922115	13.13969	12.72153	12.65642	0.00465	HATSouth	Rc
2455921.7960335	14.84648	12.71894	12.66542	0.01204	HATSouth	Rc
2455921.7994185	13.69086	12.70908	12.65194	0.00627	HATSouth	Rc
2455921.8040851	13.77983	12.70394	12.65155	0.00665	HATSouth	Rc
2455921.8075237	13.75902	12.71485	12.65045	0.00637	HATSouth	Rc
2455921.8109506	12.969	12.73981	12.67334	0.00426	HATSouth	Rc
2455921.8157889	12.75008	12.72418	12.66376	0.00385	HATSouth	Rc
2455921.8196578	12.74957	12.73122	12.66355	0.00383	HATSouth	Rc
2455921.8231151	12.75705	12.72875	12.66296	0.00384	HATSouth	Rc
2455921.8280231	12.77214	12.72161	12.65489	0.00391	HATSouth	Rc
2455921.8315026	12.75381	12.72042	12.65633	0.00385	HATSouth	Rc
2455921.8349821	12.7657	12.72755	12.66166	0.00386	HATSouth	Rc
2455921.8399194	12.75066	12.71948	12.65814	0.00382	HATSouth	Rc
2455921.8437996	12.75707	12.73419	12.67251	0.00381	HATSouth	Rc
2455921.8472771	12.75555	12.72733	12.66449	0.00379	HATSouth	Rc
2455921.8524005	12.78789	12.71795	12.65578	0.00389	HATSouth	Rc
2455921.8558708	12.76236	12.72744	12.6618	0.0039	HATSouth	Rc
2455921.8595073	12.77513	12.73646	12.66997	0.00392	HATSouth	Rc
2455921.8644773	12.80443	12.7337	12.66823	0.0043	HATSouth	Rc
2455921.8683587	12.88625	12.72442	12.6628	0.00449	HATSouth	Rc
2455922.145498	12.82264	12.73331	12.66923	0.00391	HATSouth	Rc
2455922.1508096	13.70536	12.74176	12.67652	0.00589	HATSouth	Rc
2455922.4266316	13.01627	12.74374	12.67393	0.00413	HATSouth	Rc
2455922.4300506	14.62544	12.74134	12.67368	0.00959	HATSouth	Rc
2455922.4334416	13.49012	12.7131	12.65068	0.00512	HATSouth	Rc
2455922.4382982	13.3695	12.71029	12.65122	0.00493	HATSouth	Rc
2455922.4420152	13.12348	12.73802	12.67541	0.00433	HATSouth	Rc
2455922.4454414	13.30496	12.75654	12.68176	0.00487	HATSouth	Rc
2455922.4505235	13.04457	12.72836	12.66577	0.00414	HATSouth	Rc
2455922.4539458	13.25161	12.71315	12.659	0.00459	HATSouth	Rc
2455922.4622162	14.3776	12.69834	12.64584	0.00814	HATSouth	Rc
2455922.4659281	13.03495	12.70713	12.64823	0.00412	HATSouth	Rc
2455922.4693439	13.41971	12.76402	12.68451	0.00503	HATSouth	Rc
2455922.4742258	12.96254	12.73225	12.66584	0.00393	HATSouth	Rc
2455922.4776119	12.95231	12.73427	12.66622	0.00398	HATSouth	Rc
2455922.4810441	13.07498	12.72535	12.6663	0.00422	HATSouth	Rc
2455922.485758	13.065	12.73376	12.66935	0.00416	HATSouth	Rc
2455922.4894547	13.20432	12.75267	12.67466	0.00447	HATSouth	Rc
2455922.4928684	13.21189	12.73556	12.66509	0.00462	HATSouth	Rc
2455922.4976175	13.54778	12.74035	12.66559	0.00542	HATSouth	Rc
2455922.5010485	13.41591	12.71612	12.66606	0.00502	HATSouth	Rc
2455922.5044182	13.41903	12.72322	12.67054	0.00505	HATSouth	Rc
2455922.5092825	13.15442	12.73192	12.65506	0.00434	HATSouth	Rc
2455922.5129779	13.0079	12.75532	12.66945	0.00407	HATSouth	Rc
2455922.5163609	12.95449	12.73527	12.67464	0.00399	HATSouth	Rc
2455922.5215617	12.98362	12.74699	12.66939	0.00402	HATSouth	Rc
2455922.5249435	12.96617	12.74948	12.67106	0.00396	HATSouth	Rc
2455922.5283275	12.948	12.73233	12.66062	0.00393	HATSouth	Rc
2455922.5332218	12.94184	12.73414	12.66097	0.00392	HATSouth	Rc
2455922.5369668	12.97066	12.73561	12.67013	0.00398	HATSouth	Rc
2455922.5403473	12.9695	12.72851	12.65817	0.00393	HATSouth	Rc
2455922.5451442	12.98186	12.73629	12.65856	0.00401	HATSouth	Rc
2455922.5485305	12.96822	12.73442	12.66296	0.00401	HATSouth	Rc
2455922.5519506	12.95798	12.71936	12.65663	0.00395	HATSouth	Rc
2455922.5568223	13.00643	12.72482	12.66573	0.00406	HATSouth	Rc
2455922.5605257	13.06574	12.72064	12.66153	0.00422	HATSouth	Rc
2455922.5639529	13.12703	12.73189	12.67534	0.00431	HATSouth	Rc
2455922.5687432	12.99194	12.71806	12.65707	0.00402	HATSouth	Rc
2455922.5721369	13.01401	12.74098	12.68237	0.00408	HATSouth	Rc
2455922.5755871	13.00136	12.72789	12.66202	0.00409	HATSouth	Rc
2455922.580344	12.99562	12.73283	12.66922	0.00409	HATSouth	Rc
2455922.5841066	12.99573	12.72239	12.6579	0.00407	HATSouth	Rc
2455922.5875479	13.00351	12.73163	12.67038	0.0041	HATSouth	Rc
2455922.5924652	13.00073	12.72671	12.66693	0.00408	HATSouth	Rc
2455922.5959147	13.00222	12.73076	12.67017	0.00413	HATSouth	Rc
2455922.5993419	13.00567	12.72931	12.66367	0.00405	HATSouth	Rc
2455922.6041872	12.99437	12.72135	12.661	0.00404	HATSouth	Rc
2455922.6079349	12.99338	12.71716	12.65624	0.00406	HATSouth	Rc
2455922.6113872	13.00401	12.72307	12.65977	0.00409	HATSouth	Rc
2455922.6162382	13.01119	12.72789	12.66722	0.00412	HATSouth	Rc
2455922.6196915	13.01566	12.73625	12.6707	0.00412	HATSouth	Rc
2455922.6231348002	13.01757	12.72378	12.66528	0.00412	HATSouth	Rc
2455922.6279991	13.01685	12.72807	12.6704	0.00413	HATSouth	Rc
2455922.6317687	13.02829	12.73527	12.67381	0.0042	HATSouth	Rc
2455922.635196	13.01114	12.71914	12.66053	0.00427	HATSouth	Rc
2455922.6529099	12.77706	12.73405	12.66954	0.00386	HATSouth	Rc
2455922.6563301	12.77543	12.7324	12.66207	0.00386	HATSouth	Rc
2455922.6597939	12.76894	12.73776	12.66613	0.00386	HATSouth	Rc
2455922.6646465	12.77694	12.72977	12.66277	0.0039	HATSouth	Rc
2455922.7372764	12.76959	12.75194	12.67067	0.00387	HATSouth	Rc
2455922.7406969	12.86065	12.73267	12.66502	0.00409	HATSouth	Rc
2455922.7441438	12.82834	12.73997	12.66765	0.00397	HATSouth	Rc
2455922.7489696	12.76612	12.75113	12.67255	0.00378	HATSouth	Rc
2455922.752376	12.76487	12.73739	12.67306	0.00384	HATSouth	Rc
2455922.7561801	12.73993	12.71991	12.66511	0.0038	HATSouth	Rc
2455922.7611355	12.74125	12.74416	12.67321	0.00379	HATSouth	Rc
2455922.7645814	12.74697	12.75225	12.66509	0.0038	HATSouth	Rc
2455922.7680069	12.7681	12.75256	12.67328	0.0038	HATSouth	Rc
2455922.7729521	12.74548	12.74919	12.66834	0.0038	HATSouth	Rc
2455922.7763673	12.73361	12.73606	12.66525	0.00382	HATSouth	Rc
2455922.7801743	12.75465	12.75544	12.66869	0.0038	HATSouth	Rc
2455922.785071	12.74689	12.73422	12.65486	0.00391	HATSouth	Rc
2455922.788486	12.73094	12.73414	12.66642	0.00385	HATSouth	Rc
2455922.791879	12.74122	12.73986	12.66382	0.0038	HATSouth	Rc
2455922.7966667	12.74069	12.73424	12.66786	0.00384	HATSouth	Rc
2455922.8001408	12.74268	12.74041	12.66147	0.00383	HATSouth	Rc
2455922.8039911	12.73241	12.73234	12.6588	0.0038	HATSouth	Rc
2455922.8089129	13.43993	12.75449	12.68446	0.00542	HATSouth	Rc
2455922.8123745	13.45857	12.76677	12.68247	0.00544	HATSouth	Rc
2455922.8207959	12.85882	12.73362	12.67137	0.00405	HATSouth	Rc
2455922.8242475	12.87082	12.73062	12.65957	0.00411	HATSouth	Rc
2455922.8280452	12.74018	12.72781	12.66518	0.0038	HATSouth	Rc
2455922.8329108	12.75239	12.73355	12.66562	0.00381	HATSouth	Rc
2455922.8363706	12.75136	12.72476	12.65897	0.0038	HATSouth	Rc
2455922.8397959	12.76026	12.73592	12.66707	0.00385	HATSouth	Rc
2455922.8446913	12.76261	12.74053	12.67539	0.00387	HATSouth	Rc
2455922.8481638	12.75257	12.71991	12.65356	0.0038	HATSouth	Rc
2455922.8519905	12.75615	12.7238	12.65918	0.00386	HATSouth	Rc
2455922.8568554	12.77189	12.73262	12.6668	0.00395	HATSouth	Rc
2455922.8602797	12.764	12.72106	12.65444	0.00391	HATSouth	Rc
2455922.8688776	12.74461	12.71996	12.66206	0.0043	HATSouth	Rc
2455923.1108648	12.8471	12.72723	12.66335	0.00392	HATSouth	Rc
2455923.1147193	12.85285	12.7211	12.66623	0.00395	HATSouth	Rc
2455923.1971523	12.83312	12.71012	12.65216	0.00393	HATSouth	Rc
2455923.2009437	12.87065	12.72336	12.66377	0.00405	HATSouth	Rc
2455923.4266811	12.97067	12.72285	12.66025	0.00397	HATSouth	Rc
2455923.4300721	12.97705	12.74697	12.67444	0.00404	HATSouth	Rc
2455923.4334951	12.98444	12.73978	12.67271	0.00398	HATSouth	Rc
2455923.4387315	12.97771	12.75134	12.68591	0.00397	HATSouth	Rc
2455923.4421524	12.97529	12.72113	12.6551	0.00397	HATSouth	Rc
2455923.4455755	12.98077	12.73359	12.67241	0.00403	HATSouth	Rc
2455923.4503472	12.99582	12.73878	12.6673	0.00411	HATSouth	Rc
2455923.4537325	12.98615	12.73834	12.67221	0.00404	HATSouth	Rc
2455923.4571538	12.96192	12.71606	12.65635	0.00398	HATSouth	Rc
2455923.4621722	12.99591	12.72684	12.66995	0.00406	HATSouth	Rc
2455923.4655928	12.98596	12.72162	12.66461	0.004	HATSouth	Rc
2455923.4689783	12.9784	12.70352	12.64211	0.00402	HATSouth	Rc
2455923.4737321	12.98555	12.72813	12.66364	0.00404	HATSouth	Rc
2455923.4771188	12.99322	12.72122	12.65883	0.00406	HATSouth	Rc
2455923.485738	12.98877	12.73049	12.66147	0.00405	HATSouth	Rc
2455923.4891241	12.99326	12.7345	12.67036	0.004	HATSouth	Rc
2455923.4925112	12.98202	12.72367	12.66412	0.00398	HATSouth	Rc
2455923.4973036	12.99101	12.73543	12.66376	0.00405	HATSouth	Rc
2455923.5006897	12.96781	12.72991	12.65598	0.00402	HATSouth	Rc
2455923.50413	12.96813	12.7233	12.65881	0.00402	HATSouth	Rc
2455923.5092645	12.97641	12.72015	12.65217	0.00404	HATSouth	Rc
2455923.5126461	12.9645	12.72139	12.65958	0.004	HATSouth	Rc
2455923.516032	12.96773	12.72456	12.66648	0.00402	HATSouth	Rc
2455923.5206723	12.98629	12.73439	12.67554	0.00408	HATSouth	Rc
2455923.5240528	12.98054	12.74234	12.67739	0.004	HATSouth	Rc
2455923.5274958	12.98409	12.7201	12.65383	0.00405	HATSouth	Rc
2455923.5326486	12.98241	12.73186	12.66839	0.00402	HATSouth	Rc
2455923.5360843	12.98116	12.72505	12.66244	0.00402	HATSouth	Rc
2455923.5395118	12.97818	12.72083	12.66133	0.00401	HATSouth	Rc
2455923.5442898	12.95833	12.72975	12.66361	0.00402	HATSouth	Rc
2455923.5477111	12.95218	12.73159	12.66157	0.00397	HATSouth	Rc
2455923.5511549	12.9516	12.72584	12.66573	0.00397	HATSouth	Rc
2455923.5561717	12.94671	12.7284	12.66495	0.00392	HATSouth	Rc
2455923.5595964	12.95886	12.72975	12.6578	0.00395	HATSouth	Rc
2455923.5630376	12.93585	12.72122	12.65986	0.00393	HATSouth	Rc
2455923.568027	12.96742	12.73353	12.66878	0.00398	HATSouth	Rc
2455923.5714191	12.96999	12.73616	12.67127	0.00399	HATSouth	Rc
2455923.5748395	12.96051	12.72496	12.65811	0.00396	HATSouth	Rc
2455923.5799839	12.98215	12.7266	12.66356	0.00404	HATSouth	Rc
2455923.5834168	13.01699	12.72495	12.67079	0.00411	HATSouth	Rc
2455923.5868502	12.99002	12.73089	12.6693	0.00408	HATSouth	Rc
2455923.5917626	12.97478	12.7349	12.6703	0.00399	HATSouth	Rc
2455923.5951886	12.96249	12.7218	12.66262	0.00399	HATSouth	Rc
2455923.5986083	12.95434	12.72385	12.66292	0.00401	HATSouth	Rc
2455923.6040226	12.97091	12.7263	12.66062	0.00398	HATSouth	Rc
2455923.6074518	12.98131	12.72755	12.66968	0.00407	HATSouth	Rc
2455923.6108847	12.99734	12.73424	12.67078	0.00404	HATSouth	Rc
2455923.6157436	12.99971	12.71902	12.65912	0.00409	HATSouth	Rc
2455923.6191846	13.07877	12.73266	12.67129	0.00431	HATSouth	Rc
2455923.6225996	13.24645	12.72668	12.66593	0.00457	HATSouth	Rc
2455923.6277168	13.25963	12.71203	12.65343	0.0047	HATSouth	Rc
2455923.6311434	13.38816	12.71987	12.65845	0.00516	HATSouth	Rc
2455923.6345637	13.41611	12.72868	12.66441	0.00566	HATSouth	Rc
2455923.6572396	14.01365	12.73431	12.6751	0.00741	HATSouth	Rc
2455923.6623671	13.44135	12.7369	12.66801	0.00541	HATSouth	Rc
2455923.6658086	13.84452	12.7391	12.67017	0.00664	HATSouth	Rc
2455923.6692469	13.75757	12.69607	12.64669	0.00636	HATSouth	Rc
2455923.6743776	13.38022	12.73181	12.66879	0.00521	HATSouth	Rc
2455923.6782368	13.35228	12.75235	12.67537	0.00502	HATSouth	Rc
2455923.6816858	13.22375	12.74171	12.67773	0.00485	HATSouth	Rc
2455923.6865996	13.01792	12.71401	12.66128	0.00433	HATSouth	Rc
2455923.6900345	12.79167	12.7145	12.65781	0.0039	HATSouth	Rc
2455923.6934812	12.72787	12.7263	12.65931	0.00377	HATSouth	Rc
2455923.6987372	12.74902	12.73836	12.66646	0.00379	HATSouth	Rc
2455923.702547	12.7456	12.73374	12.66196	0.0038	HATSouth	Rc
2455923.7059728	12.73617	12.7344	12.66685	0.00378	HATSouth	Rc
2455923.711051	12.76511	12.74815	12.66079	0.0039	HATSouth	Rc
2455923.7145027	12.74185	12.73253	12.66041	0.0038	HATSouth	Rc
2455923.7179278	12.74877	12.7381	12.65495	0.00375	HATSouth	Rc
2455923.7227428	12.75455	12.74282	12.6599	0.00385	HATSouth	Rc
2455923.7265434	12.75596	12.73191	12.65294	0.00385	HATSouth	Rc
2455923.7299525	12.76996	12.75751	12.67418	0.0039	HATSouth	Rc
2455923.7347456	12.74213	12.72933	12.67088	0.00386	HATSouth	Rc
2455923.7381814	12.7528	12.73603	12.67136	0.00382	HATSouth	Rc
2455923.7415939	12.73314	12.72283	12.65903	0.00383	HATSouth	Rc
2455923.7463417	12.76124	12.75596	12.66922	0.00388	HATSouth	Rc
2455923.7501407	12.74907	12.73753	12.65582	0.00384	HATSouth	Rc
2455923.7535529	12.76536	12.74516	12.66928	0.00387	HATSouth	Rc
2455923.758261	12.75257	12.74082	12.65775	0.00386	HATSouth	Rc
2455923.7616644	12.77459	12.75078	12.67265	0.0039	HATSouth	Rc
2455923.7650766	12.74736	12.72489	12.66535	0.0039	HATSouth	Rc
2455923.7699972	12.75357	12.74436	12.66508	0.00382	HATSouth	Rc
2455923.7738549	12.75615	12.73749	12.65454	0.00385	HATSouth	Rc
2455923.7772697	12.75355	12.73377	12.66813	0.00381	HATSouth	Rc
2455923.7820816	12.76207	12.74352	12.67072	0.00387	HATSouth	Rc
2455923.7854955	12.75163	12.7317	12.65656	0.00382	HATSouth	Rc
2455923.7889136	12.75554	12.73339	12.65864	0.00384	HATSouth	Rc
2455923.7937753	12.74219	12.7317	12.66462	0.00379	HATSouth	Rc
2455923.7975815	12.74701	12.73066	12.66485	0.00381	HATSouth	Rc
2455923.8009969	12.75331	12.72545	12.65409	0.00385	HATSouth	Rc
2455923.8059139	13.05139	12.71098	12.66262	0.00448	HATSouth	Rc
2455923.8175948	12.74881	12.72477	12.65615	0.00379	HATSouth	Rc
2455923.8213982	12.76361	12.73325	12.66587	0.00387	HATSouth	Rc
2455923.8248626	13.68999	12.73696	12.66907	0.00604	HATSouth	Rc
2455923.837251	12.83086	12.73381	12.65936	0.00399	HATSouth	Rc
2455923.8462422	13.80433	12.75425	12.67593	0.00659	HATSouth	Rc
2455923.8496494	13.94028	12.7042	12.65944	0.00729	HATSouth	Rc
2455923.8666809	12.7731	12.73501	12.67036	0.00397	HATSouth	Rc
2455924.4225449	12.96767	12.72706	12.65632	0.00403	HATSouth	Rc
2455924.4259335	12.98712	12.74418	12.67098	0.00404	HATSouth	Rc
2455924.4293842	12.98832	12.73427	12.66805	0.00406	HATSouth	Rc
2455924.4343327	12.98194	12.73079	12.66211	0.00396	HATSouth	Rc
2455924.4377595	12.97808	12.73147	12.66462	0.004	HATSouth	Rc
2455924.4414687	12.99226	12.73697	12.67157	0.004	HATSouth	Rc
2455924.4464514	12.97827	12.72786	12.66227	0.00402	HATSouth	Rc
2455924.4498854	12.97472	12.7121	12.64856	0.00397	HATSouth	Rc
2455924.4533098	12.96447	12.72749	12.65712	0.00396	HATSouth	Rc
2455924.458264	12.94311	12.72908	12.66893	0.00399	HATSouth	Rc
2455924.4616869	12.95902	12.73652	12.66294	0.00404	HATSouth	Rc
2455924.4653905	12.95302	12.74613	12.67582	0.00399	HATSouth	Rc
2455924.4705428	12.95233	12.73535	12.66392	0.00401	HATSouth	Rc
2455924.4739313	12.96259	12.72198	12.6509	0.004	HATSouth	Rc
2455924.4773512	12.96362	12.74397	12.66739	0.00398	HATSouth	Rc
2455924.4856968	12.95258	12.73058	12.66534	0.0039	HATSouth	Rc
2455924.4894619	12.95698	12.74044	12.67143	0.00404	HATSouth	Rc
2455924.4942864	12.95536	12.74107	12.67391	0.00399	HATSouth	Rc
2455924.4976863	12.96077	12.73542	12.66897	0.00398	HATSouth	Rc
2455924.5010739	12.94742	12.7267	12.65717	0.00396	HATSouth	Rc
2455924.5058732	12.94	12.72988	12.65957	0.00393	HATSouth	Rc
2455924.509262	12.94873	12.7277	12.66547	0.00401	HATSouth	Rc
2455924.5129983	12.97227	12.7514	12.68265	0.00406	HATSouth	Rc
2455924.5178152	12.9496	12.72696	12.66326	0.00393	HATSouth	Rc
2455924.5212038	12.95349	12.73412	12.66805	0.00398	HATSouth	Rc
2455924.5246097	12.959	12.7316	12.67336	0.00398	HATSouth	Rc
2455924.5294635	12.95041	12.72777	12.66191	0.00393	HATSouth	Rc
2455924.5328532	12.95291	12.7343	12.66302	0.00393	HATSouth	Rc
2455924.536623	12.95154	12.72749	12.66196	0.00391	HATSouth	Rc
2455924.5416558	12.96896	12.73253	12.65992	0.00403	HATSouth	Rc
2455924.5450923	12.96973	12.73358	12.6645	0.00404	HATSouth	Rc
2455924.5485202	12.96322	12.72311	12.65326	0.00397	HATSouth	Rc
2455924.5535812	12.9809	12.72871	12.66667	0.0041	HATSouth	Rc
2455924.5570051	12.97334	12.72544	12.66373	0.00401	HATSouth	Rc
2455924.5607141	12.97701	12.72641	12.66962	0.00401	HATSouth	Rc
2455924.5656236	12.96776	12.72048	12.65543	0.00406	HATSouth	Rc
2455924.5690726	12.97857	12.73053	12.6691	0.00402	HATSouth	Rc
2455924.5725212	12.9901	12.72696	12.66689	0.00407	HATSouth	Rc
2455924.5773988	12.97987	12.72142	12.66173	0.00402	HATSouth	Rc
2455924.5808379	12.98351	12.72938	12.66588	0.00405	HATSouth	Rc
2455924.584611	12.99204	12.72964	12.66596	0.00405	HATSouth	Rc
2455924.5894472	12.97604	12.7158	12.65842	0.00403	HATSouth	Rc
2455924.5928773	12.98211	12.72242	12.66127	0.00405	HATSouth	Rc
2455924.5963068	12.98922	12.72228	12.65785	0.00405	HATSouth	Rc
2455924.6011193	12.99303	12.723	12.65897	0.00405	HATSouth	Rc
2455924.6045498	12.99737	12.72638	12.66722	0.00407	HATSouth	Rc
2455924.6083241	13.00623	12.72337	12.66745	0.00405	HATSouth	Rc
2455924.6131947	13.01918	12.73429	12.67206	0.00414	HATSouth	Rc
2455924.6166519	12.99997	12.72258	12.66822	0.00407	HATSouth	Rc
2455924.6200972	13.01241	12.72326	12.65984	0.00406	HATSouth	Rc
2455924.6250172	13.01373	12.71965	12.66267	0.00414	HATSouth	Rc
2455924.6284522	13.02814	12.73163	12.66809	0.00421	HATSouth	Rc
2455924.6322126	13.02172	12.72276	12.65717	0.00424	HATSouth	Rc
2455924.6370522	13.01042	12.72745	12.67138	0.00466	HATSouth	Rc
2455924.6450171	12.77807	12.74539	12.67583	0.00391	HATSouth	Rc
2455924.6488297	12.77109	12.74277	12.67214	0.00384	HATSouth	Rc
2455924.6522776	12.76025	12.738	12.66085	0.00384	HATSouth	Rc
2455924.6570466	12.77056	12.74248	12.6667	0.00389	HATSouth	Rc
2455924.6606081	12.76326	12.73941	12.66324	0.00384	HATSouth	Rc
2455924.6640581	12.76424	12.74227	12.66608	0.00385	HATSouth	Rc
2455924.6688398	12.74775	12.72651	12.65667	0.0038	HATSouth	Rc
2455924.6726447	12.7482	12.72981	12.65923	0.00383	HATSouth	Rc
2455924.6760952	12.74421	12.72619	12.65264	0.00382	HATSouth	Rc
2455924.6808651	12.75246	12.73703	12.66195	0.00379	HATSouth	Rc
2455924.6843144	12.74868	12.73546	12.66048	0.00384	HATSouth	Rc
2455924.687728	12.74581	12.74009	12.67016	0.0038	HATSouth	Rc
2455924.6927151	12.75109	12.7465	12.67001	0.00385	HATSouth	Rc
2455924.6965683	12.74697	12.73942	12.66006	0.00387	HATSouth	Rc
2455924.7000238	12.75401	12.74796	12.67694	0.00379	HATSouth	Rc
2455924.7048132	12.75869	12.75303	12.68349	0.00379	HATSouth	Rc
2455924.7082278	12.75547	12.74539	12.66622	0.0038	HATSouth	Rc
2455924.7116292	12.74097	12.72846	12.65757	0.0038	HATSouth	Rc
2455924.7165468	12.72699	12.7221	12.65162	0.00375	HATSouth	Rc
2455924.7203802	12.73261	12.7269	12.65722	0.00381	HATSouth	Rc
2455924.7237841	12.74171	12.73617	12.66191	0.00377	HATSouth	Rc
2455924.7286653	12.76258	12.75361	12.66885	0.00379	HATSouth	Rc
2455924.7320824	12.7652	12.74269	12.66058	0.00384	HATSouth	Rc
2455924.7355464	12.75628	12.74011	12.64868	0.00382	HATSouth	Rc
2455924.7403101	12.74919	12.73994	12.65347	0.00382	HATSouth	Rc
2455924.744178	12.75054	12.73743	12.64948	0.00382	HATSouth	Rc
2455924.7475919	12.76469	12.76363	12.67465	0.00383	HATSouth	Rc
2455924.7523474	12.75432	12.74373	12.65701	0.00377	HATSouth	Rc
2455924.7557643	12.73964	12.73428	12.66907	0.00378	HATSouth	Rc
2455924.7591925	12.76827	12.7542	12.66788	0.00386	HATSouth	Rc
2455924.7639329	12.73104	12.72892	12.66105	0.00377	HATSouth	Rc
2455924.7677449	12.72705	12.72615	12.66073	0.00376	HATSouth	Rc
2455924.7711589	12.77594	12.74413	12.67239	0.00383	HATSouth	Rc
2455924.7760627	12.7318	12.72147	12.65876	0.00375	HATSouth	Rc
2455924.7794825	12.7428	12.73275	12.66142	0.00379	HATSouth	Rc
2455924.7828941	12.77666	12.74386	12.67643	0.00386	HATSouth	Rc
2455924.7877193	12.76686	12.72972	12.65688	0.0038	HATSouth	Rc
2455924.7915998	12.7492	12.72162	12.66073	0.00381	HATSouth	Rc
2455924.7950834	12.75957	12.72777	12.66318	0.00383	HATSouth	Rc
2455924.7999177	12.77108	12.73401	12.67193	0.00391	HATSouth	Rc
2455924.8034022	12.86252	12.73512	12.66737	0.0041	HATSouth	Rc
2455924.8068725	12.74884	12.72928	12.6672	0.0038	HATSouth	Rc
2455924.8116227	12.75445	12.73348	12.66511	0.00376	HATSouth	Rc
2455924.8154625	12.76605	12.71943	12.65169	0.00381	HATSouth	Rc
2455924.8188767	12.76308	12.73163	12.66432	0.00383	HATSouth	Rc
2455924.8238882	12.80604	12.73219	12.67126	0.00395	HATSouth	Rc
2455924.8272932	12.88793	12.73506	12.66797	0.00412	HATSouth	Rc
2455924.8307562	12.94468	12.72834	12.66301	0.00421	HATSouth	Rc
2455924.8358472	12.80796	12.72021	12.65457	0.00392	HATSouth	Rc
2455924.8397367	12.79564	12.73423	12.66603	0.00394	HATSouth	Rc
2455924.843216	12.77448	12.72894	12.65949	0.00393	HATSouth	Rc
2455924.8481402	12.7753	12.73531	12.66862	0.00383	HATSouth	Rc
2455924.851635	12.78071	12.72833	12.66027	0.00385	HATSouth	Rc
2455924.8551063	12.77988	12.72882	12.66279	0.0039	HATSouth	Rc
2455924.8600385	12.77601	12.73103	12.66472	0.00397	HATSouth	Rc
2455924.8638764	12.77672	12.72615	12.66252	0.00402	HATSouth	Rc
2455924.86734	12.77584	12.71955	12.6552	0.00421	HATSouth	Rc
2455925.419156	13.01455	12.72804	12.66178	0.00415	HATSouth	Rc
2455925.4229226	12.99851	12.74957	12.68021	0.00409	HATSouth	Rc
2455925.4263548	13.00131	12.72926	12.66409	0.00411	HATSouth	Rc
2455925.4313206	12.9883	12.73325	12.67469	0.00403	HATSouth	Rc
2455925.4347812	12.99194	12.73262	12.67028	0.00408	HATSouth	Rc
2455925.438216	13.01067	12.73203	12.65825	0.00401	HATSouth	Rc
2455925.4429925	12.97543	12.72375	12.65663	0.00399	HATSouth	Rc
2455925.4467579	12.97322	12.72249	12.65023	0.00404	HATSouth	Rc
2455925.4501869	12.98833	12.73066	12.66964	0.00404	HATSouth	Rc
2455925.4550689	12.98616	12.73533	12.66137	0.00402	HATSouth	Rc
2455925.4584986	12.96679	12.73223	12.67073	0.00398	HATSouth	Rc
2455925.4618927	12.9639	12.729	12.66227	0.00397	HATSouth	Rc
2455925.4669614	12.96614	12.72761	12.66752	0.00399	HATSouth	Rc
2455925.4706847	12.97187	12.73666	12.67222	0.004	HATSouth	Rc
2455925.4741363	12.96871	12.73479	12.65648	0.00399	HATSouth	Rc
2455925.4790947	12.96939	12.73114	12.65814	0.004	HATSouth	Rc
2455925.4824905	12.98857	12.74907	12.67439	0.00407	HATSouth	Rc
2455925.4858832	12.963	12.74902	12.66492	0.00396	HATSouth	Rc
2455925.4906119	12.97521	12.7285	12.65864	0.00409	HATSouth	Rc
2455925.4943303	12.98287	12.75673	12.67215	0.00406	HATSouth	Rc
2455925.4977819	12.9656	12.73492	12.66043	0.00398	HATSouth	Rc
2455925.5025746	12.98183	12.75581	12.67497	0.004	HATSouth	Rc
2455925.50597	12.9665	12.72929	12.65618	0.00395	HATSouth	Rc
2455925.509402	12.97201	12.74335	12.66207	0.004	HATSouth	Rc
2455925.5142438	12.96745	12.74753	12.66374	0.00393	HATSouth	Rc
2455925.5179556	12.97979	12.74177	12.66185	0.00407	HATSouth	Rc
2455925.5213451	12.95422	12.72717	12.6559	0.00403	HATSouth	Rc
2455925.5262086	12.98204	12.74601	12.6696	0.00401	HATSouth	Rc
2455925.5296095	12.95483	12.72831	12.66922	0.00396	HATSouth	Rc
2455925.5329977	12.96997	12.72576	12.66695	0.00403	HATSouth	Rc
2455925.5378104	12.97272	12.72071	12.65603	0.00401	HATSouth	Rc
2455925.5415688	12.96478	12.71936	12.65342	0.00403	HATSouth	Rc
2455925.5450084	12.98804	12.7359	12.66785	0.00403	HATSouth	Rc
2455925.5500394	12.99057	12.72884	12.66242	0.00404	HATSouth	Rc
2455925.5534218	12.97554	12.71753	12.65554	0.00404	HATSouth	Rc
2455925.5568528	12.99121	12.73731	12.67018	0.00403	HATSouth	Rc
2455925.5616785	12.98452	12.72445	12.66655	0.00407	HATSouth	Rc
2455925.5653984	12.98938	12.73212	12.6649	0.00408	HATSouth	Rc
2455925.5688303	12.99363	12.72443	12.65979	0.00405	HATSouth	Rc
2455925.5737239	12.99018	12.72323	12.65816	0.004	HATSouth	Rc
2455925.5771237	12.99858	12.73331	12.67242	0.00402	HATSouth	Rc
2455925.580571	13.00425	12.72455	12.66748	0.00409	HATSouth	Rc
2455925.5854509	13.00021	12.7278	12.66447	0.00405	HATSouth	Rc
2455925.5892173	13.0067	12.73353	12.67062	0.00405	HATSouth	Rc
2455925.5926701	13.004	12.72781	12.66744	0.00406	HATSouth	Rc
2455925.5975249	13.00426	12.72584	12.66569	0.00404	HATSouth	Rc
2455925.6009767	13.00246	12.72406	12.66306	0.0041	HATSouth	Rc
2455925.6044391	13.0173	12.72667	12.66223	0.00411	HATSouth	Rc
2455925.6093355	13.01535	12.72469	12.66074	0.00409	HATSouth	Rc
2455925.6131066	13.02849	12.72913	12.6694	0.00416	HATSouth	Rc
2455925.6165443	13.02438	12.72982	12.66166	0.00411	HATSouth	Rc
2455925.6215282	13.01269	12.72627	12.66526	0.00416	HATSouth	Rc
2455925.6249697	13.01796	12.73129	12.67164	0.00415	HATSouth	Rc
2455925.6284194	13.02239	12.72689	12.66432	0.00414	HATSouth	Rc
2455925.633241	13.02357	12.72303	12.66289	0.0043	HATSouth	Rc
2455925.6370299	13.0418	12.72524	12.66714	0.00469	HATSouth	Rc
2455925.6417516	12.77864	12.73895	12.66887	0.00386	HATSouth	Rc
2455925.6455931	12.78001	12.73886	12.66664	0.00394	HATSouth	Rc
2455925.6490466	12.77344	12.73531	12.66555	0.0039	HATSouth	Rc
2455925.6538592	12.76023	12.72214	12.65286	0.00383	HATSouth	Rc
2455925.6573312	12.76943	12.73133	12.66275	0.00383	HATSouth	Rc
2455925.6607452	12.7654	12.73408	12.66154	0.00385	HATSouth	Rc
2455925.6655502	12.75417	12.72665	12.66941	0.00386	HATSouth	Rc
2455925.6694123	12.74324	12.72793	12.66404	0.00382	HATSouth	Rc
2455925.6728726	12.75476	12.74791	12.66466	0.00385	HATSouth	Rc
2455925.6778082	12.75291	12.74217	12.66882	0.00383	HATSouth	Rc
2455925.6813015	12.75355	12.73869	12.66598	0.0038	HATSouth	Rc
2455925.6847749	12.75968	12.7438	12.66714	0.00385	HATSouth	Rc
2455925.6897173002	12.75333	12.73551	12.66283	0.00384	HATSouth	Rc
2455925.6935827	12.75712	12.72497	12.66104	0.00383	HATSouth	Rc
2455925.6970299	12.74689	12.72451	12.66371	0.00393	HATSouth	Rc
2455925.701824	12.73702	12.72872	12.65328	0.00377	HATSouth	Rc
2455925.7052648	12.73812	12.73395	12.65907	0.00382	HATSouth	Rc
2455925.7086887	12.73383	12.74163	12.66136	0.00383	HATSouth	Rc
2455925.7137239	12.72209	12.73026	12.66471	0.00376	HATSouth	Rc
2455925.7175213	12.69991	12.71664	12.65972	0.00375	HATSouth	Rc
2455925.7209423	12.69421	12.72313	12.66034	0.00368	HATSouth	Rc
2455925.7260584002	12.70999	12.74416	12.65873	0.00372	HATSouth	Rc
2455925.7294937	12.70834	12.7451	12.66277	0.0037	HATSouth	Rc
2455925.7329701	12.70341	12.7349	12.66941	0.00376	HATSouth	Rc
2455925.7379815	12.7373	12.73859	12.65653	0.00383	HATSouth	Rc
2455925.7417919	12.7542	12.749	12.66764	0.00384	HATSouth	Rc
2455925.7452363	12.76926	12.7531	12.67154	0.00385	HATSouth	Rc
2455925.7497954	12.74278	12.73674	12.67285	0.00378	HATSouth	Rc
2455925.7532221	12.73313	12.73026	12.6696	0.00378	HATSouth	Rc
2455925.7566413	12.74317	12.72941	12.65917	0.00386	HATSouth	Rc
2455925.7614526	12.75424	12.73114	12.66843	0.00384	HATSouth	Rc
2455925.7652663	12.75031	12.73735	12.66083	0.0039	HATSouth	Rc
2455925.7686742	12.76254	12.73464	12.66219	0.00382	HATSouth	Rc
2455925.7737292	12.75725	12.7427	12.66419	0.00387	HATSouth	Rc
2455925.7772001	12.7558	12.7326	12.67036	0.00388	HATSouth	Rc
2455925.7808064	12.75197	12.73853	12.66679	0.00385	HATSouth	Rc
2455925.7868374	12.76585	12.74239	12.66015	0.00386	HATSouth	Rc
2455925.7907049	12.76648	12.74231	12.66856	0.00387	HATSouth	Rc
2455925.7941774	12.75912	12.72912	12.66155	0.00386	HATSouth	Rc
2455925.7989944	12.76897	12.74489	12.67494	0.00386	HATSouth	Rc
2455925.8024279	12.76476	12.73229	12.66822	0.00381	HATSouth	Rc
2455925.8058684	12.75808	12.73403	12.66418	0.00384	HATSouth	Rc
2455925.8106104	12.75588	12.72561	12.66354	0.0038	HATSouth	Rc
2455925.8144529	12.76507	12.72506	12.66125	0.00386	HATSouth	Rc
2455925.8179392	12.763	12.72531	12.65513	0.00383	HATSouth	Rc
2455925.8228861	12.76031	12.72505	12.66178	0.00381	HATSouth	Rc
2455925.8263744	12.77771	12.73839	12.67278	0.0039	HATSouth	Rc
2455925.8298604	12.78123	12.73286	12.66496	0.00394	HATSouth	Rc
2455925.8346607	12.77917	12.72875	12.66454	0.00389	HATSouth	Rc
2455925.8384986	12.78572	12.7332	12.67113	0.00389	HATSouth	Rc
2455925.8419548	12.78514	12.73875	12.66979	0.00394	HATSouth	Rc
2455925.846956	12.79717	12.74424	12.67795	0.00391	HATSouth	Rc
2455925.8504508	12.78809	12.72826	12.66297	0.00392	HATSouth	Rc
2455925.8539183	12.80139	12.73545	12.67155	0.00396	HATSouth	Rc
2455925.8587588	12.79609	12.73683	12.66938	0.00405	HATSouth	Rc
2455925.8626045	12.78588	12.72572	12.66177	0.00393	HATSouth	Rc
2455925.8660541	12.78894	12.72545	12.65845	0.00411	HATSouth	Rc
2455926.4155904	13.00004	12.72053	12.65758	0.00404	HATSouth	Rc
2455926.4193256	12.98931	12.73511	12.6688	0.00406	HATSouth	Rc
2455926.422748	12.99059	12.72741	12.66427	0.00403	HATSouth	Rc
2455926.4275693	12.983	12.73039	12.66429	0.00403	HATSouth	Rc
2455926.4309933	12.99584	12.73376	12.67077	0.00406	HATSouth	Rc
2455926.4343791	12.99892	12.7456	12.68142	0.00403	HATSouth	Rc
2455926.4391117	12.99224	12.7317	12.66234	0.00409	HATSouth	Rc
2455926.442843	12.99922	12.73281	12.66534	0.00406	HATSouth	Rc
2455926.4462631	12.97073	12.73203	12.66337	0.00407	HATSouth	Rc
2455926.4510823	12.9644	12.73284	12.66732	0.00396	HATSouth	Rc
2455926.4544635	12.97132	12.728	12.65685	0.00399	HATSouth	Rc
2455926.4578842	12.97385	12.73632	12.66933	0.00396	HATSouth	Rc
2455926.4626872	12.97119	12.72497	12.65799	0.00398	HATSouth	Rc
2455926.4665164	12.96302	12.72371	12.66322	0.00403	HATSouth	Rc
2455926.469936	12.99866	12.7472	12.65504	0.00405	HATSouth	Rc
2455926.4747823	12.98069	12.72415	12.65976	0.00402	HATSouth	Rc
2455926.4781691	12.98979	12.73011	12.65567	0.00406	HATSouth	Rc
2455926.481587	12.99639	12.74809	12.67741	0.00404	HATSouth	Rc
2455926.4863676	12.984	12.74335	12.66506	0.00403	HATSouth	Rc
2455926.4901342	12.98644	12.7357	12.66215	0.00405	HATSouth	Rc
2455926.4935157	12.9896	12.73657	12.67315	0.00404	HATSouth	Rc
2455926.4983349	12.98827	12.73258	12.66277	0.00404	HATSouth	Rc
2455926.5017239	13.00096	12.75204	12.67276	0.00401	HATSouth	Rc
2455926.5051022	12.99469	12.72745	12.65167	0.00404	HATSouth	Rc
2455926.5098908	12.99594	12.75056	12.66741	0.00405	HATSouth	Rc
2455926.5136343	12.96461	12.73491	12.66369	0.00397	HATSouth	Rc
2455926.5170168	12.97262	12.74232	12.66909	0.004	HATSouth	Rc
2455926.5220401	12.98025	12.73515	12.65853	0.00398	HATSouth	Rc
2455926.5254808	12.97077	12.73367	12.66101	0.00402	HATSouth	Rc
2455926.5289246	12.95911	12.72355	12.65061	0.00394	HATSouth	Rc
2455926.5338755	12.97866	12.73126	12.66663	0.00401	HATSouth	Rc
2455926.5376224	12.98134	12.73204	12.66448	0.00404	HATSouth	Rc
2455926.541073	12.97611	12.72667	12.6564	0.00398	HATSouth	Rc
2455926.5460706	12.97624	12.72599	12.66023	0.00401	HATSouth	Rc
2455926.5494556	12.97152	12.71713	12.65512	0.00398	HATSouth	Rc
2455926.5529001	12.98108	12.72671	12.65847	0.00403	HATSouth	Rc
2455926.557792	12.9945	12.73113	12.66714	0.00401	HATSouth	Rc
2455926.5615412	12.98939	12.7288	12.6615	0.00402	HATSouth	Rc
2455926.5649856	13.00141	12.72889	12.65642	0.00405	HATSouth	Rc
2455926.5698033	12.99178	12.72443	12.66143	0.00403	HATSouth	Rc
2455926.5732362	13.00574	12.73344	12.66736	0.00406	HATSouth	Rc
2455926.5766747	13.00084	12.71913	12.65521	0.00404	HATSouth	Rc
2455926.5815469	13.01301	12.73356	12.66659	0.00409	HATSouth	Rc
2455926.5853326	13.00908	12.72505	12.66046	0.00402	HATSouth	Rc
2455926.5887586	13.02252	12.73083	12.66649	0.00411	HATSouth	Rc
2455926.5972239	13.02642	12.73125	12.66767	0.0041	HATSouth	Rc
2455926.6006526	13.02607	12.73173	12.66683	0.00414	HATSouth	Rc
2455926.6054248	13.01348	12.72289	12.66395	0.00407	HATSouth	Rc
2455926.6091701	13.03345	12.72606	12.66546	0.00412	HATSouth	Rc
2455926.6126068	13.03307	12.72369	12.66396	0.00414	HATSouth	Rc
2455926.6175366	13.02395	12.71885	12.66075	0.00412	HATSouth	Rc
2455926.6209753	13.04417	12.73263	12.67297	0.00419	HATSouth	Rc
2455926.624406	13.04187	12.72901	12.66907	0.00411	HATSouth	Rc
2455926.6292803	13.0575	12.72089	12.66009	0.00431	HATSouth	Rc
2455926.6330458	13.05629	12.70665	12.6489	0.00443	HATSouth	Rc
2455926.6364839	13.06486	12.7186	12.66585	0.00461	HATSouth	Rc
2455926.6385509	12.76042	12.73385	12.66372	0.00384	HATSouth	Rc
2455926.6419808	12.76039	12.73131	12.66361	0.00387	HATSouth	Rc
2455926.6458296	12.75768	12.73065	12.66172	0.00387	HATSouth	Rc
2455926.6507231	12.75199	12.72975	12.6598	0.00382	HATSouth	Rc
2455926.6543752	12.75866	12.74247	12.6684	0.00383	HATSouth	Rc
2455926.6578703	12.75921	12.73236	12.66665	0.00382	HATSouth	Rc
2455926.6627553	12.75909	12.73388	12.66454	0.00387	HATSouth	Rc
2455926.6661964	12.7486	12.73455	12.66124	0.00378	HATSouth	Rc
2455926.6700365	12.74413	12.73475	12.6624	0.0038	HATSouth	Rc
2455926.6748979	12.73991	12.72166	12.65936	0.00379	HATSouth	Rc
2455926.6783585	12.74695	12.73895	12.67347	0.00381	HATSouth	Rc
2455926.6817721	12.74547	12.73668	12.66298	0.00378	HATSouth	Rc
2455926.686588	12.75041	12.74311	12.66725	0.00381	HATSouth	Rc
2455926.6900164	12.75213	12.7391	12.66501	0.00381	HATSouth	Rc
2455926.6938444	12.76303	12.73766	12.66544	0.00388	HATSouth	Rc
2455926.6987195	12.74565	12.73989	12.66552	0.00375	HATSouth	Rc
2455926.7021321	12.74332	12.74687	12.66468	0.0038	HATSouth	Rc
2455926.7055356	12.72713	12.72686	12.65678	0.00376	HATSouth	Rc
2455926.7105351	12.7442	12.74861	12.67066	0.00381	HATSouth	Rc
2455926.7139739	12.74021	12.74491	12.67767	0.00377	HATSouth	Rc
2455926.7177607	12.75181	12.75621	12.67937	0.00384	HATSouth	Rc
2455926.7226772	12.75542	12.74669	12.66053	0.00384	HATSouth	Rc
2455926.7261021	12.736	12.74326	12.66876	0.00384	HATSouth	Rc
2455926.7295208	12.73363	12.73889	12.66486	0.0038	HATSouth	Rc
2455926.7342969	12.73261	12.73831	12.66028	0.0038	HATSouth	Rc
2455926.7377126	12.75797	12.75224	12.66501	0.00382	HATSouth	Rc
2455926.741582	12.74043	12.73569	12.66033	0.00382	HATSouth	Rc
2455926.7463018	12.74201	12.74581	12.67914	0.00386	HATSouth	Rc
2455926.7497155	12.75546	12.75375	12.66773	0.00379	HATSouth	Rc
2455926.7531137	12.76314	12.7517	12.67174	0.00384	HATSouth	Rc
2455926.7579662	12.73681	12.73556	12.67184	0.00379	HATSouth	Rc
2455926.7613953	12.74692	12.74986	12.66769	0.00378	HATSouth	Rc
2455926.7652095	12.75392	12.74185	12.66643	0.00379	HATSouth	Rc
2455926.7700174	12.7549	12.74664	12.65731	0.00383	HATSouth	Rc
2455926.7734437	12.7388	12.73684	12.66634	0.00378	HATSouth	Rc
2455926.7769035	12.74541	12.73155	12.66198	0.00385	HATSouth	Rc
2455926.7818072	12.74222	12.73543	12.66401	0.00385	HATSouth	Rc
2455926.7852868	12.75802	12.74291	12.66264	0.00385	HATSouth	Rc
2455926.7891581	12.74985	12.74137	12.66181	0.00381	HATSouth	Rc
2455926.7940925	12.75334	12.73327	12.66722	0.00378	HATSouth	Rc
2455926.797516	12.75321	12.73997	12.67502	0.00385	HATSouth	Rc
2455926.8009288	12.74324	12.72783	12.65424	0.00384	HATSouth	Rc
2455926.8058514	12.74131	12.73107	12.66101	0.0038	HATSouth	Rc
2455926.8093196	12.75123	12.73154	12.67086	0.00383	HATSouth	Rc
2455926.8131787	12.7466	12.73226	12.6685	0.00377	HATSouth	Rc
2455926.8179779	12.76146	12.73594	12.66714	0.00382	HATSouth	Rc
2455926.8214845	12.74682	12.72672	12.66384	0.00382	HATSouth	Rc
2455926.8249257	12.75374	12.73324	12.67068	0.00381	HATSouth	Rc
2455926.8303602	12.75049	12.73148	12.66646	0.00387	HATSouth	Rc
2455926.8341839	12.75077	12.72623	12.66145	0.00383	HATSouth	Rc
2455926.8376806	12.75286	12.72708	12.65891	0.00382	HATSouth	Rc
2455926.8426174	12.74839	12.73065	12.66545	0.00381	HATSouth	Rc
2455926.8461181	12.75503	12.73435	12.6706	0.0038	HATSouth	Rc
2455926.8495853	12.74323	12.72604	12.66736	0.00383	HATSouth	Rc
2455926.8554405	12.76525	12.72896	12.66431	0.00388	HATSouth	Rc
2455926.8592655	12.76133	12.71813	12.65786	0.00393	HATSouth	Rc
2455926.8627405	12.75712	12.71956	12.65445	0.0039	HATSouth	Rc
2455926.8676536	12.79621	12.73397	12.67095	0.00419	HATSouth	Rc
2455927.1592596	12.82557	12.71906	12.66482	0.00389	HATSouth	Rc
2455927.1633092	12.81952	12.72494	12.66969	0.00386	HATSouth	Rc
2455927.1667989	12.81671	12.724	12.66429	0.00392	HATSouth	Rc
2455927.1702976	12.8229	12.72941	12.66517	0.00388	HATSouth	Rc
2455927.1737506	12.81767	12.72469	12.6638	0.00389	HATSouth	Rc
2455927.1772375	12.81818	12.7255	12.67164	0.00389	HATSouth	Rc
2455927.1811365	12.82373	12.72802	12.66813	0.0039	HATSouth	Rc
2455927.1846362	12.8239	12.72562	12.66892	0.00393	HATSouth	Rc
2455927.1881354	12.83036	12.73148	12.6729	0.00393	HATSouth	Rc
2455927.1916421	12.81621	12.71372	12.65795	0.00388	HATSouth	Rc
2455927.195154	12.82682	12.72426	12.67049	0.00388	HATSouth	Rc
2455927.1986377	12.82758	12.72327	12.66689	0.00388	HATSouth	Rc
2455927.2026513	12.83797	12.72843	12.67396	0.00392	HATSouth	Rc
2455927.206166	12.82356	12.71159	12.65671	0.00392	HATSouth	Rc
2455927.2096854	12.83764	12.72085	12.66462	0.00393	HATSouth	Rc
2455927.2131908	12.8256	12.7123	12.65168	0.00392	HATSouth	Rc
2455927.2167008	12.83664	12.7189	12.6623	0.00395	HATSouth	Rc
2455927.2202101	12.84899	12.72421	12.66559	0.00399	HATSouth	Rc
2455927.2241066	12.84279	12.71811	12.66337	0.00393	HATSouth	Rc
2455927.227606	12.85083	12.72722	12.66395	0.00396	HATSouth	Rc
2455927.2311154	12.84743	12.72046	12.66275	0.00399	HATSouth	Rc
2455927.2346064	12.86183	12.72234	12.66998	0.004	HATSouth	Rc
2455927.2380941	12.85303	12.72167	12.66497	0.00401	HATSouth	Rc
2455927.2417278	12.87287	12.72624	12.66937	0.00408	HATSouth	Rc
2455927.2456258	12.86021	12.71677	12.65778	0.0041	HATSouth	Rc
2455927.2491214	12.85136	12.7131	12.64994	0.0042	HATSouth	Rc
2455927.2526345	12.86063	12.71944	12.66302	0.00444	HATSouth	Rc
2455927.4156497	12.98424	12.73953	12.67033	0.00404	HATSouth	Rc
2455927.4193888	12.98545	12.73069	12.65652	0.00405	HATSouth	Rc
2455927.4228115	12.98853	12.72515	12.66342	0.0041	HATSouth	Rc
2455927.4277729	12.98467	12.72875	12.66628	0.00407	HATSouth	Rc
2455927.431197	12.98602	12.7276	12.66195	0.00405	HATSouth	Rc
2455927.4346023	12.98205	12.71831	12.65565	0.00402	HATSouth	Rc
2455927.4394191	12.98198	12.73865	12.66889	0.00405	HATSouth	Rc
2455927.4431653	12.96536	12.72939	12.67104	0.00397	HATSouth	Rc
2455927.4465831	12.98185	12.71969	12.65678	0.00401	HATSouth	Rc
2455927.4515786	12.96561	12.73377	12.66816	0.004	HATSouth	Rc
2455927.4549783	12.97183	12.73267	12.66731	0.00401	HATSouth	Rc
2455927.4583987	12.97586	12.74795	12.67533	0.004	HATSouth	Rc
2455927.4632622	12.961	12.74341	12.67038	0.00399	HATSouth	Rc
2455927.4670078	12.94265	12.73226	12.66492	0.00395	HATSouth	Rc
2455927.4704459	12.96774	12.72765	12.65716	0.00405	HATSouth	Rc
2455927.4755793	12.98288	12.73993	12.66664	0.00409	HATSouth	Rc
2455927.4790328	12.94507	12.72063	12.65298	0.00392	HATSouth	Rc
2455927.4824755	12.96004	12.71878	12.65045	0.00402	HATSouth	Rc
2455927.4875474	12.98021	12.73885	12.66596	0.004	HATSouth	Rc
2455927.4913233	12.97866	12.73044	12.66047	0.00401	HATSouth	Rc
2455927.494702	12.97097	12.73127	12.6514	0.00402	HATSouth	Rc
2455927.4997051	12.99038	12.75561	12.67637	0.00399	HATSouth	Rc
2455927.5031365	12.97028	12.72822	12.66048	0.00405	HATSouth	Rc
2455927.5065272	12.96285	12.73878	12.66781	0.00395	HATSouth	Rc
2455927.5115089	12.95985	12.72379	12.65672	0.00397	HATSouth	Rc
2455927.515231	12.95172	12.7297	12.66013	0.00393	HATSouth	Rc
2455927.5236228	12.97657	12.72881	12.66142	0.00403	HATSouth	Rc
2455927.5270046	12.97231	12.72445	12.6556	0.00397	HATSouth	Rc
2455927.5304543	12.98494	12.73783	12.66963	0.00404	HATSouth	Rc
2455927.5353428	12.99217	12.74337	12.66661	0.0041	HATSouth	Rc
2455927.5390928	12.98126	12.73776	12.6703	0.00407	HATSouth	Rc
2455927.5425221	12.97322	12.73172	12.67143	0.00396	HATSouth	Rc
2455927.5475767	12.96917	12.72024	12.65888	0.00401	HATSouth	Rc
2455927.5509874998	12.98674	12.72226	12.66077	0.00404	HATSouth	Rc
2455927.5544264	12.99192	12.7301	12.66895	0.00406	HATSouth	Rc
2455927.5592123	12.98796	12.72349	12.65882	0.00402	HATSouth	Rc
2455927.56297	12.98838	12.72135	12.65547	0.00405	HATSouth	Rc
2455927.5664052	13.00397	12.7383	12.6671	0.00406	HATSouth	Rc
2455927.5712813	12.99888	12.72173	12.65603	0.00404	HATSouth	Rc
2455927.574712	13.00512	12.72538	12.65496	0.00409	HATSouth	Rc
2455927.57815	13.01728	12.73174	12.66912	0.00412	HATSouth	Rc
2455927.582896	13.00111	12.73897	12.67317	0.00405	HATSouth	Rc
2455927.5866406998	13.00275	12.72589	12.66024	0.00404	HATSouth	Rc
2455927.5900574	13.00945	12.72586	12.66062	0.00406	HATSouth	Rc
2455927.5950213	13.01753	12.72688	12.66924	0.00406	HATSouth	Rc
2455927.5984652	13.01981	12.74479	12.68104	0.00412	HATSouth	Rc
2455927.6019038	13.01935	12.72386	12.66718	0.00412	HATSouth	Rc
2455927.6067441	13.02318	12.72233	12.65974	0.0041	HATSouth	Rc
2455927.6105143	13.03131	12.73159	12.66291	0.0041	HATSouth	Rc
2455927.6139686	13.02427	12.72783	12.67127	0.00413	HATSouth	Rc
2455927.61881	13.03381	12.72782	12.66672	0.00416	HATSouth	Rc
2455927.6222392	13.04089	12.73634	12.67065	0.00413	HATSouth	Rc
2455927.6256967	13.03179	12.72115	12.66496	0.00414	HATSouth	Rc
2455927.6307195	13.06785	12.73409	12.67273	0.00442	HATSouth	Rc
2455927.6381313	13.0661	12.71641	12.66524	0.00475	HATSouth	Rc
2455927.6384136	12.79772	12.73204	12.66303	0.00402	HATSouth	Rc
2455927.6418463	12.79329	12.73266	12.66096	0.00395	HATSouth	Rc
2455927.6456811	12.79752	12.7415	12.66692	0.00392	HATSouth	Rc
2455927.6505188	12.78903	12.73128	12.66237	0.00395	HATSouth	Rc
2455927.6540113	12.79207	12.72667	12.66038	0.00394	HATSouth	Rc
2455927.6574743	12.79267	12.73896	12.66522	0.00387	HATSouth	Rc
2455927.6624775	12.78494	12.73098	12.66161	0.00389	HATSouth	Rc
2455927.6659673	12.7794	12.74201	12.66738	0.00391	HATSouth	Rc
2455927.6698951	12.7841	12.73636	12.66418	0.00389	HATSouth	Rc
2455927.6747427	12.78592	12.74479	12.68048	0.0039	HATSouth	Rc
2455927.6781691	12.7847	12.73259	12.6587	0.0039	HATSouth	Rc
2455927.6816356	12.79303	12.73662	12.66402	0.00388	HATSouth	Rc
2455927.6864896	12.78962	12.72758	12.66001	0.00391	HATSouth	Rc
2455927.6899283	12.77568	12.7251	12.66077	0.00388	HATSouth	Rc
2455927.6938309	12.80952	12.75232	12.66551	0.00393	HATSouth	Rc
2455927.6989483	12.78906	12.74032	12.66861	0.0039	HATSouth	Rc
2455927.702393	12.80126	12.75145	12.6658	0.00388	HATSouth	Rc
2455927.7058293	12.78731	12.74528	12.65676	0.00387	HATSouth	Rc
2455927.7108988	12.78654	12.74338	12.66749	0.00388	HATSouth	Rc
2455927.7148072	12.78285	12.73884	12.66387	0.00386	HATSouth	Rc
2455927.7183149	12.79141	12.7453	12.66102	0.00393	HATSouth	Rc
2455927.7232646	12.7883	12.74054	12.65915	0.00385	HATSouth	Rc
2455927.7266986	12.78101	12.73613	12.65611	0.00387	HATSouth	Rc
2455927.7301849	12.79827	12.74429	12.6601	0.00393	HATSouth	Rc
2455927.7350457	12.78869	12.73802	12.66707	0.00397	HATSouth	Rc
2455927.7389006	12.77363	12.73216	12.66464	0.00382	HATSouth	Rc
2455927.7423148	12.78885	12.75278	12.67057	0.0039	HATSouth	Rc
2455927.7471212	12.77427	12.72323	12.66656	0.0039	HATSouth	Rc
2455927.7505293	12.78734	12.74699	12.67279	0.00383	HATSouth	Rc
2455927.7539461	12.78676	12.74045	12.658	0.00386	HATSouth	Rc
2455927.758731	12.79722	12.75312	12.66724	0.00389	HATSouth	Rc
2455927.7625944	12.7739	12.73005	12.67142	0.00387	HATSouth	Rc
2455927.7660626	12.79213	12.73975	12.65852	0.00394	HATSouth	Rc
2455927.7707977	12.78644	12.74176	12.66184	0.00389	HATSouth	Rc
2455927.7742127	12.78412	12.7409	12.66878	0.00393	HATSouth	Rc
2455927.7776583	12.78056	12.73547	12.65909	0.00389	HATSouth	Rc
2455927.7825694	12.77397	12.73039	12.66399	0.00387	HATSouth	Rc
2455927.7863582	12.79032	12.73236	12.66126	0.0039	HATSouth	Rc
2455927.7898231	12.78477	12.73795	12.66916	0.00391	HATSouth	Rc
2455927.7948177	12.77021	12.7198	12.65305	0.00392	HATSouth	Rc
2455927.7983006	12.78041	12.73557	12.6656	0.00392	HATSouth	Rc
2455927.8017875	12.77902	12.73516	12.67287	0.00395	HATSouth	Rc
2455927.8066463	12.78792	12.73021	12.65892	0.00389	HATSouth	Rc
2455927.8104848	12.79622	12.73396	12.66119	0.00396	HATSouth	Rc
2455927.8139682	12.79736	12.7369	12.66571	0.0039	HATSouth	Rc
2455927.8188432	12.79179	12.73088	12.66811	0.00387	HATSouth	Rc
2455927.8222844	12.79519	12.7272	12.65851	0.00396	HATSouth	Rc
2455927.8256907	12.79524	12.73277	12.66952	0.00393	HATSouth	Rc
2455927.8305432	12.79315	12.7242	12.65835	0.00393	HATSouth	Rc
2455927.8344012	12.79753	12.7251	12.65818	0.00391	HATSouth	Rc
2455927.837873	12.80208	12.72959	12.66572	0.00391	HATSouth	Rc
2455927.8427235	12.80954	12.73142	12.66171	0.00395	HATSouth	Rc
2455927.8462169	12.81089	12.73104	12.66941	0.00393	HATSouth	Rc
2455927.8497105	12.81843	12.73128	12.66216	0.00394	HATSouth	Rc
2455927.8546972	12.82725	12.73794	12.6738	0.00401	HATSouth	Rc
2455927.8585668	12.81047	12.72127	12.6534	0.00401	HATSouth	Rc
2455927.8620187	12.81889	12.72807	12.66623	0.00414	HATSouth	Rc
2455927.8669357	12.81539	12.72636	12.66616	0.00435	HATSouth	Rc
2455927.8704059	12.81696	12.72823	12.6659	0.00503	HATSouth	Rc
2455928.1019149	12.81913	12.73752	12.67415	0.00389	HATSouth	Rc
2455928.1057005	12.80034	12.71952	12.65848	0.00383	HATSouth	Rc
2455928.1092186	12.79801	12.71999	12.65732	0.00382	HATSouth	Rc
2455928.1127683	12.82323	12.73757	12.67282	0.00385	HATSouth	Rc
2455928.1162197	12.81138	12.73984	12.67738	0.00385	HATSouth	Rc
2455928.1196917	12.80074	12.73796	12.6727	0.00384	HATSouth	Rc
2455928.1236069	12.81264	12.74517	12.67676	0.00386	HATSouth	Rc
2455928.1271483	12.83966	12.75841	12.67798	0.00388	HATSouth	Rc
2455928.130609	12.80029	12.72618	12.66825	0.00385	HATSouth	Rc
2455928.1340787	12.80142	12.73115	12.67304	0.00386	HATSouth	Rc
2455928.1375407	12.81325	12.73409	12.66922	0.00386	HATSouth	Rc
2455928.1410148	12.81553	12.74513	12.6785	0.00386	HATSouth	Rc
2455928.1448582	12.81133	12.73331	12.67328	0.00386	HATSouth	Rc
2455928.1483789	12.83069	12.74427	12.68139	0.00392	HATSouth	Rc
2455928.1518865	12.81227	12.72771	12.66356	0.0039	HATSouth	Rc
2455928.1553806	12.81915	12.73338	12.66376	0.00388	HATSouth	Rc
2455928.1589086	12.82474	12.73828	12.67236	0.0039	HATSouth	Rc
2455928.1623959998	12.80579	12.71917	12.65855	0.00388	HATSouth	Rc
2455928.1662968	12.83334	12.74372	12.67874	0.00389	HATSouth	Rc
2455928.1698104	12.82735	12.73595	12.6711	0.00395	HATSouth	Rc
2455928.1732967	12.82139	12.73227	12.66879	0.00389	HATSouth	Rc
2455928.1768073	12.81535	12.7194	12.6543	0.0039	HATSouth	Rc
2455928.1803218	12.81727	12.72106	12.6596	0.00392	HATSouth	Rc
2455928.1838156	12.82645	12.73096	12.66561	0.00391	HATSouth	Rc
2455928.1876962	12.82459	12.72305	12.66174	0.00394	HATSouth	Rc
2455928.1912003	12.82401	12.71973	12.65889	0.0039	HATSouth	Rc
2455928.1946951	12.8333	12.72956	12.66457	0.00395	HATSouth	Rc
2455928.1981952	12.83393	12.72943	12.66915	0.00392	HATSouth	Rc
2455928.2017204	12.8329	12.72498	12.65984	0.00397	HATSouth	Rc
2455928.2052269	12.8218	12.71237	12.65251	0.00396	HATSouth	Rc
2455928.2091052	12.82938	12.71897	12.65908	0.00395	HATSouth	Rc
2455928.2126209	12.85386	12.7319	12.67203	0.00403	HATSouth	Rc
2455928.2161478	12.83149	12.71528	12.6548	0.00393	HATSouth	Rc
2455928.2196834	12.8327	12.71218	12.65228	0.00397	HATSouth	Rc
2455928.2232068	12.85237	12.72221	12.66467	0.00396	HATSouth	Rc
2455928.2267097	12.83948	12.7158	12.65836	0.00393	HATSouth	Rc
2455928.2305953	12.84589	12.72022	12.6609	0.00401	HATSouth	Rc
2455928.2340934	12.83836	12.70996	12.64771	0.00397	HATSouth	Rc
2455928.2375985	12.86301	12.71865	12.6628	0.00406	HATSouth	Rc
2455928.2410834	12.85551	12.71978	12.66771	0.00397	HATSouth	Rc
2455928.2445948	12.86324	12.72141	12.66667	0.00414	HATSouth	Rc
2455928.2481213	12.87442	12.72713	12.66988	0.00427	HATSouth	Rc
2455928.2520213	12.89442	12.71448	12.64922	0.00449	HATSouth	Rc
2455928.2555557	12.86398	12.71197	12.65956	0.00476	HATSouth	Rc
2455928.4114766	12.97702	12.73164	12.6704	0.00408	HATSouth	Rc
2455928.4151818	12.97631	12.72589	12.65896	0.00406	HATSouth	Rc
2455928.418595	12.97646	12.73617	12.66924	0.00407	HATSouth	Rc
2455928.4234834	12.96647	12.72608	12.66499	0.00399	HATSouth	Rc
2455928.4269133	12.97494	12.72824	12.66115	0.0041	HATSouth	Rc
2455928.4303368	12.97057	12.7272	12.65897	0.00403	HATSouth	Rc
2455928.4352339	12.9776	12.74146	12.67288	0.0041	HATSouth	Rc
2455928.438983	12.95359	12.72866	12.65906	0.00399	HATSouth	Rc
2455928.442366	12.96821	12.73129	12.66331	0.00404	HATSouth	Rc
2455928.4471925	12.97188	12.73626	12.6682	0.004	HATSouth	Rc
2455928.4506167	12.96645	12.72772	12.66214	0.00395	HATSouth	Rc
2455928.4540044	12.98105	12.73656	12.66858	0.00411	HATSouth	Rc
2455928.4587718	12.95442	12.72597	12.66619	0.00399	HATSouth	Rc
2455928.4625304	12.94052	12.72141	12.65166	0.00393	HATSouth	Rc
2455928.4659556	12.99776	12.76538	12.68648	0.00401	HATSouth	Rc
2455928.4707525	12.97857	12.73983	12.66546	0.00402	HATSouth	Rc
2455928.4741394	12.9762	12.73465	12.66719	0.00404	HATSouth	Rc
2455928.4775626	12.97223	12.7461	12.67544	0.00397	HATSouth	Rc
2455928.482469	12.97253	12.74279	12.67393	0.00396	HATSouth	Rc
2455928.4861757	12.98944	12.75153	12.67395	0.00403	HATSouth	Rc
2455928.4895941	12.9796	12.74764	12.67232	0.00403	HATSouth	Rc
2455928.4946256	12.97863	12.76259	12.67168	0.00399	HATSouth	Rc
2455928.4980381	12.99786	12.74819	12.66773	0.00409	HATSouth	Rc
2455928.5013448	12.98243	12.73767	12.64963	0.00404	HATSouth	Rc
2455928.506178	12.97852	12.73955	12.66926	0.00401	HATSouth	Rc
2455928.5099425	12.98703	12.73222	12.65389	0.00405	HATSouth	Rc
2455928.5133351	12.97451	12.7476	12.67338	0.00397	HATSouth	Rc
2455928.5181657	12.95774	12.72998	12.66299	0.00399	HATSouth	Rc
2455928.5215535	12.9459	12.75274	12.67681	0.00393	HATSouth	Rc
2455928.5249379	12.98024	12.72973	12.66396	0.004	HATSouth	Rc
2455928.5297217	12.98194	12.7387	12.67152	0.00401	HATSouth	Rc
2455928.5334779	12.96686	12.72854	12.66212	0.00398	HATSouth	Rc
2455928.5369129	12.96956	12.72951	12.66951	0.00399	HATSouth	Rc
2455928.5418758	12.98357	12.72907	12.66357	0.00405	HATSouth	Rc
2455928.5452625	12.97928	12.7245	12.6602	0.00397	HATSouth	Rc
2455928.5486863	12.97218	12.73983	12.66916	0.00404	HATSouth	Rc
2455928.5537564	12.99793	12.74128	12.67247	0.00406	HATSouth	Rc
2455928.5574911	12.98631	12.7202	12.66376	0.00399	HATSouth	Rc
2455928.5609323	12.99315	12.72188	12.65813	0.00404	HATSouth	Rc
2455928.5659886	12.98424	12.72327	12.66005	0.00407	HATSouth	Rc
2455928.5694341	12.99091	12.72465	12.65968	0.00404	HATSouth	Rc
2455928.5728746	12.99177	12.73118	12.67233	0.00402	HATSouth	Rc
2455928.5777538	13.00389	12.7235	12.66213	0.00416	HATSouth	Rc
2455928.5815052	13.00939	12.72105	12.66175	0.00411	HATSouth	Rc
2455928.5849537	13.01012	12.72688	12.66267	0.0041	HATSouth	Rc
2455928.5897849	13.01694	12.73218	12.67611	0.00408	HATSouth	Rc
2455928.5932346	13.0141	12.72288	12.6624	0.00416	HATSouth	Rc
2455928.5966538	13.02265	12.72765	12.66495	0.0041	HATSouth	Rc
2455928.6015055	13.01854	12.72003	12.66548	0.00408	HATSouth	Rc
2455928.6052825	13.03763	12.7268	12.66338	0.00412	HATSouth	Rc
2455928.6087261	13.0381	12.72555	12.66897	0.00415	HATSouth	Rc
2455928.6135823	13.03391	12.72088	12.66199	0.00419	HATSouth	Rc
2455928.6170143	13.02622	12.72105	12.66778	0.00411	HATSouth	Rc
2455928.6204718	13.04187	12.72754	12.67017	0.00419	HATSouth	Rc
2455928.6252828	13.02979	12.71877	12.66572	0.00416	HATSouth	Rc
2455928.6290575	13.04115	12.72055	12.66157	0.00425	HATSouth	Rc
2455928.6325113	13.05044	12.72283	12.66184	0.00433	HATSouth	Rc
2455928.6373649	13.02951	12.71238	12.65729	0.00467	HATSouth	Rc
2455928.6408091	13.03798	12.7159	12.66239	0.00552	HATSouth	Rc
2455928.6437186	12.78028	12.72253	12.6581	0.00387	HATSouth	Rc
2455928.6471704	12.79605	12.71431	12.65008	0.00393	HATSouth	Rc
2455928.6506421	12.73935	12.71879	12.66352	0.00389	HATSouth	Rc
2455928.6556302	12.78456	12.72657	12.66167	0.00393	HATSouth	Rc
2455928.6594953	12.79641	12.73149	12.65924	0.00392	HATSouth	Rc
2455928.6629093	12.78847	12.72393	12.65439	0.00392	HATSouth	Rc
2455928.6677689	12.79505	12.73501	12.66257	0.00396	HATSouth	Rc
2455928.6712037	12.79346	12.73595	12.66139	0.0039	HATSouth	Rc
2455928.6746957	12.80393	12.74081	12.66806	0.00404	HATSouth	Rc
2455928.6795732	13.31543	12.74739	12.68162	0.00521	HATSouth	Rc
2455928.6833867	12.98388	12.74519	12.66491	0.00433	HATSouth	Rc
2455928.686834	12.92465	12.74286	12.67447	0.0042	HATSouth	Rc
2455928.6917282	12.78114	12.73218	12.65954	0.00387	HATSouth	Rc
2455928.6952143	12.77639	12.7247	12.65648	0.00389	HATSouth	Rc
2455928.6986996	12.79041	12.72912	12.66044	0.0039	HATSouth	Rc
2455928.703684	12.81528	12.72909	12.66959	0.00391	HATSouth	Rc
2455928.7075176	12.81215	12.7249	12.66527	0.00396	HATSouth	Rc
2455928.7109301	12.81445	12.72733	12.66807	0.00387	HATSouth	Rc
2455928.7159426	12.74535	12.72295	12.66245	0.00379	HATSouth	Rc
2455928.7193679	12.74592	12.71833	12.65543	0.00378	HATSouth	Rc
2455928.7227826	12.74652	12.7309	12.66801	0.00375	HATSouth	Rc
2455928.7278457	12.76365	12.72426	12.6586	0.00383	HATSouth	Rc
2455928.7316717	12.77373	12.74219	12.67182	0.00384	HATSouth	Rc
2455928.7350987	12.76441	12.73771	12.66756	0.00379	HATSouth	Rc
2455928.7401417	12.7747	12.73275	12.66048	0.00383	HATSouth	Rc
2455928.7436178	12.76866	12.72989	12.66904	0.0038	HATSouth	Rc
2455928.7470883	12.77112	12.73624	12.66502	0.00384	HATSouth	Rc
2455928.7521504	12.78583	12.73539	12.66213	0.00385	HATSouth	Rc
2455928.7560927	12.78677	12.72923	12.66552	0.00386	HATSouth	Rc
2455928.7595177	12.90374	12.71881	12.65538	0.00414	HATSouth	Rc
2455928.7644588	13.09434	12.73939	12.67371	0.00444	HATSouth	Rc
2455928.7678893	13.13697	12.72801	12.66569	0.00474	HATSouth	Rc
2455928.7713351	13.14235	12.73229	12.66719	0.0047	HATSouth	Rc
2455928.7761193	13.10866	12.719	12.65783	0.00454	HATSouth	Rc
2455928.7799164	13.4507	12.75299	12.68942	0.00538	HATSouth	Rc
2455928.7833762	13.6068	12.71761	12.66258	0.00605	HATSouth	Rc
2455928.7868253	14.67424	12.71153	12.67056	0.01061	HATSouth	Rc
2455928.7902659	14.23401	12.72382	12.67151	0.00836	HATSouth	Rc
2455929.4063553	13.00294	12.73758	12.66948	0.00425	HATSouth	Rc
2455929.4097997	13.01607	12.73831	12.67251	0.00419	HATSouth	Rc
2455929.4132342	13.00387	12.73542	12.66727	0.00423	HATSouth	Rc
2455929.4183184	13.00154	12.73399	12.66696	0.00423	HATSouth	Rc
2455929.421748	12.99475	12.73406	12.6681	0.00416	HATSouth	Rc
2455929.4251787	13.02053	12.72318	12.66518	0.0043	HATSouth	Rc
2455929.4300638	12.992	12.73097	12.66388	0.00411	HATSouth	Rc
2455929.4335025	12.99314	12.73313	12.67586	0.00408	HATSouth	Rc
2455929.4369315	12.99025	12.72905	12.6633	0.00423	HATSouth	Rc
2455929.4422472	12.95469	12.72834	12.65992	0.00412	HATSouth	Rc
2455929.4456736	12.96721	12.72404	12.66413	0.00404	HATSouth	Rc
2455929.4491002	12.96035	12.73214	12.66703	0.004	HATSouth	Rc
2455929.4541546	12.95539	12.7253	12.66048	0.00405	HATSouth	Rc
2455929.4575845	12.95551	12.7296	12.66705	0.00406	HATSouth	Rc
2455929.4609749	12.95964	12.73127	12.66741	0.00398	HATSouth	Rc
2455929.4661721	12.94727	12.73835	12.66531	0.00403	HATSouth	Rc
2455929.469562	12.97941	12.74527	12.66585	0.00406	HATSouth	Rc
2455929.4729908	12.9543	12.73265	12.65807	0.00395	HATSouth	Rc
2455929.4780096	12.95607	12.73076	12.67329	0.00399	HATSouth	Rc
2455929.4813983	12.9833	12.73611	12.67012	0.00405	HATSouth	Rc
2455929.4848254	12.98424	12.76338	12.68513	0.00403	HATSouth	Rc
2455929.4899287	13.00063	12.7577	12.66999	0.00405	HATSouth	Rc
2455929.4933175	12.98019	12.74502	12.66091	0.00396	HATSouth	Rc
2455929.4967096	12.95938	12.72201	12.6605	0.00399	HATSouth	Rc
2455929.5015975	12.98957	12.74117	12.66898	0.00407	HATSouth	Rc
2455929.5049831	12.9642	12.73383	12.66821	0.00397	HATSouth	Rc
2455929.5083711	12.96532	12.74623	12.67076	0.004	HATSouth	Rc
2455929.5137576	12.98858	12.72671	12.66245	0.00404	HATSouth	Rc
2455929.5172058	12.99582	12.72368	12.65876	0.00413	HATSouth	Rc
2455929.5206391998	12.99846	12.71753	12.64804	0.00411	HATSouth	Rc
2455929.5254129	13.00544	12.74706	12.67759	0.00404	HATSouth	Rc
2455929.5287917	12.99618	12.74074	12.67206	0.004	HATSouth	Rc
2455929.5322297	13.00868	12.7389	12.67457	0.00404	HATSouth	Rc
2455929.537307	12.99392	12.73083	12.6643	0.00406	HATSouth	Rc
2455929.5407345	12.98979	12.72474	12.65766	0.00397	HATSouth	Rc
2455929.5441868	12.99661	12.73418	12.67369	0.00405	HATSouth	Rc
2455929.549082	12.98348	12.72798	12.65991	0.00395	HATSouth	Rc
2455929.5525405	12.98493	12.72877	12.6627	0.00399	HATSouth	Rc
2455929.555971	12.99041	12.72411	12.65962	0.00397	HATSouth	Rc
2455929.5612943	13.00637	12.73293	12.66856	0.00403	HATSouth	Rc
2455929.5647491	12.99439	12.71719	12.65332	0.004	HATSouth	Rc
2455929.5681976	12.9898	12.72291	12.66684	0.00405	HATSouth	Rc
2455929.5731058	13.00916	12.73114	12.66796	0.00405	HATSouth	Rc
2455929.5765761	13.01648	12.72917	12.67307	0.0041	HATSouth	Rc
2455929.5800128	13.00347	12.71448	12.65991	0.00405	HATSouth	Rc
2455929.5851911	13.01826	12.73043	12.66786	0.00414	HATSouth	Rc
2455929.5886373	13.01276	12.72712	12.67166	0.00404	HATSouth	Rc
2455929.5921036	13.01248	12.71822	12.65838	0.00407	HATSouth	Rc
2455929.5971228	13.02522	12.72361	12.66071	0.00415	HATSouth	Rc
2455929.6005854	13.03232	12.72103	12.66394	0.00411	HATSouth	Rc
2455929.6040358	13.03789	12.72847	12.67103	0.00412	HATSouth	Rc
2455929.6096063	13.04785	12.72075	12.66378	0.00413	HATSouth	Rc
2455929.6130723	13.05234	12.71969	12.66358	0.00412	HATSouth	Rc
2455929.6165103	13.06623	12.72619	12.66815	0.00419	HATSouth	Rc
2455929.6213379	13.06074	12.71858	12.65822	0.00417	HATSouth	Rc
2455929.624787	13.06562	12.71793	12.66036	0.00418	HATSouth	Rc
2455929.6282369	13.06851	12.72261	12.6707	0.0042	HATSouth	Rc
2455929.6308099	12.81214	12.73163	12.66498	0.00408	HATSouth	Rc
2455929.6335102	13.06163	12.71613	12.6592	0.00434	HATSouth	Rc
2455929.6346192	12.81624	12.73722	12.6685	0.00418	HATSouth	Rc
2455929.6369606	13.06887	12.71589	12.66044	0.00452	HATSouth	Rc
2455929.6380651	12.81283	12.73503	12.66927	0.00407	HATSouth	Rc
2455929.6404064	13.07961	12.72428	12.67251	0.00536	HATSouth	Rc
2455929.6429469	12.80828	12.73538	12.66895	0.0041	HATSouth	Rc
2455929.6464037	12.80568	12.73957	12.66753	0.00399	HATSouth	Rc
2455929.6498324	12.79339	12.72505	12.65781	0.00404	HATSouth	Rc
2455929.6547595	12.79279	12.72771	12.65501	0.00407	HATSouth	Rc
2455929.6585498	12.77954	12.71406	12.651	0.00394	HATSouth	Rc
2455929.6620219	12.77672	12.72206	12.65621	0.00391	HATSouth	Rc
2455929.666861	12.77645	12.73009	12.65103	0.00409	HATSouth	Rc
2455929.6703083	12.77657	12.73809	12.6746	0.00404	HATSouth	Rc
2455929.6737242	12.76762	12.73014	12.65932	0.00401	HATSouth	Rc
2455929.6787729	12.76687	12.73174	12.65861	0.00398	HATSouth	Rc
2455929.6826253	12.78626	12.75649	12.66863	0.00399	HATSouth	Rc
2455929.6860539	12.78224	12.75392	12.67752	0.0041	HATSouth	Rc
2455929.6911247	12.77731	12.73521	12.66671	0.00409	HATSouth	Rc
2455929.6945833	12.80178	12.76038	12.68175	0.00402	HATSouth	Rc
2455929.6979867	12.77954	12.73841	12.6584	0.00404	HATSouth	Rc
2455929.7028255	12.77652	12.74036	12.6769	0.00393	HATSouth	Rc
2455929.7066324	12.77971	12.73515	12.67044	0.00398	HATSouth	Rc
2455929.7100428	12.79257	12.75507	12.67001	0.004	HATSouth	Rc
2455929.7149774	12.78232	12.74362	12.65844	0.00391	HATSouth	Rc
2455929.7183808	12.76733	12.73051	12.64985	0.00385	HATSouth	Rc
2455929.7218043	12.77308	12.73896	12.6571	0.00396	HATSouth	Rc
2455929.7267341	12.79812	12.74112	12.65986	0.00395	HATSouth	Rc
2455929.7305328	12.81626	12.75896	12.67306	0.00399	HATSouth	Rc
2455929.7339471	12.77868	12.73686	12.66743	0.00386	HATSouth	Rc
2455929.7386653	12.78499	12.75018	12.67172	0.00391	HATSouth	Rc
2455929.7421387	12.80139	12.75267	12.66937	0.00388	HATSouth	Rc
2455929.7504186	12.78667	12.73635	12.6645	0.00392	HATSouth	Rc
2455929.7542362	12.81145	12.7503	12.66856	0.00395	HATSouth	Rc
2455929.7576351	12.78994	12.73668	12.66725	0.00392	HATSouth	Rc
2455929.7625712	12.78072	12.73245	12.66576	0.00393	HATSouth	Rc
2455929.7660285	12.81023	12.7466	12.665	0.00401	HATSouth	Rc
2455929.7694994	12.79593	12.74222	12.66965	0.00396	HATSouth	Rc
2455929.7743194	12.78806	12.73558	12.66433	0.0039	HATSouth	Rc
2455929.7781129	12.79488	12.73029	12.66472	0.0039	HATSouth	Rc
2455929.7815404	12.79218	12.73657	12.67114	0.00393	HATSouth	Rc
2455929.7863223	12.80162	12.72964	12.66303	0.00392	HATSouth	Rc
2455929.7897303	12.79379	12.73413	12.66839	0.00394	HATSouth	Rc
2455929.7932075	12.80531	12.73116	12.66777	0.0039	HATSouth	Rc
2455929.7980211	12.80138	12.73841	12.67096	0.00392	HATSouth	Rc
2455929.8018295	12.80562	12.73878	12.67031	0.00393	HATSouth	Rc
2455929.8052912	12.80077	12.72432	12.65981	0.0039	HATSouth	Rc
2455929.8101893	12.81616	12.73779	12.66865	0.00405	HATSouth	Rc
2455929.8136159	12.80467	12.73288	12.66567	0.00394	HATSouth	Rc
2455929.8170352	12.80676	12.72946	12.66487	0.00393	HATSouth	Rc
2455929.8218376	12.81714	12.72822	12.66524	0.00398	HATSouth	Rc
2455929.8257206	12.82464	12.73409	12.66444	0.00399	HATSouth	Rc
2455929.8292026	12.81847	12.72418	12.66004	0.00392	HATSouth	Rc
2455929.8340432	12.82207	12.73061	12.67122	0.00396	HATSouth	Rc
2455929.8374758	12.83486	12.72804	12.66568	0.00401	HATSouth	Rc
2455929.8409402	12.82425	12.71957	12.65392	0.00401	HATSouth	Rc
2455929.8458766	12.89657	12.72727	12.66076	0.00422	HATSouth	Rc
2455929.8497274	12.84652	12.72903	12.66193	0.00406	HATSouth	Rc
2455929.8533222	12.85971	12.73715	12.66992	0.0041	HATSouth	Rc
2455929.8617617	12.8407	12.72891	12.65998	0.004	HATSouth	Rc
2455929.8652789	12.85665	12.72602	12.66065	0.00427	HATSouth	Rc
2455930.0575524	12.85414	12.7439	12.67529	0.00414	HATSouth	Rc
2455930.0613605	12.84188	12.72956	12.66584	0.00408	HATSouth	Rc
2455930.0649014	12.84008	12.73705	12.66869	0.00403	HATSouth	Rc
2455930.0684201	12.82266	12.72308	12.65976	0.00409	HATSouth	Rc
2455930.0719505	12.83923	12.73209	12.67823	0.00406	HATSouth	Rc
2455930.0754924	12.82701	12.72131	12.65619	0.00412	HATSouth	Rc
2455930.0793434	12.84104	12.73743	12.67624	0.00413	HATSouth	Rc
2455930.0828646002	12.85398	12.74101	12.66119	0.00419	HATSouth	Rc
2455930.0863962	12.83626	12.73141	12.6661	0.00407	HATSouth	Rc
2455930.089936	12.83151	12.7194	12.65106	0.00403	HATSouth	Rc
2455930.0933738	12.83574	12.73168	12.65878	0.0041	HATSouth	Rc
2455930.0968339	12.83441	12.72681	12.67054	0.00405	HATSouth	Rc
2455930.1007353	12.84392	12.73761	12.6627	0.00409	HATSouth	Rc
2455930.1042071	12.83929	12.73286	12.6623	0.00397	HATSouth	Rc
2455930.1077022	12.84627	12.74241	12.66677	0.00404	HATSouth	Rc
2455930.1112323	12.85569	12.73644	12.66594	0.00406	HATSouth	Rc
2455930.114765	12.83844	12.72278	12.66889	0.00405	HATSouth	Rc
2455930.1182336	12.85371	12.74039	12.66968	0.00403	HATSouth	Rc
2455930.122098	12.86318	12.73179	12.66126	0.00403	HATSouth	Rc
2455930.1256119	12.85725	12.7222	12.65394	0.00403	HATSouth	Rc
2455930.1290817	12.85785	12.72543	12.66729	0.00403	HATSouth	Rc
2455930.1326044	12.87739	12.73314	12.66079	0.00409	HATSouth	Rc
2455930.1361304	12.87464	12.72873	12.66508	0.00408	HATSouth	Rc
2455930.1396354	12.86818	12.73015	12.66638	0.00407	HATSouth	Rc
2455930.1435014	12.87902	12.73865	12.66924	0.00402	HATSouth	Rc
2455930.1470192	12.86543	12.72928	12.66946	0.00403	HATSouth	Rc
2455930.150536	12.85923	12.71949	12.66298	0.00402	HATSouth	Rc
2455930.1540756	12.8803	12.7398	12.66789	0.00404	HATSouth	Rc
2455930.1575525	12.87626	12.73603	12.66795	0.00402	HATSouth	Rc
2455930.1610448	12.87226	12.72915	12.67057	0.00406	HATSouth	Rc
2455930.1649726	12.88242	12.73426	12.67078	0.00407	HATSouth	Rc
2455930.1684784	12.87028	12.72511	12.66299	0.004	HATSouth	Rc
2455930.1719952	12.87346	12.72261	12.65813	0.00402	HATSouth	Rc
2455930.1755117	12.88705	12.72831	12.66309	0.00403	HATSouth	Rc
2455930.1790472	12.89711	12.73226	12.66848	0.00406	HATSouth	Rc
2455930.182587	12.89401	12.73097	12.66124	0.00404	HATSouth	Rc
2455930.1864875	12.8977	12.72745	12.66131	0.00408	HATSouth	Rc
2455930.1899935	12.89997	12.72678	12.66497	0.0041	HATSouth	Rc
2455930.1935285	12.89434	12.7211	12.65561	0.0041	HATSouth	Rc
2455930.1970316	12.88884	12.72097	12.65397	0.00406	HATSouth	Rc
2455930.2005476	12.89818	12.72784	12.67116	0.00411	HATSouth	Rc
2455930.2040777	12.90006	12.73107	12.66208	0.00409	HATSouth	Rc
2455930.2080039	12.90545	12.72885	12.66287	0.00414	HATSouth	Rc
2455930.2116471	12.90595	12.72734	12.66317	0.00411	HATSouth	Rc
2455930.2152037	12.91571	12.73406	12.67864	0.00409	HATSouth	Rc
2455930.2186993	12.9137	12.72244	12.65868	0.0041	HATSouth	Rc
2455930.2222346	12.931	12.72966	12.66579	0.00415	HATSouth	Rc
2455930.2257611	12.92938	12.72515	12.66253	0.00418	HATSouth	Rc
2455930.2298493	12.92806	12.72441	12.66605	0.00418	HATSouth	Rc
2455930.2333583	12.9586	12.71099	12.6503	0.00427	HATSouth	Rc
2455930.236884	12.94172	12.72163	12.65785	0.00421	HATSouth	Rc
2455930.2404055	12.95235	12.71657	12.65265	0.00423	HATSouth	Rc
2455930.243907	13.00094	12.70544	12.64214	0.00435	HATSouth	Rc
2455930.2474131	12.97683	12.72431	12.66564	0.00431	HATSouth	Rc
2455930.2513489	12.97329	12.71215	12.65275	0.00456	HATSouth	Rc
2455930.2548478	13.04858	12.72408	12.66847	0.00512	HATSouth	Rc
2455930.4299844	13.005	12.72951	12.66612	0.0042	HATSouth	Rc
2455930.4334031	13.00843	12.72695	12.66361	0.00435	HATSouth	Rc
2455930.4368057	13.04621	12.73125	12.67073	0.00447	HATSouth	Rc
2455930.6198925	13.11634	12.72228	12.66195	0.00434	HATSouth	Rc
2455930.623333	13.10449	12.71591	12.66125	0.00432	HATSouth	Rc
2455930.6267914	13.11809	12.72468	12.66451	0.00433	HATSouth	Rc
2455930.6316022	13.12074	12.72119	12.66532	0.0044	HATSouth	Rc
2455930.6350614	13.12682	12.71418	12.66003	0.00454	HATSouth	Rc
2455930.6388005	13.15083	12.71672	12.66416	0.00489	HATSouth	Rc
2455930.8542186	13.26576	12.74014	12.67232	0.00504	HATSouth	Rc
2455930.8576858	12.98752	12.70594	12.65424	0.00426	HATSouth	Rc
2455930.8611658	12.98865	12.7326	12.67407	0.00444	HATSouth	Rc
2455931.4012402	13.0014	12.73196	12.66121	0.00434	HATSouth	Rc
2455931.4047049	13.01234	12.73103	12.66562	0.00438	HATSouth	Rc
2455931.4082188	13.02587	12.74294	12.67298	0.00451	HATSouth	Rc
2455931.4132927	12.99587	12.72481	12.65782	0.00442	HATSouth	Rc
2455931.4168106	13.01263	12.7333	12.66742	0.00439	HATSouth	Rc
2455931.4206615	12.9827	12.72458	12.66478	0.00434	HATSouth	Rc
2455931.4257808	13.00582	12.72411	12.65527	0.00439	HATSouth	Rc
2455931.4292943	13.00572	12.74225	12.67275	0.00435	HATSouth	Rc
2455931.4327455	12.99449	12.7269	12.66548	0.00434	HATSouth	Rc
2455931.4378334	12.97305	12.73412	12.65781	0.00432	HATSouth	Rc
2455931.4416477	12.99425	12.73145	12.67044	0.00438	HATSouth	Rc
2455931.4451575	12.96053	12.7268	12.66186	0.00422	HATSouth	Rc
2455931.4504313	12.98326	12.73536	12.66468	0.00431	HATSouth	Rc
2455931.4539017	12.96283	12.72991	12.66081	0.00427	HATSouth	Rc
2455931.4625702	12.94377	12.72366	12.66703	0.00416	HATSouth	Rc
2455931.4664282	12.94786	12.73156	12.65714	0.00414	HATSouth	Rc
2455931.4699308	13.00383	12.75195	12.67714	0.00434	HATSouth	Rc
2455931.4753174	12.99422	12.74052	12.67322	0.00424	HATSouth	Rc
2455931.4787776	12.98403	12.73637	12.66292	0.00427	HATSouth	Rc
2455931.4822188998	12.97699	12.75645	12.67225	0.00428	HATSouth	Rc
2455931.4872871	12.99366	12.73879	12.6641	0.00425	HATSouth	Rc
2455931.4911497	12.99475	12.74437	12.67206	0.00418	HATSouth	Rc
2455931.494596	13.00012	12.74104	12.67376	0.00434	HATSouth	Rc
2455931.4997987	12.99163	12.73802	12.66215	0.00437	HATSouth	Rc
2455931.503257	12.97245	12.71146	12.64895	0.00414	HATSouth	Rc
2455931.5067486	12.97199	12.7254	12.65662	0.00411	HATSouth	Rc
2455931.5120159	13.5114	12.74713	12.67346	0.00582	HATSouth	Rc
2455931.5158886	13.4756	12.74263	12.67561	0.00569	HATSouth	Rc
2455931.5193848	13.41578	12.7316	12.67762	0.00547	HATSouth	Rc
2455931.5245467	13.07547	12.72928	12.66503	0.00437	HATSouth	Rc
2455931.5280036	13.0019	12.72686	12.65904	0.00414	HATSouth	Rc
2455931.5314826	12.98796	12.72538	12.65734	0.00407	HATSouth	Rc
2455931.5366388	13.00196	12.73775	12.67311	0.00411	HATSouth	Rc
2455931.5404822	12.99373	12.72558	12.66254	0.00406	HATSouth	Rc
2455931.5440171	13.00493	12.72185	12.65679	0.00408	HATSouth	Rc
2455931.5530404	13.01797	12.73406	12.6687	0.0041	HATSouth	Rc
2455931.5565052	13.0093	12.72019	12.65528	0.00412	HATSouth	Rc
2455931.5617086	13.011	12.72729	12.66239	0.00407	HATSouth	Rc
2455931.5655853	13.0164	12.73011	12.66385	0.00415	HATSouth	Rc
2455931.569114	13.01234	12.72149	12.65869	0.00407	HATSouth	Rc
2455931.5744162	13.02139	12.71993	12.65934	0.00412	HATSouth	Rc
2455931.5779293	13.01659	12.72407	12.66727	0.00415	HATSouth	Rc
2455931.581446	13.03912	12.73178	12.67663	0.00413	HATSouth	Rc
2455931.586596	13.02585	12.71753	12.65643	0.00415	HATSouth	Rc
2455931.5904763	13.03356	12.72913	12.67039	0.00414	HATSouth	Rc
2455931.5940183	13.03364	12.7259	12.66241	0.0041	HATSouth	Rc
2455931.5994032	13.04927	12.72084	12.65674	0.00414	HATSouth	Rc
2455931.6029263	13.06568	12.73369	12.67572	0.00423	HATSouth	Rc
2455931.6064699	13.06792	12.73135	12.67481	0.00425	HATSouth	Rc
2455931.6114696	13.05182	12.72381	12.66142	0.00416	HATSouth	Rc
2455931.6153575	13.06288	12.72096	12.66175	0.00419	HATSouth	Rc
2455931.6188742	13.06765	12.7225	12.65977	0.0042	HATSouth	Rc
2455931.624157	13.07361	12.71875	12.6643	0.00426	HATSouth	Rc
2455931.6276795	13.09745	12.73032	12.67077	0.0043	HATSouth	Rc
2455931.6287603	12.78053	12.7363	12.66753	0.00415	HATSouth	Rc
2455931.631205	13.09912	12.72115	12.66408	0.00441	HATSouth	Rc
2455931.6325655	12.78029	12.73988	12.67238	0.0042	HATSouth	Rc
2455931.6360067	12.77789	12.7447	12.66895	0.00412	HATSouth	Rc
2455931.6363759	13.07991	12.70635	12.64761	0.00455	HATSouth	Rc
2455931.6402705	13.11275	12.73422	12.67668	0.00482	HATSouth	Rc
2455931.6407458	12.76815	12.73409	12.66644	0.00418	HATSouth	Rc
2455931.6442084	12.75606	12.72416	12.65349	0.00408	HATSouth	Rc
2455931.6476193	12.75493	12.72978	12.65543	0.00403	HATSouth	Rc
2455931.6524465	12.77298	12.74088	12.66768	0.00409	HATSouth	Rc
2455931.6562728	12.7591	12.73032	12.66176	0.00414	HATSouth	Rc
2455931.6597391	12.76572	12.74575	12.67301	0.00407	HATSouth	Rc
2455931.6647059	12.77083	12.74211	12.67522	0.00397	HATSouth	Rc
2455931.6681759	12.76021	12.73725	12.66888	0.00408	HATSouth	Rc
2455931.6716	12.75747	12.73531	12.66367	0.00417	HATSouth	Rc
2455931.6764874	12.77026	12.74987	12.67044	0.00406	HATSouth	Rc
2455931.6803431	12.78427	12.75867	12.66763	0.00412	HATSouth	Rc
2455931.6837612	12.75432	12.73554	12.66618	0.0041	HATSouth	Rc
2455931.6886633	12.77336	12.74703	12.66523	0.00416	HATSouth	Rc
2455931.692158	12.75213	12.73209	12.65206	0.00409	HATSouth	Rc
2455931.6956202	12.72792	12.70852	12.65434	0.00408	HATSouth	Rc
2455931.7004701	12.75499	12.72693	12.64734	0.00409	HATSouth	Rc
2455931.7043247	12.74821	12.72774	12.67185	0.004	HATSouth	Rc
2455931.7078811	12.74675	12.73048	12.67133	0.0041	HATSouth	Rc
2455931.7128079	12.74059	12.71043	12.66137	0.00406	HATSouth	Rc
2455931.716229	12.7575	12.72908	12.66422	0.00408	HATSouth	Rc
2455931.7196582	12.75372	12.72686	12.66273	0.00413	HATSouth	Rc
2455931.7244953	12.74918	12.72581	12.66885	0.00405	HATSouth	Rc
2455931.7283088	12.78432	12.76401	12.67876	0.00407	HATSouth	Rc
2455931.7317217	12.79428	12.76296	12.67631	0.00415	HATSouth	Rc
2455931.7366058	12.75143	12.71241	12.66864	0.00402	HATSouth	Rc
2455931.7400212	12.77615	12.74458	12.67023	0.00401	HATSouth	Rc
2455931.7434302	12.7827	12.74393	12.66927	0.00414	HATSouth	Rc
2455931.7483169	12.77001	12.73073	12.66326	0.0041	HATSouth	Rc
2455931.7521828	12.77453	12.74498	12.66109	0.00397	HATSouth	Rc
2455931.7556837	12.76601	12.72311	12.65771	0.00411	HATSouth	Rc
2455931.7604788	12.77786	12.72532	12.66338	0.00407	HATSouth	Rc
2455931.763901	12.79031	12.73186	12.67055	0.00404	HATSouth	Rc
2455931.76738	12.77535	12.72758	12.65677	0.00399	HATSouth	Rc
2455931.7721012	12.78525	12.73403	12.67147	0.00396	HATSouth	Rc
2455931.7759179	12.78265	12.73205	12.66507	0.00391	HATSouth	Rc
2455931.7800288	12.79028	12.73669	12.66404	0.00388	HATSouth	Rc
2455931.7850579	12.79031	12.73324	12.66785	0.00395	HATSouth	Rc
2455931.7885274002	12.79364	12.72461	12.66166	0.00393	HATSouth	Rc
2455931.791991	12.80232	12.74312	12.67418	0.00385	HATSouth	Rc
2455931.7969083	12.80791	12.73226	12.66461	0.00397	HATSouth	Rc
2455931.8007313	12.80937	12.73661	12.66738	0.00393	HATSouth	Rc
2455931.8042044	12.79929	12.73211	12.66326	0.00392	HATSouth	Rc
2455931.8091293	12.81041	12.72954	12.66659	0.00392	HATSouth	Rc
2455931.8125416	12.81866	12.73848	12.67291	0.00396	HATSouth	Rc
2455931.8160269	12.81218	12.73368	12.66881	0.00396	HATSouth	Rc
2455931.8208305	12.82258	12.7344	12.66688	0.004	HATSouth	Rc
2455931.8246624	12.83826	12.73156	12.67033	0.004	HATSouth	Rc
2455931.8281082	12.84084	12.73214	12.66709	0.00399	HATSouth	Rc
2455931.8366145	12.87109	12.73084	12.67447	0.0041	HATSouth	Rc
2455931.8401034	13.28777	12.73841	12.67688	0.00514	HATSouth	Rc
2455931.8449834	13.00587	12.7343	12.66913	0.0044	HATSouth	Rc
2455931.8488868	12.8286	12.72714	12.66389	0.00399	HATSouth	Rc
2455931.8523856	12.84014	12.73164	12.66607	0.00403	HATSouth	Rc
2455931.8575069	12.85011	12.73218	12.66663	0.00413	HATSouth	Rc
2455931.8610273	12.85322	12.73502	12.67503	0.00408	HATSouth	Rc
2455932.2117671	12.93375	12.72246	12.66338	0.00418	HATSouth	Rc
2455932.2169109	12.93935	12.7315	12.6729	0.0042	HATSouth	Rc
2455932.2204482	12.90786	12.71696	12.65444	0.00409	HATSouth	Rc
2455932.2239435	12.91469	12.72404	12.66058	0.0041	HATSouth	Rc
2455932.2274727	12.93458	12.73249	12.67014	0.00413	HATSouth	Rc
2455932.2309728	12.91597	12.71619	12.66024	0.00412	HATSouth	Rc
2455932.2348741	12.95809	12.73471	12.67432	0.00416	HATSouth	Rc
2455932.2383946	12.96795	12.73299	12.6752	0.00424	HATSouth	Rc
2455932.2418825	12.9525	12.72675	12.67162	0.00416	HATSouth	Rc
2455932.2453976	13.01807	12.74351	12.68646	0.00434	HATSouth	Rc
2455932.2488728	12.96623	12.72648	12.66838	0.00436	HATSouth	Rc
2455932.4024798	13.45963	12.71132	12.66389	0.00678	HATSouth	Rc
2455932.4063109998	13.28036	12.71788	12.65505	0.00591	HATSouth	Rc
2455932.4097978	13.02448	12.71758	12.66	0.00467	HATSouth	Rc
2455932.4150081	12.97246	12.72055	12.65635	0.00435	HATSouth	Rc
2455932.4185103	12.98122	12.72404	12.66394	0.00451	HATSouth	Rc
2455932.4219796	12.99178	12.7249	12.65768	0.00439	HATSouth	Rc
2455932.4272823	12.97207	12.72803	12.67154	0.00454	HATSouth	Rc
2455932.4310958	12.98395	12.73929	12.6749	0.0043	HATSouth	Rc
2455932.4346426	12.96328	12.72874	12.65956	0.00447	HATSouth	Rc
2455932.4711588	12.99278	12.73819	12.66031	0.00438	HATSouth	Rc
2455932.4746779	12.98365	12.73843	12.65326	0.0045	HATSouth	Rc
2455932.5340801	13.00065	12.73075	12.66664	0.00455	HATSouth	Rc
2455932.5375525	13.01085	12.72988	12.6715	0.00434	HATSouth	Rc
2455932.5410812	12.98659	12.73047	12.66989	0.00436	HATSouth	Rc
2455932.5463821	12.99508	12.73775	12.67204	0.00441	HATSouth	Rc
2455932.5498945	12.98658	12.72764	12.66982	0.00421	HATSouth	Rc
2455932.5537643	12.99273	12.7227	12.655	0.00432	HATSouth	Rc
2455932.5594054	13.0028	12.71566	12.65307	0.00426	HATSouth	Rc
2455932.5629202	13.0307	12.7415	12.67849	0.00418	HATSouth	Rc
2455932.5664491	13.02011	12.72108	12.65718	0.00419	HATSouth	Rc
2455932.5717954	13.03026	12.72123	12.6629	0.00411	HATSouth	Rc
2455932.5756576	13.03786	12.7244	12.66433	0.0042	HATSouth	Rc
2455932.5791752	13.03626	12.73086	12.66853	0.00414	HATSouth	Rc
2455932.5845462	13.03536	12.73204	12.6723	0.00408	HATSouth	Rc
2455932.5880607	13.04415	12.72567	12.66479	0.00411	HATSouth	Rc
2455932.5915993	13.03894	12.72138	12.6632	0.00408	HATSouth	Rc
2455932.5969758	13.05478	12.72888	12.66201	0.00416	HATSouth	Rc
2455932.6008685	13.05382	12.71693	12.6526	0.0042	HATSouth	Rc
2455932.604404	13.05901	12.71741	12.66448	0.0042	HATSouth	Rc
2455932.6098125	13.06532	12.72622	12.66358	0.0042	HATSouth	Rc
2455932.6133107	13.06458	12.72434	12.66289	0.00426	HATSouth	Rc
2455932.6168366	13.05801	12.7199	12.65796	0.00418	HATSouth	Rc
2455932.6220148	13.08248	12.72356	12.66632	0.0043	HATSouth	Rc
2455932.6230405	12.75956	12.72178	12.65724	0.00439	HATSouth	Rc
2455932.6258879	13.08821	12.72822	12.67473	0.00426	HATSouth	Rc
2455932.6269387	12.76012	12.7351	12.66551	0.0042	HATSouth	Rc
2455932.6294094	13.14643	12.73122	12.67258	0.00453	HATSouth	Rc
2455932.6304286	12.74674	12.71838	12.65421	0.00421	HATSouth	Rc
2455932.6348025	13.09485	12.72298	12.66792	0.00447	HATSouth	Rc
2455932.6352622	12.74566	12.72115	12.6499	0.00414	HATSouth	Rc
2455932.6387357	12.76922	12.74669	12.67484	0.00426	HATSouth	Rc
2455932.6421628	12.76569	12.7428	12.66673	0.00426	HATSouth	Rc
2455932.6470145	12.73829	12.72821	12.66161	0.00422	HATSouth	Rc
2455932.6508183	12.73328	12.72504	12.6558	0.00406	HATSouth	Rc
2455932.654294	12.75142	12.74504	12.66774	0.00405	HATSouth	Rc
2455932.6591032	12.74314	12.73795	12.66262	0.00405	HATSouth	Rc
2455932.6625553	12.747	12.74738	12.66531	0.00424	HATSouth	Rc
2455932.6659916	12.7421	12.74392	12.66924	0.00417	HATSouth	Rc
2455932.6707992	12.75482	12.75915	12.67454	0.00424	HATSouth	Rc
2455932.674615	12.76208	12.76115	12.67398	0.0042	HATSouth	Rc
2455932.6780423	12.72095	12.72631	12.65939	0.00405	HATSouth	Rc
2455932.6829519	12.72206	12.72557	12.66472	0.00407	HATSouth	Rc
2455932.686374	12.73485	12.73265	12.66226	0.00414	HATSouth	Rc
2455932.689803	12.72924	12.74014	12.66322	0.00407	HATSouth	Rc
2455932.6946257	12.7309	12.73298	12.6542	0.00416	HATSouth	Rc
2455932.6984576	12.72706	12.73476	12.66601	0.00412	HATSouth	Rc
2455932.7018958	12.69545	12.70631	12.65646	0.00401	HATSouth	Rc
2455932.706748	12.73902	12.74656	12.66517	0.00426	HATSouth	Rc
2455932.7101984	12.75396	12.76082	12.67889	0.00412	HATSouth	Rc
2455932.7136107	12.74374	12.74902	12.66278	0.00412	HATSouth	Rc
2455932.7183773	12.74094	12.7508	12.66936	0.00415	HATSouth	Rc
2455932.7221958	12.74411	12.74165	12.64909	0.00403	HATSouth	Rc
2455932.7256681	12.74496	12.74905	12.66833	0.00415	HATSouth	Rc
2455932.7307536	12.69994	12.70223	12.65546	0.00397	HATSouth	Rc
2455932.7341758	12.74167	12.75324	12.67274	0.00405	HATSouth	Rc
2455932.7375992	12.74217	12.74588	12.66907	0.00418	HATSouth	Rc
2455932.7425315	12.75649	12.75189	12.66397	0.00416	HATSouth	Rc
2455932.7464239	12.7395	12.73732	12.66663	0.00419	HATSouth	Rc
2455932.7499072	12.7399	12.75027	12.67567	0.00401	HATSouth	Rc
2455932.7547352	12.71067	12.73641	12.66638	0.00407	HATSouth	Rc
2455932.7582228	12.73139	12.75472	12.67857	0.00408	HATSouth	Rc
2455932.7616436	12.7111	12.73364	12.65972	0.00392	HATSouth	Rc
2455932.7667337	12.73848	12.74263	12.66925	0.00403	HATSouth	Rc
2455932.7706125	12.73408	12.73871	12.66528	0.00415	HATSouth	Rc
2455932.7740805	12.70883	12.71515	12.65539	0.00398	HATSouth	Rc
2455932.7790073	12.74194	12.72782	12.66099	0.00418	HATSouth	Rc
2455932.7824293	12.74841	12.72913	12.66045	0.00409	HATSouth	Rc
2455932.7859043	12.74615	12.72539	12.65861	0.00407	HATSouth	Rc
2455932.7906969	12.74803	12.7238	12.6532	0.00402	HATSouth	Rc
2455932.7945248	12.75835	12.73623	12.67348	0.00405	HATSouth	Rc
2455932.7979858	12.75214	12.72544	12.6601	0.00402	HATSouth	Rc
2455932.8028549	12.7568	12.71833	12.65288	0.00404	HATSouth	Rc
2455932.8062831	12.76022	12.72818	12.66752	0.004	HATSouth	Rc
2455932.8097638	12.76841	12.73186	12.66829	0.00396	HATSouth	Rc
2455932.8146751	12.79329	12.73987	12.67075	0.00399	HATSouth	Rc
2455932.8185722	12.78342	12.73404	12.66932	0.00392	HATSouth	Rc
2455932.8219765	12.78884	12.7391	12.6765	0.0039	HATSouth	Rc
2455932.8268754	12.78902	12.73249	12.66865	0.00388	HATSouth	Rc
2455932.8303831	12.80386	12.74375	12.68011	0.00398	HATSouth	Rc
2455932.8339791	12.79733	12.73539	12.67379	0.00396	HATSouth	Rc
2455932.8389209	12.7901	12.71772	12.65899	0.00388	HATSouth	Rc
2455932.8427887	12.80544	12.7238	12.66499	0.00392	HATSouth	Rc
2455932.8462797	12.80959	12.72674	12.65971	0.00393	HATSouth	Rc
2455932.851167	12.82187	12.73153	12.66802	0.004	HATSouth	Rc
2455932.8546843	12.81995	12.72655	12.66421	0.00396	HATSouth	Rc
2455932.8581947	12.81271	12.71668	12.65243	0.00394	HATSouth	Rc
2455933.019885	12.90834	12.72778	12.67538	0.00447	HATSouth	Rc
2455933.0331119	12.94405	12.71858	12.65874	0.00472	HATSouth	Rc
2455933.0393943	12.87581	12.71269	12.66245	0.00433	HATSouth	Rc
2455933.0523157	12.94346	12.73878	12.67798	0.00454	HATSouth	Rc
2455933.058587	12.931	12.70665	12.65279	0.00473	HATSouth	Rc
2455933.064856	13.06444	12.72288	12.66737	0.00513	HATSouth	Rc
2455933.0757318	13.03011	12.71758	12.66664	0.00507	HATSouth	Rc
2455933.0795389	13.10325	12.73979	12.68369	0.00542	HATSouth	Rc
2455933.0830192	13.12344	12.71697	12.65499	0.0056	HATSouth	Rc
2455933.0864621	13.19553	12.73616	12.67581	0.00587	HATSouth	Rc
2455933.0898913	13.16718	12.71882	12.66191	0.00549	HATSouth	Rc
2455933.0933679	13.23792	12.73139	12.67119	0.0059	HATSouth	Rc
2455933.0971905	13.06917	12.7356	12.67693	0.00504	HATSouth	Rc
2455933.100704	13.26033	12.72263	12.66232	0.00576	HATSouth	Rc
2455933.1042011	13.04791	12.72511	12.6702	0.00469	HATSouth	Rc
2455933.1077561	13.03471	12.7249	12.67272	0.00512	HATSouth	Rc
2455933.1112436	12.99914	12.71887	12.65607	0.00476	HATSouth	Rc
2455933.1147414	13.17072	12.7246	12.66794	0.00572	HATSouth	Rc
2455933.1185734	12.9422	12.7217	12.66347	0.00479	HATSouth	Rc
2455933.1220592	12.93551	12.71935	12.66369	0.00468	HATSouth	Rc
2455933.125515	12.92669	12.7146	12.65974	0.00462	HATSouth	Rc
2455933.1290347	12.93152	12.72277	12.6656	0.00466	HATSouth	Rc
2455933.1324884	12.93051	12.72429	12.66102	0.00473	HATSouth	Rc
2455933.1359409	12.93903	12.72693	12.67175	0.00473	HATSouth	Rc
2455933.1398265	12.92315	12.72331	12.67055	0.00458	HATSouth	Rc
2455933.1433141	12.9174	12.71352	12.65376	0.0047	HATSouth	Rc
2455933.1468168	12.92087	12.71949	12.6655	0.00463	HATSouth	Rc
2455933.150319	12.91191	12.72288	12.66423	0.00466	HATSouth	Rc
2455933.1538426	12.90991	12.71369	12.65834	0.00453	HATSouth	Rc
2455933.1573492	12.92211	12.72318	12.66403	0.00464	HATSouth	Rc
2455933.1612667	12.9123	12.72015	12.65982	0.00472	HATSouth	Rc
2455933.1647726	12.92065	12.72877	12.66567	0.00456	HATSouth	Rc
2455933.1682683	12.92513	12.72802	12.6739	0.00464	HATSouth	Rc
2455933.1717803	12.91991	12.71838	12.65695	0.00451	HATSouth	Rc
2455933.1752906	12.94757	12.7289	12.66877	0.00473	HATSouth	Rc
2455933.1788166	12.9227	12.72194	12.66527	0.00449	HATSouth	Rc
2455933.1827239	12.93364	12.72147	12.66009	0.00444	HATSouth	Rc
2455933.1862357	12.93641	12.71646	12.66022	0.00449	HATSouth	Rc
2455933.1897352	12.94098	12.72273	12.65507	0.00464	HATSouth	Rc
2455933.1932209	12.96978	12.72969	12.6745	0.0044	HATSouth	Rc
2455933.1967353	13.00846	12.72101	12.65645	0.0046	HATSouth	Rc
2455933.2002307	12.99687	12.72099	12.6656	0.00447	HATSouth	Rc
2455933.2041376	12.98676	12.72486	12.66878	0.0044	HATSouth	Rc
2455933.2076337	12.98822	12.7181	12.65769	0.00426	HATSouth	Rc
2455933.2111177	12.98991	12.72174	12.66455	0.00432	HATSouth	Rc
2455933.2146223	12.99936	12.72952	12.67611	0.00427	HATSouth	Rc
2455933.2181337	12.99354	12.7206	12.66174	0.00426	HATSouth	Rc
2455933.2216158	13.02759	12.7222	12.66296	0.0044	HATSouth	Rc
2455933.2254852	13.04478	12.72638	12.65988	0.00438	HATSouth	Rc
2455933.2289617	13.01504	12.7193	12.65759	0.00433	HATSouth	Rc
2455933.2324288	13.03801	12.72109	12.65629	0.00434	HATSouth	Rc
2455933.2359104	13.13156	12.71405	12.6557	0.00457	HATSouth	Rc
2455933.2432081	13.09901	12.72092	12.65742	0.00456	HATSouth	Rc
2455933.247124	13.12426	12.72812	12.67314	0.00467	HATSouth	Rc
2455933.5624729	13.30003	12.73159	12.67489	0.00588	HATSouth	Rc
2455933.6071992	13.10489	12.73	12.67311	0.00435	HATSouth	Rc
2455933.6107139	13.1094	12.7262	12.66971	0.00434	HATSouth	Rc
2455933.6159271	13.10475	12.71932	12.66452	0.00424	HATSouth	Rc
2455933.6197928	13.1226	12.71887	12.65942	0.00432	HATSouth	Rc
2455933.6228088	12.74216	12.73291	12.65686	0.00436	HATSouth	Rc
2455933.6233336	13.13467	12.72273	12.66726	0.00434	HATSouth	Rc
2455933.6266444	12.74371	12.73704	12.66969	0.00447	HATSouth	Rc
2455933.6285131	13.138	12.72653	12.66787	0.00432	HATSouth	Rc
2455933.630111	12.74961	12.74463	12.67191	0.00452	HATSouth	Rc
2455933.6320428	13.15051	12.72075	12.6643	0.00445	HATSouth	Rc
2455933.6348926	12.73972	12.73614	12.65894	0.00421	HATSouth	Rc
2455933.6383757	12.73121	12.73784	12.65909	0.00427	HATSouth	Rc
2455933.6417902	12.73981	12.74681	12.67115	0.00441	HATSouth	Rc
2455933.6466966	12.71421	12.7243	12.65506	0.00429	HATSouth	Rc
2455933.6505178	12.7127	12.72622	12.65489	0.00428	HATSouth	Rc
2455933.6539828	12.72403	12.74215	12.66753	0.00443	HATSouth	Rc
2455933.6587458	12.72195	12.73545	12.65924	0.00433	HATSouth	Rc
2455933.662169	12.72213	12.73384	12.66614	0.00437	HATSouth	Rc
2455933.6656447	12.74749	12.76526	12.6759	0.00432	HATSouth	Rc
2455933.6705599	12.72645	12.75133	12.66127	0.00427	HATSouth	Rc
2455933.6743946	12.70449	12.73026	12.66165	0.00431	HATSouth	Rc
2455933.6778711	12.71208	12.7388	12.6626	0.00414	HATSouth	Rc
2455933.68306	12.7188	12.73776	12.66231	0.00433	HATSouth	Rc
2455933.6865445	12.7157	12.74134	12.67007	0.00416	HATSouth	Rc
2455933.6900201	12.70419	12.7298	12.66017	0.00417	HATSouth	Rc
2455933.6951598	12.7169	12.73332	12.67021	0.00413	HATSouth	Rc
2455933.6989955	12.72082	12.74755	12.67038	0.00419	HATSouth	Rc
2455933.7024291	12.7109	12.74229	12.66838	0.00405	HATSouth	Rc
2455933.7072732	12.72084	12.74344	12.67587	0.0043	HATSouth	Rc
2455933.7107063	12.71881	12.7283	12.66328	0.00421	HATSouth	Rc
2455933.7141349	12.72041	12.73494	12.67072	0.00429	HATSouth	Rc
2455933.7189759	12.72265	12.74045	12.68457	0.00434	HATSouth	Rc
2455933.7228127	12.71425	12.72875	12.66216	0.00408	HATSouth	Rc
2455933.7262482	12.71631	12.72951	12.66021	0.00431	HATSouth	Rc
2455933.7296857	12.71989	12.74297	12.67254	0.00426	HATSouth	Rc
2455933.7331225	12.72165	12.74208	12.67344	0.00438	HATSouth	Rc
2455933.7365619	12.7172	12.72828	12.66597	0.00408	HATSouth	Rc
2455933.7399872	12.72121	12.73152	12.66944	0.00431	HATSouth	Rc
2455933.7440192	12.73171	12.73752	12.67709	0.00429	HATSouth	Rc
2455933.7475282	12.72957	12.73676	12.67233	0.00431	HATSouth	Rc
2455933.7524502	12.70522	12.73067	12.66428	0.0042	HATSouth	Rc
2455933.7558781	12.70269	12.72753	12.66302	0.00406	HATSouth	Rc
2455933.7593016	12.71007	12.73323	12.66619	0.00431	HATSouth	Rc
2455933.7642017	12.70569	12.73564	12.66976	0.00421	HATSouth	Rc
2455933.7680519	12.70482	12.72506	12.65848	0.0042	HATSouth	Rc
2455933.7714804	12.72203	12.74059	12.67208	0.0041	HATSouth	Rc
2455933.776584	12.72002	12.74324	12.67471	0.00415	HATSouth	Rc
2455933.7800194	12.70512	12.72883	12.66827	0.00421	HATSouth	Rc
2455933.7834613	12.7194	12.74036	12.67756	0.00441	HATSouth	Rc
2455933.7884712	12.72025	12.73423	12.67382	0.0043	HATSouth	Rc
2455933.792387	12.70881	12.72614	12.66145	0.00426	HATSouth	Rc
2455933.7958791	12.72289	12.73871	12.66971	0.00429	HATSouth	Rc
2455933.8009293	12.72004	12.72907	12.66106	0.00419	HATSouth	Rc
2455933.8043594	12.73162	12.74179	12.67399	0.00436	HATSouth	Rc
2455933.8078024	12.73691	12.73846	12.68096	0.0044	HATSouth	Rc
2455933.812722	12.73524	12.73889	12.67592	0.00422	HATSouth	Rc
2455933.8165963	12.72806	12.72796	12.6644	0.00406	HATSouth	Rc
2455933.8201001	12.73833	12.73061	12.66874	0.00414	HATSouth	Rc
2455933.8250922	12.74693	12.73658	12.66972	0.0041	HATSouth	Rc
2455933.8285873	12.7501	12.73281	12.67673	0.00417	HATSouth	Rc
2455933.8320723	12.74609	12.73389	12.66849	0.00422	HATSouth	Rc
2455933.8371541	12.77044	12.72919	12.66789	0.0042	HATSouth	Rc
2455933.8410641	12.76628	12.7303	12.66274	0.00416	HATSouth	Rc
2455933.8491296	12.77413	12.73502	12.6693	0.0041	HATSouth	Rc
2455933.852586	12.78677	12.72799	12.66523	0.00402	HATSouth	Rc
2455933.8560857	12.77367	12.72645	12.66521	0.00389	HATSouth	Rc
2455934.0162585	12.86572	12.71997	12.67253	0.00472	HATSouth	Rc
2455934.0294158002	12.86473	12.71273	12.6686	0.00458	HATSouth	Rc
2455934.0356899	12.8536	12.71525	12.66129	0.00482	HATSouth	Rc
2455934.0420301	12.85152	12.70102	12.65522	0.00467	HATSouth	Rc
2455934.0486811	12.98204	12.72576	12.67463	0.00545	HATSouth	Rc
2455934.058595	13.36237	12.70498	12.65602	0.00853	HATSouth	Rc
2455934.0623846	12.86996	12.7297	12.66786	0.00481	HATSouth	Rc
2455934.0659104	12.89769	12.70857	12.65871	0.00517	HATSouth	Rc
2455934.069368	12.90725	12.7235	12.65821	0.00497	HATSouth	Rc
2455934.0728214	12.93978	12.73182	12.66941	0.00561	HATSouth	Rc
2455934.0763065	12.98713	12.72227	12.6675	0.00549	HATSouth	Rc
2455934.0801311	12.89653	12.72688	12.66525	0.00487	HATSouth	Rc
2455934.0835777	12.98213	12.73017	12.6697	0.00549	HATSouth	Rc
2455934.0870719	13.05742	12.71904	12.66358	0.00601	HATSouth	Rc
2455934.0905432	13.00361	12.71741	12.67008	0.0058	HATSouth	Rc
2455934.0940193	12.92655	12.71523	12.66075	0.00505	HATSouth	Rc
2455934.0974673	12.85498	12.70951	12.64668	0.00477	HATSouth	Rc
2455934.101364	12.85854	12.72789	12.67373	0.00472	HATSouth	Rc
2455934.1048484	12.85885	12.72109	12.65937	0.0047	HATSouth	Rc
2455934.1083351998	12.86276	12.7273	12.6585	0.00457	HATSouth	Rc
2455934.111831	12.85446	12.71621	12.66569	0.00458	HATSouth	Rc
2455934.115316	12.86106	12.72915	12.66941	0.00465	HATSouth	Rc
2455934.1188071	12.84187	12.71184	12.65271	0.00469	HATSouth	Rc
2455934.1226607	12.91376	12.72574	12.66142	0.00516	HATSouth	Rc
2455934.1261104	12.88268	12.71757	12.66007	0.00481	HATSouth	Rc
2455934.1296118	12.85424	12.72451	12.65854	0.00466	HATSouth	Rc
2455934.1331097	12.8574	12.71819	12.65574	0.00472	HATSouth	Rc
2455934.1365722	12.86345	12.70558	12.64691	0.00501	HATSouth	Rc
2455934.1400469	12.89942	12.71899	12.65835	0.00487	HATSouth	Rc
2455934.1439343	12.88949	12.71432	12.65726	0.00496	HATSouth	Rc
2455934.147384	12.86009	12.71806	12.65993	0.00482	HATSouth	Rc
2455934.1508877	12.87477	12.73832	12.67463	0.00473	HATSouth	Rc
2455934.1543496	12.85543	12.71568	12.6634	0.00481	HATSouth	Rc
2455934.1578335	12.86398	12.72626	12.66797	0.00477	HATSouth	Rc
2455934.1613339	13.08822	12.72176	12.66785	0.00589	HATSouth	Rc
2455934.1652041	13.38242	12.70937	12.65997	0.0079	HATSouth	Rc
2455934.6190864	12.7286	12.7346	12.66637	0.00453	HATSouth	Rc
2455934.622523	12.73028	12.74271	12.66663	0.00436	HATSouth	Rc
2455934.6259765	12.70566	12.72459	12.66442	0.00412	HATSouth	Rc
2455934.6309535	12.72218	12.73971	12.66249	0.00433	HATSouth	Rc
2455934.6348214	12.7327	12.75491	12.67664	0.00457	HATSouth	Rc
2455934.6382642	12.72393	12.7512	12.67744	0.00427	HATSouth	Rc
2455934.6434111	12.73187	12.75054	12.67386	0.00435	HATSouth	Rc
2455934.6504343	12.71582	12.73953	12.67178	0.00452	HATSouth	Rc
2455934.6554728	12.72278	12.74218	12.66622	0.00438	HATSouth	Rc
2455934.6601589	12.72941	12.75282	12.67941	0.00446	HATSouth	Rc
2455934.6725429	12.746	12.75424	12.66622	0.00427	HATSouth	Rc
2455934.6760599	12.70829	12.71936	12.65912	0.00422	HATSouth	Rc
2455934.6812096	12.72618	12.74075	12.66341	0.00435	HATSouth	Rc
2455934.6850443	12.71494	12.73394	12.66654	0.00436	HATSouth	Rc
2455934.6884777	12.69848	12.71925	12.65553	0.00416	HATSouth	Rc
2455934.6934006	12.74315	12.76141	12.66719	0.00454	HATSouth	Rc
2455934.6968809	12.72742	12.74902	12.67046	0.00433	HATSouth	Rc
2455934.7004727	12.72911	12.75027	12.67279	0.00451	HATSouth	Rc
2455934.7055036	12.69163	12.72211	12.66109	0.00422	HATSouth	Rc
2455934.7093989	12.67527	12.70044	12.64993	0.00421	HATSouth	Rc
2455934.7128831	12.70036	12.72893	12.66009	0.00449	HATSouth	Rc
2455934.7177175	12.72221	12.75387	12.67631	0.00448	HATSouth	Rc
2455934.721204	12.72676	12.74915	12.6696	0.00441	HATSouth	Rc
2455934.7246294	12.69717	12.72303	12.6597	0.00428	HATSouth	Rc
2455934.7294895	12.72429	12.75422	12.67475	0.00445	HATSouth	Rc
2455934.7332984	12.71403	12.73363	12.6609	0.00427	HATSouth	Rc
2455934.7367772	12.72718	12.75108	12.66932	0.00447	HATSouth	Rc
2455934.7417644	12.7091	12.73289	12.66062	0.00431	HATSouth	Rc
2455934.7452297	12.73742	12.75684	12.67423	0.00444	HATSouth	Rc
2455934.7486614	12.7221	12.74272	12.66365	0.00442	HATSouth	Rc
2455934.7535954	12.72384	12.7459	12.6716	0.00452	HATSouth	Rc
2455934.7574123	12.71908	12.73584	12.66504	0.00424	HATSouth	Rc
2455934.760883	12.69836	12.72139	12.65862	0.00415	HATSouth	Rc
2455934.7659377	12.7155	12.73879	12.66944	0.00443	HATSouth	Rc
2455934.7693599	12.72012	12.7421	12.67387	0.0041	HATSouth	Rc
2455934.7728347	12.72535	12.73901	12.67053	0.00457	HATSouth	Rc
2455934.7777069	12.72311	12.73254	12.6647	0.00439	HATSouth	Rc
2455934.781565	12.72538	12.73514	12.66489	0.00442	HATSouth	Rc
2455934.7850471	12.74058	12.73503	12.66689	0.0045	HATSouth	Rc
2455934.7901505	12.71325	12.72881	12.6637	0.00455	HATSouth	Rc
2455934.7936428	12.72692	12.73041	12.66674	0.00454	HATSouth	Rc
2455934.7971286	12.71986	12.73498	12.67509	0.00435	HATSouth	Rc
2455934.8022101	12.7292	12.73395	12.66329	0.00446	HATSouth	Rc
2455934.8061119	12.73366	12.72468	12.66941	0.00469	HATSouth	Rc
2455934.8095745	12.741	12.72929	12.66678	0.0044	HATSouth	Rc
2455934.8146417	12.74105	12.73515	12.66696	0.00447	HATSouth	Rc
2455934.8181463	12.74386	12.732	12.66869	0.00454	HATSouth	Rc
2455934.8216204	12.74529	12.72752	12.66509	0.00452	HATSouth	Rc
2455934.8267584	12.74181	12.72311	12.66426	0.00429	HATSouth	Rc
2455934.8306491	12.73757	12.72218	12.66863	0.00443	HATSouth	Rc
2455934.8341415	12.75486	12.7279	12.6676	0.00448	HATSouth	Rc
2455934.8390605	12.73986	12.71916	12.65819	0.00455	HATSouth	Rc
2455934.8425344	12.75026	12.72664	12.66774	0.0046	HATSouth	Rc
2455934.8460407	12.75091	12.71928	12.66271	0.00457	HATSouth	Rc
2455934.8509094	12.75983	12.72278	12.65998	0.00447	HATSouth	Rc
2455935.3921736	12.96216	12.72332	12.66877	0.00531	HATSouth	Rc
2455935.3956687	12.97137	12.72541	12.66175	0.00537	HATSouth	Rc
2455935.3995132	12.98689	12.73411	12.66289	0.00562	HATSouth	Rc
2455935.6017264	13.06174	12.73806	12.68042	0.00593	HATSouth	Rc
2455935.6052455	13.0312	12.70432	12.6439	0.00587	HATSouth	Rc
2455935.6087674	13.05193	12.71806	12.65824	0.00569	HATSouth	Rc
2455935.614059	13.07041	12.71829	12.66701	0.0065	HATSouth	Rc
2455935.616989	12.78238	12.73119	12.67303	0.00537	HATSouth	Rc
2455935.6175769	13.07506	12.72245	12.66909	0.00694	HATSouth	Rc
2455935.6204141	12.75128	12.74579	12.67078	0.00491	HATSouth	Rc
2455935.6214464	13.10767	12.72567	12.68123	0.00664	HATSouth	Rc
2455935.624265	12.81438	12.74264	12.6747	0.0059	HATSouth	Rc
2455935.6267379	13.10106	12.71413	12.65829	0.00632	HATSouth	Rc
2455935.6292575	12.85782	12.74021	12.67035	0.00601	HATSouth	Rc
2455935.6327086	12.81012	12.71772	12.64773	0.00561	HATSouth	Rc
2455935.6361278	12.84417	12.72608	12.65914	0.0059	HATSouth	Rc
2455935.6693842	12.7148	12.75549	12.68072	0.00477	HATSouth	Rc
2455935.6728693	12.94062	12.71908	12.65812	0.00726	HATSouth	Rc
2455935.7144432	12.69136	12.74766	12.67224	0.00516	HATSouth	Rc
2455935.7182745	12.7607	12.72851	12.65929	0.00602	HATSouth	Rc
2455935.742985	12.9329	12.73924	12.66791	0.00782	HATSouth	Rc
2455935.746434	13.07889	12.75862	12.68151	0.00857	HATSouth	Rc
2455935.7676452	13.13207	12.72015	12.66602	0.00974	HATSouth	Rc
2455935.7831587	12.87293	12.73534	12.66837	0.0069	HATSouth	Rc
2455935.7883876	12.96397	12.73971	12.67097	0.00767	HATSouth	Rc
2455935.7922255	12.83632	12.72516	12.6519	0.00628	HATSouth	Rc
2455935.7956434	12.75765	12.72051	12.6643	0.00519	HATSouth	Rc
2455935.8011599	12.92186	12.73089	12.65837	0.0068	HATSouth	Rc
2455935.8046368	12.87367	12.73465	12.66596	0.00619	HATSouth	Rc
2455935.8375001	13.15521	12.72193	12.66295	0.01017	HATSouth	Rc
2455936.0032962	12.99126	12.71628	12.6563	0.00713	HATSouth	Rc
2455936.0085938	12.89864	12.73042	12.66632	0.00533	HATSouth	Rc
2455936.0121426	12.80546	12.71679	12.66649	0.00476	HATSouth	Rc
2455936.1110073	13.1222	12.71108	12.66548	0.00852	HATSouth	Rc
2455936.1149812	12.82439	12.7272	12.67384	0.0052	HATSouth	Rc
2455936.1184839	12.87571	12.71689	12.66301	0.00525	HATSouth	Rc
2455936.1219883002	13.15623	12.70584	12.65064	0.00884	HATSouth	Rc
2455936.3905664	12.96895	12.72484	12.65914	0.0054	HATSouth	Rc
2455936.3940656	12.96817	12.72264	12.65469	0.00519	HATSouth	Rc
2455936.3975773	12.98016	12.71671	12.65648	0.0055	HATSouth	Rc
2455936.4033596	13.0012	12.74217	12.67464	0.00572	HATSouth	Rc
2455936.4068166	13.0017	12.73251	12.66296	0.00578	HATSouth	Rc
2455936.4103091	13.00566	12.74693	12.67667	0.0058	HATSouth	Rc
2455936.4155772	12.98992	12.74277	12.66992	0.00592	HATSouth	Rc
2455936.4190556	13.00008	12.73497	12.66016	0.00633	HATSouth	Rc
2455936.4228958	12.97765	12.72404	12.65832	0.00576	HATSouth	Rc
2455936.4282384	12.99827	12.73249	12.65845	0.00559	HATSouth	Rc
2455936.4317294	12.99817	12.7318	12.66203	0.00571	HATSouth	Rc
2455936.4351854	12.97258	12.72347	12.64821	0.00579	HATSouth	Rc
2455936.4404839	12.99372	12.73567	12.6574	0.00578	HATSouth	Rc
2455936.4443351	12.97974	12.74802	12.6752	0.00578	HATSouth	Rc
2455936.4477901	12.97846	12.73453	12.65997	0.00637	HATSouth	Rc
2455936.4530098	12.99154	12.75716	12.66613	0.00595	HATSouth	Rc
2455936.4564568	13.07429	12.70749	12.65064	0.00653	HATSouth	Rc
2455936.4598938	12.96765	12.75186	12.67573	0.00548	HATSouth	Rc
2455936.4723089	12.97378	12.75488	12.67493	0.00604	HATSouth	Rc
2455936.4774607	12.97468	12.74159	12.66185	0.00577	HATSouth	Rc
2455936.4809714	12.99333	12.75876	12.6736	0.00547	HATSouth	Rc
2455936.4844739	13.12896	12.76356	12.68485	0.00703	HATSouth	Rc
2455936.4895727998	13.07154	12.75358	12.66253	0.0068	HATSouth	Rc
2455936.4935016	13.00155	12.76131	12.68425	0.00569	HATSouth	Rc
2455936.4970118	12.99284	12.74342	12.66288	0.00575	HATSouth	Rc
2455936.5026993	12.99919	12.74634	12.67602	0.00562	HATSouth	Rc
2455936.5062278	12.9826	12.73399	12.66384	0.0056	HATSouth	Rc
2455936.5096935	12.96643	12.7205	12.65864	0.00579	HATSouth	Rc
2455936.5146574	12.97735	12.71993	12.65629	0.00588	HATSouth	Rc
2455936.5184774	12.97692	12.73553	12.66256	0.00524	HATSouth	Rc
2455936.521957	12.98514	12.73928	12.67018	0.00537	HATSouth	Rc
2455936.5271398	12.98608	12.72961	12.65554	0.00574	HATSouth	Rc
2455936.5306575	13.00473	12.74658	12.67645	0.00557	HATSouth	Rc
2455936.5341534	12.97992	12.72354	12.65638	0.00619	HATSouth	Rc
2455936.5397172	13.02123	12.74812	12.66837	0.00583	HATSouth	Rc
2455936.5435778	12.99739	12.73327	12.66897	0.00567	HATSouth	Rc
2455936.5470783	13.0167	12.74096	12.66703	0.00607	HATSouth	Rc
2455936.5525271	13.03326	12.7302	12.66955	0.00571	HATSouth	Rc
2455936.5560249	13.02191	12.7095	12.64221	0.00561	HATSouth	Rc
2455936.5595493	13.05735	12.72335	12.66061	0.00584	HATSouth	Rc
2455936.5648387	13.03798	12.71491	12.66026	0.00619	HATSouth	Rc
2455936.5686912	13.04306	12.71492	12.65412	0.00589	HATSouth	Rc
2455936.5721905	13.0618	12.73603	12.67962	0.00607	HATSouth	Rc
2455936.5776522	13.05365	12.7252	12.6687	0.006	HATSouth	Rc
2455936.5811866	13.07216	12.72116	12.66806	0.0066	HATSouth	Rc
2455936.5847062	13.22179	12.73107	12.65828	0.00815	HATSouth	Rc
2455936.5938837	13.07819	12.72584	12.66952	0.00683	HATSouth	Rc
2455936.597393	13.07386	12.7254	12.66783	0.00669	HATSouth	Rc
2455936.6028872	13.057	12.71842	12.66258	0.00711	HATSouth	Rc
2455936.6064119	13.06282	12.70866	12.6599	0.00696	HATSouth	Rc
2455936.6099181	13.0728	12.71932	12.65949	0.0068	HATSouth	Rc
2455936.6136497	13.07773	12.74485	12.67724	0.0073	HATSouth	Rc
2455936.6151223	13.06276	12.6967	12.64006	0.00602	HATSouth	Rc
2455936.6189992	13.09765	12.72996	12.6744	0.00725	HATSouth	Rc
2455936.6292321	13.00424	12.74476	12.67862	0.00742	HATSouth	Rc
2455936.6326548	12.82246	12.73622	12.6636	0.00541	HATSouth	Rc
2455936.6376888	12.71863	12.73551	12.67218	0.00454	HATSouth	Rc
2455936.6411419	12.71915	12.73829	12.66789	0.0046	HATSouth	Rc
2455936.6446103	12.71745	12.73788	12.6647	0.00427	HATSouth	Rc
2455936.6496216	12.72693	12.74157	12.66848	0.00489	HATSouth	Rc
2455936.6534743	12.72901	12.71839	12.64321	0.00501	HATSouth	Rc
2455936.6568829	12.8583	12.71591	12.65326	0.00563	HATSouth	Rc
2455936.6619522	12.86775	12.72869	12.65859	0.00583	HATSouth	Rc
2455936.6654012	12.72376	12.72366	12.66606	0.00512	HATSouth	Rc
2455936.6688131	12.69367	12.7393	12.66826	0.00451	HATSouth	Rc
2455936.6739922	12.71511	12.74427	12.6698	0.00472	HATSouth	Rc
2455936.6778301	12.82456	12.74361	12.67323	0.00557	HATSouth	Rc
2455936.6812506	12.79304	12.75067	12.67322	0.00502	HATSouth	Rc
2455936.6862262	12.83911	12.7416	12.67114	0.00557	HATSouth	Rc
2455936.6896488	12.69614	12.72079	12.66303	0.00477	HATSouth	Rc
2455936.6930748	12.65173	12.70309	12.65384	0.00416	HATSouth	Rc
2455936.6982571	12.82079	12.75831	12.6804	0.00503	HATSouth	Rc
2455936.7021123	12.90628	12.73402	12.66917	0.00556	HATSouth	Rc
2455936.7055193	12.90854	12.7186	12.65942	0.00643	HATSouth	Rc
2455936.7108414	12.96281	12.72146	12.65439	0.00633	HATSouth	Rc
2455936.7142445	12.88856	12.74604	12.6606	0.00594	HATSouth	Rc
2455936.7176593	12.94104	12.72925	12.65327	0.00666	HATSouth	Rc
2455936.7227063	13.16531	12.69433	12.64739	0.00816	HATSouth	Rc
2455936.7264865	12.88078	12.73901	12.6586	0.00607	HATSouth	Rc
2455936.7299007	12.74617	12.73325	12.6617	0.00481	HATSouth	Rc
2455936.7351479	12.75443	12.74448	12.66592	0.00502	HATSouth	Rc
2455936.7385918	12.81637	12.73038	12.64994	0.00538	HATSouth	Rc
2455936.7594375	12.99451	12.72548	12.65614	0.00693	HATSouth	Rc
2455936.7662123	13.21569	12.73442	12.67353	0.00859	HATSouth	Rc
2455936.771082	12.94479	12.73843	12.67627	0.00642	HATSouth	Rc
2455936.7749239	13.00242	12.72275	12.65408	0.00663	HATSouth	Rc
2455936.778339	13.2252	12.74156	12.67736	0.00855	HATSouth	Rc
2455936.7833393	12.86654	12.71527	12.65562	0.00612	HATSouth	Rc
2455936.7901668	12.97664	12.74078	12.67413	0.00691	HATSouth	Rc
2455936.795221	12.99552	12.71659	12.65125	0.00673	HATSouth	Rc
2455936.799013	12.76112	12.71888	12.65397	0.00516	HATSouth	Rc
2455936.802461	12.79971	12.73113	12.67293	0.00506	HATSouth	Rc
2455936.8078563	12.77486	12.72442	12.66579	0.00533	HATSouth	Rc
2455936.8113394	12.73751	12.72316	12.65945	0.00456	HATSouth	Rc
2455936.8148124	12.73726	12.72017	12.66535	0.00494	HATSouth	Rc
2455936.8199610002	12.72832	12.72084	12.65539	0.00483	HATSouth	Rc
2455936.8238485	12.77807	12.7247	12.66447	0.00525	HATSouth	Rc
2455936.8273399	12.72852	12.71543	12.65374	0.00498	HATSouth	Rc
2455936.8323815	12.73293	12.71684	12.65673	0.00483	HATSouth	Rc
2455936.8358749	12.74751	12.72482	12.66706	0.00493	HATSouth	Rc
2455936.8393724	12.74261	12.71438	12.65903	0.00477	HATSouth	Rc
2455936.8443724	12.7598	12.72979	12.66498	0.00513	HATSouth	Rc
2455936.8482592	12.77103	12.72796	12.66491	0.00481	HATSouth	Rc
2455937.0847164	12.80112	12.73815	12.67081	0.00468	HATSouth	Rc
2455937.0886884	12.80375	12.74016	12.6672	0.00437	HATSouth	Rc
2455937.0923558	12.88337	12.72323	12.66537	0.00508	HATSouth	Rc
2455937.612004	12.72518	12.73622	12.67293	0.00432	HATSouth	Rc
2455937.615443	12.70861	12.73036	12.66752	0.00415	HATSouth	Rc
2455937.6188954	12.70597	12.73331	12.66081	0.00431	HATSouth	Rc
2455937.6239845	12.69643	12.75058	12.66965	0.00432	HATSouth	Rc
2455937.6280386	12.66013	12.71283	12.6558	0.00422	HATSouth	Rc
2455937.6315205	12.68489	12.7394	12.669	0.00426	HATSouth	Rc
2455937.6368085	12.68464	12.72728	12.66196	0.00413	HATSouth	Rc
2455937.6403008	12.69418	12.73606	12.67697	0.00432	HATSouth	Rc
2455937.6437776	12.66925	12.71062	12.64697	0.00405	HATSouth	Rc
2455937.6488614	12.69286	12.72215	12.66241	0.0042	HATSouth	Rc
2455937.6526695	12.6887	12.71763	12.66405	0.00429	HATSouth	Rc
2455937.6561161	12.6996	12.73163	12.65646	0.00424	HATSouth	Rc
2455937.661175	12.72494	12.76046	12.67618	0.0045	HATSouth	Rc
2455937.6646154	12.70705	12.74771	12.67507	0.00432	HATSouth	Rc
2455937.6680716	12.71055	12.74864	12.66274	0.00425	HATSouth	Rc
2455937.6731146	12.68487	12.71652	12.66022	0.00428	HATSouth	Rc
2455937.6769295	12.71478	12.74675	12.66872	0.00437	HATSouth	Rc
2455937.6803477	12.69632	12.73496	12.66332	0.00424	HATSouth	Rc
2455937.6853307	12.6668	12.70242	12.6558	0.00416	HATSouth	Rc
2455937.6887837	12.73406	12.76672	12.66892	0.00411	HATSouth	Rc
2455937.6922023	12.72235	12.7545	12.67023	0.00421	HATSouth	Rc
2455937.6972118	12.7063	12.749	12.66271	0.00428	HATSouth	Rc
2455937.7010807	12.71648	12.74608	12.65714	0.00419	HATSouth	Rc
2455937.7044936	12.7158	12.75503	12.67081	0.0042	HATSouth	Rc
2455937.7096275	12.72654	12.75816	12.67993	0.0042	HATSouth	Rc
2455937.7130564	12.69374	12.72622	12.6711	0.00413	HATSouth	Rc
2455937.7164705	12.68975	12.73123	12.66507	0.00418	HATSouth	Rc
2455937.721416	12.71513	12.74332	12.6626	0.00423	HATSouth	Rc
2455937.7252229	12.69189	12.72399	12.66006	0.00429	HATSouth	Rc
2455937.728632	12.7151	12.74785	12.66524	0.00432	HATSouth	Rc
2455937.7336561	12.7121	12.73871	12.65806	0.00433	HATSouth	Rc
2455937.7371222	12.69748	12.73159	12.66661	0.00427	HATSouth	Rc
2455937.7405616	12.71338	12.74662	12.67048	0.00437	HATSouth	Rc
2455937.745533	12.7036	12.73047	12.65533	0.00406	HATSouth	Rc
2455937.7493323	12.70792	12.73397	12.66243	0.00426	HATSouth	Rc
2455937.7527883	12.7198	12.74286	12.67398	0.00442	HATSouth	Rc
2455937.7578343	12.71408	12.74099	12.67143	0.00426	HATSouth	Rc
2455937.7612919	12.71384	12.72628	12.66336	0.00448	HATSouth	Rc
2455937.7647456	12.71768	12.7332	12.66495	0.00445	HATSouth	Rc
2455937.7697926	12.73634	12.74147	12.679	0.00436	HATSouth	Rc
2455937.7736567	12.72171	12.73266	12.66358	0.00448	HATSouth	Rc
2455937.7771396	12.73706	12.74916	12.67251	0.00455	HATSouth	Rc
2455937.7822868	12.7226	12.72863	12.67027	0.00457	HATSouth	Rc
2455937.7857405	12.70053	12.71663	12.64697	0.00441	HATSouth	Rc
2455937.7891575	12.72183	12.73034	12.6635	0.00468	HATSouth	Rc
2455937.7980369	12.72421	12.72484	12.65954	0.00461	HATSouth	Rc
2455937.8014929	12.74331	12.73805	12.66944	0.00479	HATSouth	Rc
2455937.8067225	12.7376	12.73446	12.66698	0.00439	HATSouth	Rc
2455937.8102245	12.74195	12.73305	12.67131	0.00464	HATSouth	Rc
2455937.8136825	12.74909	12.73746	12.67152	0.00468	HATSouth	Rc
2455937.81884	12.74937	12.73025	12.66449	0.00473	HATSouth	Rc
2455937.8226967	12.75464	12.73314	12.67815	0.00449	HATSouth	Rc
2455937.8261622	12.74482	12.72633	12.6602	0.0049	HATSouth	Rc
2455937.831051	12.74958	12.71991	12.66129	0.00473	HATSouth	Rc
2455937.8345211	12.75248	12.72138	12.65709	0.00467	HATSouth	Rc
2455937.8380064	12.7613	12.72631	12.66821	0.00454	HATSouth	Rc
2455937.8431423	12.77251	12.72913	12.67482	0.00488	HATSouth	Rc
2455937.9950206	12.83203	12.72612	12.67283	0.00443	HATSouth	Rc
2455937.9988779	12.82287	12.72277	12.66566	0.00453	HATSouth	Rc
2455938.0025243	12.81994	12.7213	12.665	0.00444	HATSouth	Rc
2455938.0060335	12.81191	12.71038	12.65864	0.00446	HATSouth	Rc
2455938.0095544	12.80976	12.72286	12.66175	0.00449	HATSouth	Rc
2455938.0130974	12.8211	12.72975	12.67223	0.00442	HATSouth	Rc
2455938.0169853	12.80844	12.74014	12.6686	0.00443	HATSouth	Rc
2455938.0204478	12.82686	12.75211	12.68391	0.00456	HATSouth	Rc
2455938.0383026	12.78992	12.71697	12.6639	0.0043	HATSouth	Rc
2455938.073589	12.79796	12.73356	12.65923	0.0043	HATSouth	Rc
2455938.0809196	12.77834	12.71542	12.66014	0.00418	HATSouth	Rc
2455938.1092901	12.79627	12.74165	12.67195	0.00434	HATSouth	Rc
2455938.11967	12.76337	12.70102	12.65269	0.00421	HATSouth	Rc
2455938.1270777	12.77497	12.72626	12.66516	0.00424	HATSouth	Rc
2455938.1375747	12.75948	12.71163	12.6516	0.00437	HATSouth	Rc
2455938.141097	12.7846	12.73562	12.66487	0.00436	HATSouth	Rc
2455938.1449936	12.78052	12.71861	12.66082	0.00436	HATSouth	Rc
2455938.1485089	12.79304	12.73399	12.68091	0.00441	HATSouth	Rc
2455938.1520318	12.77225	12.71097	12.65769	0.0043	HATSouth	Rc
2455938.1555414	12.76603	12.70536	12.65373	0.00423	HATSouth	Rc
2455938.1590386	12.80192	12.7349	12.6829	0.00442	HATSouth	Rc
2455938.1625233	12.76576	12.71815	12.66253	0.00431	HATSouth	Rc
2455938.1663709	12.79022	12.71601	12.66269	0.00441	HATSouth	Rc
2455938.1698917	12.78009	12.71966	12.66259	0.00426	HATSouth	Rc
2455938.1733884	12.78463	12.71118	12.6528	0.00448	HATSouth	Rc
2455938.1768832	12.79185	12.72415	12.67277	0.00441	HATSouth	Rc
2455938.1804155	12.79775	12.72373	12.66753	0.00432	HATSouth	Rc
2455938.1839385	12.78455	12.70989	12.65249	0.00431	HATSouth	Rc
2455938.1878331	12.79541	12.71608	12.67127	0.00421	HATSouth	Rc
2455938.1913683	12.81605	12.72482	12.66569	0.00458	HATSouth	Rc
2455938.1948671	12.81585	12.73529	12.68118	0.00452	HATSouth	Rc
2455938.198389	12.80442	12.71744	12.66207	0.00439	HATSouth	Rc
2455938.2019119	12.82185	12.72883	12.67375	0.00439	HATSouth	Rc
2455938.2054574	12.80676	12.71353	12.66028	0.0044	HATSouth	Rc
2455938.2093475	12.81728	12.7244	12.6733	0.00443	HATSouth	Rc
2455938.2128666	12.83948	12.73154	12.6808	0.00466	HATSouth	Rc
2455938.2163807	12.81548	12.71108	12.66174	0.00441	HATSouth	Rc
2455938.2198848	12.84634	12.73765	12.68003	0.00452	HATSouth	Rc
2455938.2234022	12.83827	12.72768	12.66871	0.00478	HATSouth	Rc
2455938.226912	12.86857	12.72161	12.65927	0.00466	HATSouth	Rc
2455938.2308162	12.84323	12.72515	12.67221	0.00447	HATSouth	Rc
2455938.6041247	12.68714	12.73003	12.66886	0.00409	HATSouth	Rc
2455938.6075666	12.69379	12.74099	12.6689	0.00406	HATSouth	Rc
2455938.6110256	12.69142	12.73924	12.6712	0.00414	HATSouth	Rc
2455938.6154163	12.70548	12.7531	12.67762	0.00403	HATSouth	Rc
2455938.6188728	12.68141	12.73132	12.66927	0.00407	HATSouth	Rc
2455938.6226887	12.66395	12.71426	12.65927	0.00403	HATSouth	Rc
2455938.6271212	12.68667	12.73878	12.67323	0.00413	HATSouth	Rc
2455938.6305693	12.68585	12.74403	12.67429	0.00385	HATSouth	Rc
2455938.6339933	12.66051	12.71899	12.66113	0.00404	HATSouth	Rc
2455938.6384021	12.65227	12.71227	12.65731	0.00397	HATSouth	Rc
2455938.6418241	12.6496	12.71365	12.65875	0.00395	HATSouth	Rc
2455938.6456669	12.65258	12.71687	12.65261	0.0039	HATSouth	Rc
2455938.650055	12.67398	12.73775	12.66704	0.00413	HATSouth	Rc
2455938.6534914	12.68072	12.7502	12.67458	0.00406	HATSouth	Rc
2455938.6570394	12.6461	12.7183	12.6535	0.00393	HATSouth	Rc
2455938.6616959	12.65443	12.72424	12.66388	0.00394	HATSouth	Rc
2455938.6651817	12.65751	12.72869	12.66836	0.00395	HATSouth	Rc
2455938.6690549	12.67781	12.74918	12.67373	0.00385	HATSouth	Rc
2455938.6734994	12.64851	12.71868	12.65869	0.00397	HATSouth	Rc
2455938.6769311	12.64472	12.7179	12.65289	0.00403	HATSouth	Rc
2455938.6803656	12.65293	12.73238	12.66848	0.00404	HATSouth	Rc
2455938.6848041	12.64967	12.72906	12.66649	0.00399	HATSouth	Rc
2455938.6882878	12.65948	12.73365	12.66774	0.00405	HATSouth	Rc
2455938.6921634	12.64577	12.72054	12.64734	0.00398	HATSouth	Rc
2455938.6966971	12.652	12.73141	12.66498	0.00383	HATSouth	Rc
2455938.7001229	12.65629	12.73587	12.66848	0.00401	HATSouth	Rc
2455938.7035354	12.64437	12.72583	12.65586	0.00406	HATSouth	Rc
2455938.7079361	12.67478	12.75395	12.67348	0.00414	HATSouth	Rc
2455938.7113547	12.67439	12.75619	12.68454	0.00404	HATSouth	Rc
2455938.7151545	12.64248	12.72581	12.65986	0.00397	HATSouth	Rc
2455938.719535	12.64231	12.72247	12.65025	0.00381	HATSouth	Rc
2455938.7230271	12.63246	12.71491	12.6578	0.00398	HATSouth	Rc
2455938.7265094	12.683	12.75773	12.67462	0.00419	HATSouth	Rc
2455938.7310035	12.66668	12.74133	12.67013	0.00402	HATSouth	Rc
2455938.7344885	12.6611	12.7393	12.67717	0.004	HATSouth	Rc
2455938.7383592	12.67695	12.7472	12.67261	0.00425	HATSouth	Rc
2455938.7428659	12.68056	12.7467	12.67358	0.00396	HATSouth	Rc
2455938.746358	12.65651	12.72082	12.66082	0.00405	HATSouth	Rc
2455938.7498255	12.65908	12.72398	12.65068	0.0039	HATSouth	Rc
2455938.7542137	12.66245	12.72307	12.65606	0.00402	HATSouth	Rc
2455938.7576397	12.66584	12.727	12.66003	0.00397	HATSouth	Rc
2455938.7614921	12.67424	12.73494	12.66103	0.00401	HATSouth	Rc
2455938.765918	12.67937	12.73806	12.66292	0.00409	HATSouth	Rc
2455938.7693984	12.66171	12.71769	12.65064	0.00418	HATSouth	Rc
2455938.7728265	12.6731	12.72818	12.66966	0.00405	HATSouth	Rc
2455938.7772622	12.66094	12.714	12.65859	0.0041	HATSouth	Rc
2455938.7808481	12.6754	12.72634	12.66126	0.00418	HATSouth	Rc
2455938.7847223	12.67825	12.72282	12.66333	0.00421	HATSouth	Rc
2455938.7892222	12.67201	12.71474	12.65521	0.00399	HATSouth	Rc
2455938.7927097	12.68283	12.72517	12.65982	0.00413	HATSouth	Rc
2455938.7963007	12.67964	12.7186	12.65663	0.00421	HATSouth	Rc
2455938.8007878	12.69783	12.73259	12.66898	0.0042	HATSouth	Rc
2455938.8042677	12.69206	12.72222	12.66148	0.00411	HATSouth	Rc
2455938.8081669	12.68661	12.71623	12.65106	0.00423	HATSouth	Rc
2455938.8126085	12.6965	12.72189	12.66033	0.00421	HATSouth	Rc
2455938.8160769	12.69532	12.72493	12.66551	0.00422	HATSouth	Rc
2455938.8195613	12.69799	12.72032	12.65586	0.00433	HATSouth	Rc
2455938.8240633	12.7128	12.72851	12.6692	0.00428	HATSouth	Rc
2455938.8275679	12.71439	12.72643	12.67003	0.00441	HATSouth	Rc
2455938.831434	12.71716	12.72413	12.66488	0.0045	HATSouth	Rc
2455938.8360076	12.72881	12.72852	12.66846	0.00444	HATSouth	Rc
2455938.8395056	12.71723	12.7143	12.656	0.00444	HATSouth	Rc
2455938.8429769	12.72717	12.72242	12.66849	0.0043	HATSouth	Rc
2455939.0027125	12.81653	12.72513	12.66278	0.00411	HATSouth	Rc
2455939.0065502	12.79083	12.70904	12.65329	0.00409	HATSouth	Rc
2455939.0100434	12.82062	12.73734	12.6787	0.00419	HATSouth	Rc
2455939.0135008	12.78929	12.71288	12.65943	0.00409	HATSouth	Rc
2455939.0173846	12.80185	12.72563	12.6628	0.0042	HATSouth	Rc
2455939.0208896	12.79984	12.72325	12.66229	0.00409	HATSouth	Rc
2455939.0244063	12.80294	12.72977	12.67051	0.00416	HATSouth	Rc
2455939.0279497	12.79533	12.72856	12.67221	0.00427	HATSouth	Rc
2455939.0314894	12.79404	12.72569	12.67163	0.00405	HATSouth	Rc
2455939.0349615	12.79036	12.72372	12.66215	0.00419	HATSouth	Rc
2455939.0388103	12.78166	12.7183	12.66294	0.00408	HATSouth	Rc
2455939.0423169	12.7943	12.73004	12.66792	0.00415	HATSouth	Rc
2455939.0458453	12.78787	12.72408	12.66424	0.00407	HATSouth	Rc
2455939.0493764	12.79569	12.73788	12.67553	0.00415	HATSouth	Rc
2455939.0528948	12.79157	12.72957	12.67004	0.00425	HATSouth	Rc
2455939.0563866	12.79049	12.73444	12.67563	0.0041	HATSouth	Rc
2455939.0602242	12.79148	12.73646	12.67205	0.00428	HATSouth	Rc
2455939.0637436	12.79054	12.73198	12.67463	0.00419	HATSouth	Rc
2455939.0672706	12.77857	12.72863	12.66456	0.00404	HATSouth	Rc
2455939.0707243	12.77705	12.72349	12.66141	0.004	HATSouth	Rc
2455939.0742223	12.77532	12.72189	12.66598	0.00403	HATSouth	Rc
2455939.0777284	12.78767	12.73305	12.6768	0.00426	HATSouth	Rc
2455939.0815887	12.78646	12.72605	12.66838	0.00403	HATSouth	Rc
2455939.0851159	12.77777	12.72098	12.66938	0.00416	HATSouth	Rc
2455939.088575	12.77526	12.72279	12.66296	0.00405	HATSouth	Rc
2455939.0920954	12.78733	12.7292	12.67095	0.0041	HATSouth	Rc
2455939.0955538	12.78199	12.72914	12.66385	0.00419	HATSouth	Rc
2455939.0990108	12.78365	12.72699	12.66291	0.00405	HATSouth	Rc
2455939.1028618	12.7848	12.72578	12.67293	0.00417	HATSouth	Rc
2455939.106393	12.7897	12.73086	12.66929	0.0042	HATSouth	Rc
2455939.109912	12.7981	12.73571	12.67136	0.0041	HATSouth	Rc
2455939.1134326	12.7876	12.72474	12.66587	0.00413	HATSouth	Rc
2455939.1169501	12.78196	12.71681	12.65773	0.0041	HATSouth	Rc
2455939.1204463	12.78912	12.72538	12.6631	0.00409	HATSouth	Rc
2455939.1242871	12.7877	12.71929	12.66158	0.00418	HATSouth	Rc
2455939.1278071	12.80032	12.72836	12.66867	0.00414	HATSouth	Rc
2455939.1313254	12.78806	12.72002	12.66003	0.00416	HATSouth	Rc
2455939.1348294	12.8063	12.72965	12.67661	0.00438	HATSouth	Rc
2455939.138333	12.80003	12.72523	12.66594	0.00421	HATSouth	Rc
2455939.1418624	12.78394	12.71038	12.65093	0.00409	HATSouth	Rc
2455939.1457441	12.78892	12.71548	12.65815	0.00414	HATSouth	Rc
2455939.1492514	12.79588	12.72472	12.66502	0.00417	HATSouth	Rc
2455939.1527594	12.79306	12.72071	12.66514	0.00412	HATSouth	Rc
2455939.1562483	12.7974	12.71654	12.65602	0.00427	HATSouth	Rc
2455939.1597094	12.79464	12.7219	12.66757	0.00421	HATSouth	Rc
2455939.1632328	12.79309	12.7159	12.65658	0.00411	HATSouth	Rc
2455939.1671084	12.80092	12.71807	12.66211	0.0042	HATSouth	Rc
2455939.1706223	12.79829	12.71957	12.67071	0.00416	HATSouth	Rc
2455939.1741486	12.8015	12.72275	12.66191	0.00428	HATSouth	Rc
2455939.1776607	12.80827	12.72482	12.67119	0.00419	HATSouth	Rc
2455939.1811827	12.82784	12.73436	12.68105	0.00429	HATSouth	Rc
2455939.1847171	12.81501	12.72524	12.66551	0.00447	HATSouth	Rc
2455939.1885984	12.8195	12.72365	12.66174	0.00433	HATSouth	Rc
2455939.1921091	12.8118	12.71666	12.65683	0.00432	HATSouth	Rc
2455939.1956352	12.81656	12.72697	12.67103	0.00442	HATSouth	Rc
2455939.1991568	12.82112	12.71894	12.66491	0.00426	HATSouth	Rc
2455939.2026784	12.82288	12.71216	12.65428	0.00428	HATSouth	Rc
2455939.2061801	12.83107	12.72211	12.66883	0.00426	HATSouth	Rc
2455939.2100617	12.83175	12.7311	12.67527	0.00443	HATSouth	Rc
2455939.2135637	12.8645	12.73513	12.67726	0.00438	HATSouth	Rc
2455939.2170657	12.83797	12.72355	12.67644	0.00443	HATSouth	Rc
2455939.2205678	12.84696	12.72433	12.66195	0.00438	HATSouth	Rc
2455939.2240694	12.86569	12.71553	12.66097	0.0046	HATSouth	Rc
2455939.2275892	12.95	12.7393	12.67729	0.00486	HATSouth	Rc
2455939.6061061	12.77727	12.72949	12.66181	0.00407	HATSouth	Rc
2455939.6095376	12.77027	12.72245	12.65744	0.00418	HATSouth	Rc
2455939.6133908	12.77134	12.73163	12.66769	0.0042	HATSouth	Rc
2455939.6181965	12.76758	12.73241	12.66112	0.00409	HATSouth	Rc
2455939.6216584	12.76022	12.73415	12.66744	0.00434	HATSouth	Rc
2455939.6250629	12.75242	12.73065	12.65949	0.0042	HATSouth	Rc
2455939.6299528	12.75591	12.73785	12.66216	0.00417	HATSouth	Rc
2455939.6333862	12.7461	12.73232	12.65874	0.00424	HATSouth	Rc
2455939.6372191	12.74651	12.73443	12.66427	0.00414	HATSouth	Rc
2455939.6419635	12.74164	12.72626	12.66401	0.00406	HATSouth	Rc
2455939.6454203	12.76141	12.74021	12.66316	0.0042	HATSouth	Rc
2455939.6488367	12.75046	12.73749	12.656	0.00409	HATSouth	Rc
2455939.6536356	12.72493	12.71434	12.65599	0.00399	HATSouth	Rc
2455939.6570889	12.75295	12.75119	12.66579	0.00405	HATSouth	Rc
2455939.6608888	12.72228	12.71483	12.65971	0.00405	HATSouth	Rc
2455939.6656455	12.72966	12.72434	12.65853	0.00415	HATSouth	Rc
2455939.6691052	12.74297	12.73395	12.66875	0.0041	HATSouth	Rc
2455939.672576	12.73469	12.72961	12.65322	0.00399	HATSouth	Rc
2455939.6774317	12.74461	12.74186	12.65073	0.00407	HATSouth	Rc
2455939.6809071	12.72703	12.73257	12.66847	0.0042	HATSouth	Rc
2455939.6847512	12.69994	12.71183	12.65373	0.00417	HATSouth	Rc
2455939.6898234	12.74825	12.75213	12.6739	0.00418	HATSouth	Rc
2455939.6933213	12.73054	12.73631	12.66644	0.00425	HATSouth	Rc
2455939.6967471	12.743	12.75128	12.66433	0.00421	HATSouth	Rc
2455939.7014904	12.74553	12.75146	12.66844	0.00426	HATSouth	Rc
2455939.7049036	12.7384	12.73474	12.65036	0.0043	HATSouth	Rc
2455939.7087008	12.75726	12.75257	12.65937	0.00432	HATSouth	Rc
2455939.7136333	12.73662	12.73485	12.66607	0.00409	HATSouth	Rc
2455939.7171062	12.73685	12.73014	12.65452	0.00409	HATSouth	Rc
2455939.7205171	12.72897	12.71707	12.66519	0.00418	HATSouth	Rc
2455939.7253185	12.76332	12.74935	12.6583	0.00419	HATSouth	Rc
2455939.7287315	12.74175	12.73251	12.66296	0.00407	HATSouth	Rc
2455939.7325393	12.76696	12.75278	12.66848	0.00429	HATSouth	Rc
2455939.7373736	12.74646	12.73798	12.65789	0.00426	HATSouth	Rc
2455939.7408268	12.73547	12.73297	12.66154	0.00418	HATSouth	Rc
2455939.7442298	12.7447	12.73975	12.67108	0.00404	HATSouth	Rc
2455939.7489969	12.75047	12.738	12.65936	0.0042	HATSouth	Rc
2455939.7524485	12.73814	12.73297	12.66229	0.0042	HATSouth	Rc
2455939.7562491	12.74305	12.72577	12.65733	0.00413	HATSouth	Rc
2455939.7612079	12.75017	12.72801	12.66376	0.00428	HATSouth	Rc
2455939.7646807	12.75251	12.73296	12.6621	0.00421	HATSouth	Rc
2455939.7681421	12.75548	12.73332	12.66711	0.00428	HATSouth	Rc
2455939.7730481	12.7509	12.72919	12.66883	0.00428	HATSouth	Rc
2455939.7764892	12.75429	12.72376	12.66545	0.00438	HATSouth	Rc
2455939.7803328	12.75084	12.7302	12.66959	0.00427	HATSouth	Rc
2455939.7851592	12.75131	12.72203	12.6546	0.00437	HATSouth	Rc
2455939.788577	12.75704	12.72564	12.66503	0.00424	HATSouth	Rc
2455939.7920437	12.75262	12.72408	12.66143	0.00426	HATSouth	Rc
2455939.7968334	12.76309	12.73256	12.6662	0.00431	HATSouth	Rc
2455939.8002688	12.7714	12.73358	12.66631	0.00442	HATSouth	Rc
2455939.8041464	12.7611	12.72698	12.66664	0.00444	HATSouth	Rc
2455939.8089972	12.76763	12.72246	12.66238	0.00441	HATSouth	Rc
2455939.8124632	12.78101	12.72809	12.66648	0.00424	HATSouth	Rc
2455939.8159561	12.77143	12.72376	12.66409	0.00456	HATSouth	Rc
2455939.8208101	12.77714	12.72654	12.6652	0.00447	HATSouth	Rc
2455939.8242972	12.78716	12.73173	12.6711	0.00438	HATSouth	Rc
2455939.828167	12.78268	12.72525	12.65891	0.00434	HATSouth	Rc
2455939.833058	12.78849	12.72536	12.66261	0.00439	HATSouth	Rc
2455939.836523	12.78409	12.72205	12.65817	0.00452	HATSouth	Rc
2455939.8399792	12.78633	12.72238	12.66531	0.00423	HATSouth	Rc
2455940.0644336	13.21422	12.69592	12.64649	0.00561	HATSouth	Rc
2455940.1242414	13.2937	12.72527	12.66583	0.00635	HATSouth	Rc
2455940.3783437	13.0748	12.72418	12.67439	0.00438	HATSouth	Rc
2455940.3821985	13.06323	12.72109	12.66386	0.00447	HATSouth	Rc
2455940.3856913	13.07292	12.72791	12.66791	0.00449	HATSouth	Rc
2455940.3901995	13.10454	12.72316	12.67478	0.00454	HATSouth	Rc
2455940.3936959	13.22609	12.71858	12.65616	0.0051	HATSouth	Rc
2455940.3972043	13.08004	12.73386	12.67381	0.00452	HATSouth	Rc
2455940.4017436	13.13048	12.71414	12.65645	0.00475	HATSouth	Rc
2455940.4055586	13.08031	12.74013	12.67983	0.00442	HATSouth	Rc
2455940.4090659	13.05119	12.72097	12.66433	0.00439	HATSouth	Rc
2455940.413545	13.056	12.72297	12.66525	0.00455	HATSouth	Rc
2455940.4170428	13.06008	12.7215	12.66072	0.00458	HATSouth	Rc
2455940.4205002	13.0465	12.71729	12.66252	0.00456	HATSouth	Rc
2455940.4249965	13.05826	12.73097	12.6686	0.00454	HATSouth	Rc
2455940.4288447	13.04155	12.72214	12.66974	0.00454	HATSouth	Rc
2455940.4323514	13.03811	12.72055	12.65821	0.00438	HATSouth	Rc
2455940.4368709	13.04918	12.72538	12.66549	0.00441	HATSouth	Rc
2455940.4403435998	13.04041	12.72326	12.66356	0.00452	HATSouth	Rc
2455940.4438014	13.03844	12.71535	12.64853	0.00447	HATSouth	Rc
2455940.4482932	13.06473	12.73985	12.67416	0.00456	HATSouth	Rc
2455940.4521473	13.03812	12.71867	12.65563	0.00454	HATSouth	Rc
2455940.4556616	13.05701	12.72006	12.66276	0.00452	HATSouth	Rc
2455940.4601501	13.04686	12.71568	12.66061	0.00456	HATSouth	Rc
2455940.4636068	13.04855	12.72519	12.66328	0.00445	HATSouth	Rc
2455940.4670657	13.06291	12.73133	12.66245	0.0045	HATSouth	Rc
2455940.5103124	13.10153	12.71431	12.65666	0.00487	HATSouth	Rc
2455940.5138499	13.08807	12.72711	12.6688	0.00483	HATSouth	Rc
2455940.5173326	13.09204	12.72746	12.67706	0.00475	HATSouth	Rc
2455940.5771352	13.08257	12.71175	12.65826	0.00466	HATSouth	Rc
2455940.5806701	13.08151	12.72397	12.67069	0.00474	HATSouth	Rc
2455940.5841956	13.07784	12.71819	12.66233	0.00448	HATSouth	Rc
2455940.5887512	13.09902	12.72597	12.67286	0.00492	HATSouth	Rc
2455940.5922999	13.09968	12.71879	12.65827	0.005	HATSouth	Rc
2455940.5961751	13.12414	12.73661	12.67986	0.00491	HATSouth	Rc
2455940.6007614	13.13884	12.72972	12.6757	0.00485	HATSouth	Rc
2455940.6026358	12.79734	12.72393	12.66163	0.0039	HATSouth	Rc
2455940.6042902	13.12803	12.72512	12.66826	0.00497	HATSouth	Rc
2455940.6064908	12.79001	12.73224	12.664	0.00389	HATSouth	Rc
2455940.607819	13.1418	12.72482	12.67	0.00509	HATSouth	Rc
2455940.6099511	12.79956	12.74274	12.66348	0.00391	HATSouth	Rc
2455940.6123422	13.13612	12.70554	12.66045	0.00476	HATSouth	Rc
2455940.6147947	12.7812	12.71938	12.65208	0.00388	HATSouth	Rc
2455940.6158706	13.15568	12.71717	12.6605	0.00507	HATSouth	Rc
2455940.6182211	12.78567	12.73392	12.66531	0.00393	HATSouth	Rc
2455940.6216785	12.78976	12.7366	12.66823	0.00394	HATSouth	Rc
2455940.6266152	12.78117	12.73235	12.6614	0.00393	HATSouth	Rc
2455940.6304505	12.77583	12.73687	12.66662	0.00401	HATSouth	Rc
2455940.6338623	12.77448	12.74175	12.66544	0.00393	HATSouth	Rc
2455940.638639	12.77007	12.74248	12.67221	0.00398	HATSouth	Rc
2455940.6420641	12.75294	12.73628	12.66799	0.00395	HATSouth	Rc
2455940.6455131	12.76591	12.76371	12.68479	0.00398	HATSouth	Rc
2455940.6504691	12.77145	12.74589	12.66837	0.00403	HATSouth	Rc
2455940.6542799	12.76232	12.74734	12.67118	0.0039	HATSouth	Rc
2455940.6577323	12.76047	12.75988	12.66897	0.00401	HATSouth	Rc
2455940.6625692	12.74686	12.73396	12.65541	0.00389	HATSouth	Rc
2455940.6659739	12.72234	12.71584	12.6568	0.00382	HATSouth	Rc
2455940.6906565	12.71609	12.70016	12.65293	0.00388	HATSouth	Rc
2455940.6940664	12.71024	12.70462	12.64776	0.00385	HATSouth	Rc
2455940.6974761	12.72719	12.72279	12.65781	0.00389	HATSouth	Rc
2455940.7025424	12.76211	12.74787	12.66667	0.00397	HATSouth	Rc
2455940.7059839	12.76293	12.7483	12.67307	0.00407	HATSouth	Rc
2455940.7097882	12.75993	12.74427	12.66592	0.00403	HATSouth	Rc
2455940.7146591	12.76869	12.75027	12.66544	0.00412	HATSouth	Rc
2455940.7181161	12.77198	12.75119	12.66656	0.00408	HATSouth	Rc
2455940.7215239	12.7412	12.72615	12.66843	0.00397	HATSouth	Rc
2455940.7262301	12.75617	12.7319	12.66916	0.00401	HATSouth	Rc
2455940.7296392	12.7645	12.74157	12.66075	0.0041	HATSouth	Rc
2455940.7334727	12.76205	12.73962	12.65779	0.00401	HATSouth	Rc
2455940.738444	12.77159	12.74462	12.66345	0.00401	HATSouth	Rc
2455940.7418518	12.77014	12.74536	12.66003	0.00403	HATSouth	Rc
2455940.7453056	12.76577	12.7414	12.65839	0.00408	HATSouth	Rc
2455940.7502312	12.76602	12.73348	12.66308	0.00399	HATSouth	Rc
2455940.7537028	12.76551	12.72902	12.65661	0.00404	HATSouth	Rc
2455940.7575462	12.76733	12.72547	12.65933	0.00412	HATSouth	Rc
2455940.7623503	12.76555	12.72864	12.66497	0.0041	HATSouth	Rc
2455940.7657975	12.76635	12.7369	12.67066	0.00403	HATSouth	Rc
2455940.7692175	12.76497	12.72549	12.65857	0.0041	HATSouth	Rc
2455940.7740689	12.77291	12.73166	12.6671	0.00404	HATSouth	Rc
2455940.7775212	12.75723	12.72442	12.66293	0.00393	HATSouth	Rc
2455940.781382	12.75849	12.72922	12.66408	0.00409	HATSouth	Rc
2455940.7862658	12.77111	12.73339	12.66706	0.00405	HATSouth	Rc
2455940.789683	12.76675	12.72289	12.6555	0.00406	HATSouth	Rc
2455940.7931586	12.77421	12.72872	12.66731	0.00412	HATSouth	Rc
2455940.7980447	12.76577	12.72337	12.65715	0.00409	HATSouth	Rc
2455940.8015373	12.77797	12.72973	12.66359	0.00409	HATSouth	Rc
2455940.8053931	12.78274	12.73122	12.66806	0.00417	HATSouth	Rc
2455940.8101589	12.78091	12.72559	12.66222	0.0041	HATSouth	Rc
2455940.8136205	12.79024	12.72901	12.66253	0.00413	HATSouth	Rc
2455940.8170922	12.79431	12.72679	12.66561	0.00419	HATSouth	Rc
2455940.8219542	12.80791	12.73749	12.67231	0.0042	HATSouth	Rc
2455940.8254197	12.7984	12.72419	12.65922	0.00415	HATSouth	Rc
2455940.8292824	12.78791	12.71021	12.64851	0.00435	HATSouth	Rc
2455940.8341229	12.80948	12.72846	12.6609	0.00425	HATSouth	Rc
2455940.8376252	12.82116	12.73674	12.67243	0.00427	HATSouth	Rc
2455941.4043547	13.1238	12.72555	12.65908	0.00439	HATSouth	Rc
2455941.4078201	13.03244	12.72386	12.66729	0.00417	HATSouth	Rc
2455941.4113268	13.02876	12.72169	12.65842	0.00428	HATSouth	Rc
2455941.4158355	13.0551	12.71623	12.65808	0.00425	HATSouth	Rc
2455941.4193353	13.06192	12.72832	12.66032	0.00428	HATSouth	Rc
2455941.4697139	13.38625	12.72559	12.66213	0.00539	HATSouth	Rc
2455941.4732126	13.50205	12.71719	12.65891	0.00584	HATSouth	Rc
2455941.4766638	13.56259	12.72976	12.67635	0.00599	HATSouth	Rc
2455941.4811425	13.06021	12.73397	12.67532	0.00439	HATSouth	Rc
2455941.4884051	13.1212	12.71207	12.65075	0.00464	HATSouth	Rc
2455941.4929429	13.03606	12.74546	12.67383	0.00447	HATSouth	Rc
2455941.4964623	13.03148	12.73236	12.66297	0.00447	HATSouth	Rc
2455941.499987	13.0358	12.73674	12.66896	0.0042	HATSouth	Rc
2455941.5045109	13.04013	12.73012	12.66503	0.00442	HATSouth	Rc
2455941.5079807	13.03171	12.73331	12.66211	0.00438	HATSouth	Rc
2455941.511811	13.04807	12.73138	12.66371	0.00447	HATSouth	Rc
2455941.5163536	13.03765	12.72469	12.66425	0.00432	HATSouth	Rc
2455941.5198634	13.03877	12.72801	12.66586	0.00457	HATSouth	Rc
2455941.523385	13.04192	12.72644	12.66946	0.00436	HATSouth	Rc
2455941.5280011	13.05855	12.72909	12.66552	0.00439	HATSouth	Rc
2455941.5315097	13.26049	12.71482	12.65459	0.00519	HATSouth	Rc
2455941.5353795	13.87475	12.72367	12.67709	0.00785	HATSouth	Rc
2455941.5990063	12.7772	12.73141	12.66724	0.00388	HATSouth	Rc
2455941.6028526	12.77267	12.7282	12.66274	0.00396	HATSouth	Rc
2455941.6062734	12.77348	12.73452	12.66211	0.00391	HATSouth	Rc
2455941.6112077	12.76301	12.74185	12.66982	0.00388	HATSouth	Rc
2455941.614627	12.75738	12.73837	12.6728	0.00386	HATSouth	Rc
2455941.6180909	12.75625	12.73248	12.66196	0.00386	HATSouth	Rc
2455941.6229571	12.75033	12.72541	12.66198	0.00385	HATSouth	Rc
2455941.6268185	12.76009	12.73327	12.67425	0.00388	HATSouth	Rc
2455941.6302352	12.73826	12.72805	12.66037	0.00381	HATSouth	Rc
2455941.635142	12.74469	12.72983	12.66247	0.00382	HATSouth	Rc
2455941.6385686	12.73971	12.73127	12.66268	0.00382	HATSouth	Rc
2455941.6419927	12.7287	12.73296	12.66319	0.00382	HATSouth	Rc
2455941.6472105	12.72575	12.72612	12.66344	0.00381	HATSouth	Rc
2455941.6510199	12.72713	12.73151	12.66056	0.00384	HATSouth	Rc
2455941.6544771	12.73989	12.74602	12.66534	0.00387	HATSouth	Rc
2455941.6594465	12.73852	12.74062	12.66639	0.00388	HATSouth	Rc
2455941.6629212	12.72909	12.72839	12.66539	0.00385	HATSouth	Rc
2455941.6663906	12.73713	12.73559	12.65841	0.00387	HATSouth	Rc
2455941.6713971	12.73626	12.7333	12.66682	0.00391	HATSouth	Rc
2455941.6752131	12.73043	12.72856	12.66719	0.0039	HATSouth	Rc
2455941.6786239	12.75704	12.76374	12.67953	0.00405	HATSouth	Rc
2455941.6835423	12.74365	12.74544	12.66288	0.00385	HATSouth	Rc
2455941.686958	12.73882	12.74136	12.66063	0.00384	HATSouth	Rc
2455941.6903744	12.73889	12.74261	12.66406	0.00395	HATSouth	Rc
2455941.6951985	12.74499	12.74931	12.66963	0.00397	HATSouth	Rc
2455941.6990093	12.74136	12.74284	12.66347	0.00396	HATSouth	Rc
2455941.7024241	12.74462	12.74738	12.666	0.00397	HATSouth	Rc
2455941.7072941	12.71323	12.7223	12.66751	0.00384	HATSouth	Rc
2455941.7107081	12.73672	12.75047	12.66753	0.00397	HATSouth	Rc
2455941.7141201	12.72191	12.73663	12.66538	0.00383	HATSouth	Rc
2455941.718843	12.71921	12.73331	12.66481	0.0039	HATSouth	Rc
2455941.7226585	12.71867	12.73376	12.66729	0.00383	HATSouth	Rc
2455941.7261348	12.71806	12.72655	12.65823	0.00384	HATSouth	Rc
2455941.7309814	12.71526	12.73269	12.66781	0.00393	HATSouth	Rc
2455941.7344711	12.73103	12.73579	12.66968	0.00394	HATSouth	Rc
2455941.7378872	12.72049	12.73041	12.66289	0.00392	HATSouth	Rc
2455941.7427178	12.72037	12.73407	12.66681	0.00375	HATSouth	Rc
2455941.7465324	12.71617	12.72992	12.66158	0.00383	HATSouth	Rc
2455941.7499474	12.71359	12.72949	12.66334	0.00384	HATSouth	Rc
2455941.7550004	12.71392	12.72023	12.65923	0.00386	HATSouth	Rc
2455941.7584819	12.71719	12.72599	12.65953	0.00385	HATSouth	Rc
2455941.7619563	12.71738	12.72329	12.65803	0.004	HATSouth	Rc
2455941.7668475	12.73247	12.72938	12.66677	0.00392	HATSouth	Rc
2455941.7706561	12.7355	12.72981	12.66199	0.00388	HATSouth	Rc
2455941.7741142	12.72431	12.72324	12.66024	0.00392	HATSouth	Rc
2455941.7789255	12.73581	12.72002	12.65439	0.00392	HATSouth	Rc
2455941.7823527	12.74414	12.71792	12.6519	0.00391	HATSouth	Rc
2455941.7858463	12.74839	12.73484	12.66624	0.00396	HATSouth	Rc
2455941.7907602	12.75873	12.738	12.67358	0.00399	HATSouth	Rc
2455941.7946085	12.74034	12.72558	12.66554	0.00391	HATSouth	Rc
2455941.7980741	12.74013	12.7231	12.6625	0.00388	HATSouth	Rc
2455941.8029336	12.75197	12.72923	12.66707	0.00396	HATSouth	Rc
2455941.8064172	12.74503	12.7179	12.65849	0.00397	HATSouth	Rc
2455941.8098479	12.75161	12.7308	12.66237	0.00395	HATSouth	Rc
2455941.8148334	12.7486	12.72317	12.66258	0.00393	HATSouth	Rc
2455941.8187006	12.75552	12.72321	12.66033	0.00403	HATSouth	Rc
2455941.8221771	12.76761	12.72741	12.66215	0.00402	HATSouth	Rc
2455941.8272212	12.78325	12.7309	12.66713	0.00409	HATSouth	Rc
2455941.8307141	12.78767	12.72207	12.66564	0.00403	HATSouth	Rc
2455941.8342058	12.77273	12.72036	12.65879	0.00401	HATSouth	Rc
2455942.5958956	12.7822	12.73092	12.65976	0.00391	HATSouth	Rc
2455942.5997531	12.77442	12.72313	12.658	0.00387	HATSouth	Rc
2455942.6032225	12.7848	12.73494	12.66585	0.00392	HATSouth	Rc
2455942.6081173	12.78134	12.73485	12.66736	0.00386	HATSouth	Rc
2455942.6115321	12.783	12.73102	12.65959	0.00386	HATSouth	Rc
2455942.6149913	12.77051	12.73438	12.6635	0.00384	HATSouth	Rc
2455942.6197663	12.76928	12.73763	12.66745	0.00383	HATSouth	Rc
2455942.623575	12.76364	12.73271	12.66054	0.00383	HATSouth	Rc
2455942.626996	12.77359	12.74365	12.67584	0.00385	HATSouth	Rc
2455942.6318998	12.76236	12.72969	12.66125	0.00381	HATSouth	Rc
2455942.6353123	12.75952	12.73349	12.66675	0.00382	HATSouth	Rc
2455942.638759	12.77038	12.74052	12.66283	0.00386	HATSouth	Rc
2455942.6436336	12.76826	12.75403	12.68008	0.00383	HATSouth	Rc
2455942.6474364	12.76436	12.74045	12.66779	0.00382	HATSouth	Rc
2455942.6508785	12.76555	12.74722	12.67012	0.00383	HATSouth	Rc
2455942.6557034	12.75585	12.73968	12.66201	0.00382	HATSouth	Rc
2455942.6591189	12.7368	12.7233	12.65814	0.00382	HATSouth	Rc
2455942.6625395	12.75271	12.73452	12.66403	0.00383	HATSouth	Rc
2455942.6673832	12.73476	12.73082	12.66235	0.00377	HATSouth	Rc
2455942.6711917	12.73919	12.73878	12.66366	0.00378	HATSouth	Rc
2455942.6746026	12.7426	12.74315	12.66506	0.00382	HATSouth	Rc
2455942.6831745	12.73343	12.72207	12.66246	0.00378	HATSouth	Rc
2455942.6866468	12.73623	12.72697	12.65665	0.00384	HATSouth	Rc
2455942.6914935	12.72754	12.7189	12.65883	0.00381	HATSouth	Rc
2455942.6953041	12.7247	12.72185	12.66033	0.00382	HATSouth	Rc
2455942.698712	12.73749	12.73891	12.67037	0.00388	HATSouth	Rc
2455942.7034587	12.74669	12.74259	12.65741	0.00388	HATSouth	Rc
2455942.7068747	12.7292	12.74488	12.67258	0.00378	HATSouth	Rc
2455942.7102984	12.74599	12.73933	12.66307	0.00384	HATSouth	Rc
2455942.7151514	12.73187	12.72828	12.66009	0.00377	HATSouth	Rc
2455942.7190278	12.75849	12.75053	12.66885	0.00389	HATSouth	Rc
2455942.7226589	12.7274	12.72207	12.67148	0.00387	HATSouth	Rc
2455942.7274946	12.74898	12.72969	12.66253	0.00381	HATSouth	Rc
2455942.7309182	12.7489	12.73356	12.66447	0.00381	HATSouth	Rc
2455942.7343716	12.75182	12.73361	12.66535	0.00386	HATSouth	Rc
2455942.739159	12.75775	12.7489	12.67908	0.00388	HATSouth	Rc
2455942.7429742	12.74622	12.72543	12.65694	0.00383	HATSouth	Rc
2455942.7464225	12.75439	12.73673	12.66275	0.00384	HATSouth	Rc
2455942.7511839	12.74569	12.72451	12.65677	0.00387	HATSouth	Rc
2455942.7546702	12.73975	12.71616	12.65138	0.00388	HATSouth	Rc
2455942.7581526	12.75604	12.73132	12.67223	0.00389	HATSouth	Rc
2455942.7630554	12.76187	12.7321	12.66308	0.00394	HATSouth	Rc
2455942.7668478	12.76136	12.73587	12.66932	0.00391	HATSouth	Rc
2455942.7703037	12.75806	12.72907	12.66378	0.00386	HATSouth	Rc
2455942.7751688	12.75241	12.73093	12.6651	0.00389	HATSouth	Rc
2455942.7786262	12.76324	12.73621	12.67193	0.00395	HATSouth	Rc
2455942.7821028	12.75717	12.73216	12.66745	0.00389	HATSouth	Rc
2455942.7869513	12.75751	12.73491	12.67112	0.00391	HATSouth	Rc
2455942.790986	12.75333	12.7305	12.66293	0.00399	HATSouth	Rc
2455942.7944214	12.75471	12.7224	12.65785	0.00392	HATSouth	Rc
2455942.7995237	12.76205	12.72999	12.66407	0.00392	HATSouth	Rc
2455942.8029931	12.75633	12.7223	12.66149	0.00388	HATSouth	Rc
2455942.8064683	12.7693	12.73356	12.67279	0.00392	HATSouth	Rc
2455942.8114295	12.77576	12.72979	12.65937	0.00396	HATSouth	Rc
2455942.8153926	12.78376	12.73318	12.66749	0.00405	HATSouth	Rc
2455942.8188201	12.78396	12.72067	12.65786	0.00391	HATSouth	Rc
2455942.823677	12.80351	12.73328	12.67215	0.00399	HATSouth	Rc
2455942.8271795	12.78745	12.72384	12.6566	0.00399	HATSouth	Rc
2455942.8307693	12.79395	12.71822	12.65893	0.00394	HATSouth	Rc
2455943.0094001	12.86418	12.71204	12.65982	0.00398	HATSouth	Rc
2455943.0146853	12.88009	12.72272	12.66528	0.004	HATSouth	Rc
2455943.0181745	12.84747	12.71632	12.65577	0.00394	HATSouth	Rc
2455943.0216326	12.87701	12.7269	12.66826	0.00401	HATSouth	Rc
2455943.0250788	12.86235	12.72918	12.67361	0.00396	HATSouth	Rc
2455943.0285735	12.86481	12.72578	12.66591	0.00399	HATSouth	Rc
2455943.0324664	12.85942	12.72179	12.66388	0.00392	HATSouth	Rc
2455943.0359826	12.86446	12.71899	12.66287	0.00397	HATSouth	Rc
2455943.0394823	12.85412	12.72779	12.6654	0.00395	HATSouth	Rc
2455943.0431225	12.87235	12.72457	12.66738	0.00402	HATSouth	Rc
2455943.0466378	12.87429	12.72805	12.67127	0.00395	HATSouth	Rc
2455943.0500998	12.8669	12.72899	12.67294	0.00401	HATSouth	Rc
2455943.0539514	12.90336	12.72986	12.67149	0.00403	HATSouth	Rc
2455943.0573931998	12.86505	12.72474	12.66308	0.00399	HATSouth	Rc
2455943.0608885	12.86219	12.72567	12.6644	0.00396	HATSouth	Rc
2455943.0643818	12.84361	12.71508	12.65964	0.00397	HATSouth	Rc
2455943.0678308	12.85417	12.73096	12.6725	0.00398	HATSouth	Rc
2455943.0712853	12.86223	12.72062	12.66184	0.004	HATSouth	Rc
2455943.0751618	12.82531	12.72193	12.66523	0.0039	HATSouth	Rc
2455943.0786689	12.83543	12.72267	12.66945	0.00391	HATSouth	Rc
2455943.0821264	12.84328	12.7336	12.67405	0.00398	HATSouth	Rc
2455943.0856439	12.8375	12.71641	12.65949	0.00393	HATSouth	Rc
2455943.0891475	12.88119	12.72125	12.66261	0.00411	HATSouth	Rc
2455943.0926652	12.839	12.72081	12.66008	0.00396	HATSouth	Rc
2455943.0965743	12.84973	12.72244	12.65955	0.004	HATSouth	Rc
2455943.1000876	12.8352	12.71777	12.66366	0.00398	HATSouth	Rc
2455943.1036065	12.87933	12.7265	12.66623	0.00404	HATSouth	Rc
2455943.1071015	12.87175	12.7201	12.66408	0.00401	HATSouth	Rc
2455943.1106209	12.86581	12.72995	12.67187	0.00406	HATSouth	Rc
2455943.1141188	12.89655	12.72335	12.66827	0.0041	HATSouth	Rc
2455943.1179957	12.87053	12.72624	12.66367	0.00405	HATSouth	Rc
2455943.1214481	12.89953	12.72889	12.6708	0.00416	HATSouth	Rc
2455943.1249687	12.88246	12.7259	12.66969	0.00407	HATSouth	Rc
2455943.1284332	12.86243	12.71971	12.66302	0.00407	HATSouth	Rc
2455943.1319391	12.85814	12.71966	12.66029	0.00403	HATSouth	Rc
2455943.1354485	12.8761	12.71959	12.66155	0.00408	HATSouth	Rc
2455943.1393452	12.87912	12.72746	12.6696	0.00408	HATSouth	Rc
2455943.1428285	12.88101	12.7362	12.67243	0.00409	HATSouth	Rc
2455943.1463157	12.89012	12.72923	12.67219	0.00408	HATSouth	Rc
2455943.1498297	12.89581	12.73097	12.67148	0.00411	HATSouth	Rc
2455943.1533191	12.865	12.73321	12.67829	0.00404	HATSouth	Rc
2455943.1569508	12.89447	12.7279	12.66752	0.00414	HATSouth	Rc
2455943.1608197	12.87273	12.72163	12.66112	0.00409	HATSouth	Rc
2455943.1643192	12.89198	12.7264	12.663	0.00409	HATSouth	Rc
2455943.167837	12.91258	12.72908	12.6715	0.00418	HATSouth	Rc
2455943.1713356	12.89685	12.72956	12.67127	0.00411	HATSouth	Rc
2455943.1748561	12.89654	12.72712	12.66673	0.00413	HATSouth	Rc
2455943.1783651	12.89573	12.73244	12.67253	0.00415	HATSouth	Rc
2455943.1822465	12.90656	12.73973	12.68068	0.0041	HATSouth	Rc
2455943.1857904	13.19229	12.72424	12.663	0.00473	HATSouth	Rc
2455943.6686734	12.75763	12.72908	12.6625	0.00389	HATSouth	Rc
2455943.6725237	12.76675	12.72765	12.65768	0.00392	HATSouth	Rc
2455943.6765124	12.75484	12.72485	12.65991	0.00389	HATSouth	Rc
2455943.6840728	12.7675	12.73174	12.66623	0.00391	HATSouth	Rc
2455943.6880798	12.76277	12.7277	12.66466	0.00391	HATSouth	Rc
2455943.6921094	12.76831	12.76067	12.67563	0.00392	HATSouth	Rc
2455943.698435	12.76508	12.74902	12.65748	0.00389	HATSouth	Rc
2455943.7027739	12.74479	12.73385	12.66476	0.00382	HATSouth	Rc
2455943.7067138	12.75407	12.7422	12.66617	0.00379	HATSouth	Rc
2455943.7126217	12.72849	12.72147	12.66543	0.0038	HATSouth	Rc
2455943.7165168	12.74827	12.73694	12.65456	0.00386	HATSouth	Rc
2455943.7204057	12.74473	12.73447	12.66784	0.00381	HATSouth	Rc
2455943.7268716	12.76585	12.74592	12.66447	0.00389	HATSouth	Rc
2455943.730773	12.74372	12.73469	12.6662	0.00395	HATSouth	Rc
2455943.7348079	12.73886	12.72233	12.66157	0.00384	HATSouth	Rc
2455943.7405815	12.76674	12.73296	12.66585	0.00392	HATSouth	Rc
2455943.7444995	12.75276	12.72911	12.66371	0.0039	HATSouth	Rc
2455943.7487548	12.76412	12.73136	12.66242	0.00392	HATSouth	Rc
2455943.7537568	12.75462	12.74679	12.65798	0.00385	HATSouth	Rc
2455943.7571638	12.76752	12.74552	12.66745	0.00386	HATSouth	Rc
2455943.7606326	12.74757	12.72718	12.66043	0.00395	HATSouth	Rc
2455943.7657396	12.73371	12.71986	12.65475	0.00381	HATSouth	Rc
2455943.7691473	12.74666	12.73566	12.66081	0.00388	HATSouth	Rc
2455943.7729442	12.73164	12.72216	12.66406	0.00387	HATSouth	Rc
2455943.7778138	12.76421	12.74224	12.65918	0.00392	HATSouth	Rc
2455943.7812834	12.73759	12.71465	12.65338	0.00383	HATSouth	Rc
2455943.7847835	12.7517	12.73337	12.66948	0.00394	HATSouth	Rc
2455943.7896323	12.76945	12.75794	12.67439	0.00388	HATSouth	Rc
2455943.7930472	12.75149	12.73019	12.65835	0.00386	HATSouth	Rc
2455943.7968812	12.75798	12.73023	12.66209	0.00391	HATSouth	Rc
2455943.8017466	12.77734	12.74439	12.66805	0.004	HATSouth	Rc
2455943.8052282	12.76708	12.73608	12.66505	0.00397	HATSouth	Rc
2455943.8086964	12.76496	12.72487	12.65852	0.00397	HATSouth	Rc
2455943.8135181	12.79222	12.75842	12.67115	0.00396	HATSouth	Rc
2455943.816927	12.77448	12.74723	12.66965	0.00393	HATSouth	Rc
2455943.8207673	12.76677	12.72609	12.66628	0.00392	HATSouth	Rc
2455943.825628	12.76329	12.71896	12.65054	0.00396	HATSouth	Rc
2455943.8290989	12.78408	12.72352	12.65838	0.00392	HATSouth	Rc
2455943.8325584	12.80249	12.74179	12.66863	0.00401	HATSouth	Rc
2455943.83742	12.80492	12.74458	12.66751	0.00398	HATSouth	Rc
2455943.8408311	12.79018	12.72476	12.6634	0.00399	HATSouth	Rc
2455943.8446677	12.80582	12.74573	12.67612	0.0041	HATSouth	Rc
2455943.849503	12.79514	12.72092	12.66477	0.00399	HATSouth	Rc
2455943.8529161	12.80812	12.72903	12.66367	0.004	HATSouth	Rc
2455943.8563647	12.81476	12.73912	12.6621	0.00408	HATSouth	Rc
2455943.8612806	12.82943	12.74183	12.67635	0.00416	HATSouth	Rc
2455943.8647607	12.82439	12.73532	12.66768	0.00416	HATSouth	Rc
2455943.8686221	12.82619	12.73306	12.66588	0.00416	HATSouth	Rc
2455943.8735618	12.83285	12.73544	12.67026	0.00421	HATSouth	Rc
2455943.8770234	12.8377	12.73443	12.65765	0.00448	HATSouth	Rc
2455943.974561	12.89964	12.72029	12.65785	0.0042	HATSouth	Rc
2455943.9782018	12.87073	12.73251	12.66626	0.00405	HATSouth	Rc
2455943.9817331	12.87488	12.72687	12.67057	0.00401	HATSouth	Rc
2455943.98524	12.86064	12.73128	12.66884	0.00402	HATSouth	Rc
2455943.9887545	12.85668	12.72309	12.66868	0.004	HATSouth	Rc
2455943.992256	12.86421	12.72799	12.66562	0.00404	HATSouth	Rc
2455943.9961419	12.85193	12.72396	12.65897	0.00401	HATSouth	Rc
2455943.9996305	12.84816	12.72058	12.66383	0.00397	HATSouth	Rc
2455944.0031133	12.88004	12.73636	12.67284	0.00405	HATSouth	Rc
2455944.0065816	12.84676	12.72837	12.66341	0.00396	HATSouth	Rc
2455944.0100868	12.83636	12.72889	12.66704	0.00396	HATSouth	Rc
2455944.0136211	12.83369	12.72323	12.66234	0.00399	HATSouth	Rc
2455944.0175214	12.84594	12.73023	12.6685	0.00394	HATSouth	Rc
2455944.0210494	12.83908	12.72159	12.66427	0.00392	HATSouth	Rc
2455944.0245657	12.83773	12.72616	12.66348	0.00395	HATSouth	Rc
2455944.0280837	12.83877	12.72184	12.66235	0.00393	HATSouth	Rc
2455944.0315569	12.84233	12.72761	12.66682	0.00392	HATSouth	Rc
2455944.0350639	12.85006	12.72018	12.65893	0.00394	HATSouth	Rc
2455944.0389426	12.82026	12.71385	12.65574	0.00391	HATSouth	Rc
2455944.0423942	12.84295	12.72598	12.66266	0.00397	HATSouth	Rc
2455944.0458965	12.83725	12.7263	12.67013	0.00395	HATSouth	Rc
2455944.0495372	12.85204	12.7273	12.66568	0.00399	HATSouth	Rc
2455944.0530306	12.83805	12.71781	12.66144	0.00392	HATSouth	Rc
2455944.0565546	12.82798	12.71431	12.6596	0.00391	HATSouth	Rc
2455944.0604428	12.83319	12.71534	12.65265	0.00397	HATSouth	Rc
2455944.0639583	12.84329	12.72277	12.66204	0.00393	HATSouth	Rc
2455944.0674882	12.84636	12.72726	12.66398	0.004	HATSouth	Rc
2455944.0710283	12.84666	12.72813	12.66218	0.00393	HATSouth	Rc
2455944.0745032	12.82757	12.7156	12.65943	0.00391	HATSouth	Rc
2455944.3661686	13.14995	12.72925	12.67524	0.00441	HATSouth	Rc
2455944.3696704	13.14334	12.72675	12.67081	0.00431	HATSouth	Rc
2455944.3731609	13.11609	12.71091	12.66731	0.00429	HATSouth	Rc
2455944.3964152	13.10335	12.71951	12.66356	0.00425	HATSouth	Rc
2455944.3998842	13.12058	12.72565	12.66968	0.00431	HATSouth	Rc
2455944.4034033	13.12911	12.72774	12.6713	0.00433	HATSouth	Rc
2455944.4079087	13.14648	12.73376	12.67355	0.00437	HATSouth	Rc
2455944.4113659	13.14522	12.72029	12.66197	0.00432	HATSouth	Rc
2455944.4152225	13.16427	12.7132	12.6537	0.0044	HATSouth	Rc
2455944.6624454	12.77989	12.72643	12.65935	0.00383	HATSouth	Rc
2455944.6659397	12.78873	12.73067	12.66956	0.00388	HATSouth	Rc
2455944.6694647	12.78291	12.75016	12.6802	0.00385	HATSouth	Rc
2455944.6748708	12.77763	12.72196	12.65964	0.00383	HATSouth	Rc
2455944.6783778	12.7779	12.72546	12.66077	0.00387	HATSouth	Rc
2455944.6818954	12.77216	12.73135	12.65952	0.00382	HATSouth	Rc
2455944.6870118	12.77426	12.7332	12.66288	0.00384	HATSouth	Rc
2455944.690446	12.74743	12.73632	12.66361	0.00386	HATSouth	Rc
2455944.6942898	12.75934	12.74259	12.66879	0.00382	HATSouth	Rc
2455944.6991066	12.74528	12.73497	12.67449	0.0038	HATSouth	Rc
2455944.70252	12.74389	12.73118	12.65521	0.00381	HATSouth	Rc
2455944.7059247	12.76278	12.74131	12.6545	0.00383	HATSouth	Rc
2455944.7108411	12.72769	12.71172	12.65016	0.00374	HATSouth	Rc
2455944.7143103	12.77155	12.75214	12.66732	0.00383	HATSouth	Rc
2455944.7181127	12.7578	12.75175	12.67291	0.00386	HATSouth	Rc
2455944.7229984	12.75559	12.73653	12.65934	0.00383	HATSouth	Rc
2455944.7264117	12.74593	12.7294	12.66276	0.00376	HATSouth	Rc
2455944.7298366	12.75192	12.72945	12.65962	0.00381	HATSouth	Rc
2455944.7347941	12.75005	12.73031	12.66479	0.00381	HATSouth	Rc
2455944.738256	12.76786	12.73357	12.65381	0.00386	HATSouth	Rc
2455944.7420609	12.76187	12.73204	12.66858	0.00387	HATSouth	Rc
2455944.7468736	12.75649	12.73303	12.67068	0.00386	HATSouth	Rc
2455944.7502896	12.78325	12.75162	12.6644	0.00399	HATSouth	Rc
2455944.7537627	12.75959	12.73426	12.66802	0.0038	HATSouth	Rc
2455944.7584701	12.76655	12.73568	12.66947	0.00386	HATSouth	Rc
2455944.7618914	12.75141	12.72932	12.66093	0.00382	HATSouth	Rc
2455944.7656976	12.77666	12.74782	12.66727	0.00386	HATSouth	Rc
2455944.7705627	12.78428	12.75476	12.67506	0.00393	HATSouth	Rc
2455944.7739765	12.73529	12.7129	12.64803	0.00376	HATSouth	Rc
2455944.7773902	12.78153	12.75243	12.67166	0.00386	HATSouth	Rc
2455944.7822733	12.77685	12.73643	12.65174	0.0039	HATSouth	Rc
2455944.7857494	12.78634	12.74941	12.68339	0.00388	HATSouth	Rc
2455944.7895655	12.78641	12.74742	12.66355	0.00387	HATSouth	Rc
2455944.79455	12.77505	12.72512	12.66199	0.00389	HATSouth	Rc
2455944.7979726	12.79335	12.74238	12.65688	0.00392	HATSouth	Rc
2455944.8014425	12.78943	12.72851	12.66867	0.00389	HATSouth	Rc
2455944.8062325	12.80728	12.74155	12.66721	0.00392	HATSouth	Rc
2455944.8096454	12.79274	12.72688	12.66227	0.0039	HATSouth	Rc
2455944.8136362	12.80844	12.73939	12.66645	0.00394	HATSouth	Rc
2455944.818521	12.80587	12.73494	12.66423	0.00391	HATSouth	Rc
2455944.8220127	12.79069	12.72169	12.65735	0.00389	HATSouth	Rc
2455944.8254549	12.81748	12.74552	12.6676	0.00407	HATSouth	Rc
2455944.830118	12.80875	12.72403	12.65947	0.00393	HATSouth	Rc
2455944.8335294	12.82068	12.73941	12.664	0.00398	HATSouth	Rc
2455944.83739	12.83232	12.72893	12.66588	0.00398	HATSouth	Rc
2455944.8423294	12.83256	12.72588	12.66547	0.00401	HATSouth	Rc
2455944.8458094	12.84465	12.73172	12.66195	0.00405	HATSouth	Rc
2455944.8492868	12.85539	12.73983	12.66738	0.00402	HATSouth	Rc
2455944.8541105	12.86483	12.7411	12.67285	0.00412	HATSouth	Rc
2455944.8575710002	12.85173	12.73276	12.67618	0.00414	HATSouth	Rc
2455944.8614257	12.86332	12.72712	12.66624	0.00406	HATSouth	Rc
2455944.8663417	12.87996	12.73885	12.66677	0.00414	HATSouth	Rc
2455944.8698294	12.89049	12.75343	12.67342	0.00427	HATSouth	Rc
2455944.8733049	12.88915	12.73894	12.66078	0.00416	HATSouth	Rc
2455945.0009714	12.8134	12.71938	12.66244	0.00385	HATSouth	Rc
2455945.0048046	12.84672	12.74326	12.67917	0.00391	HATSouth	Rc
2455945.0083125	12.83216	12.73875	12.67428	0.00391	HATSouth	Rc
2455945.0117783	12.83418	12.73621	12.67218	0.00392	HATSouth	Rc
2455945.0152273	12.81185	12.71869	12.65903	0.00386	HATSouth	Rc
2455945.0186748	12.80629	12.71348	12.65109	0.00387	HATSouth	Rc
2455945.0225252	12.81972	12.73081	12.6671	0.00388	HATSouth	Rc
2455945.0259698	12.81492	12.72953	12.66709	0.00388	HATSouth	Rc
2455945.0294639	12.81511	12.72818	12.66615	0.00387	HATSouth	Rc
2455945.0329643	12.84511	12.74954	12.68092	0.00393	HATSouth	Rc
2455945.0364782	12.84127	12.74558	12.68406	0.00392	HATSouth	Rc
2455945.0399203	12.80979	12.72024	12.66202	0.00387	HATSouth	Rc
2455945.0437375	12.8298	12.74686	12.67521	0.0039	HATSouth	Rc
2455945.0472332	12.81839	12.7261	12.66863	0.00389	HATSouth	Rc
2455945.0506919	12.80828	12.72443	12.65987	0.00383	HATSouth	Rc
2455945.0541399	12.83148	12.73885	12.67757	0.0039	HATSouth	Rc
2455945.0576367	12.83422	12.73003	12.65842	0.00391	HATSouth	Rc
2455945.0610789	12.8236	12.73384	12.67952	0.00389	HATSouth	Rc
2455945.0649526	12.81175	12.72014	12.6666	0.00388	HATSouth	Rc
2455945.0684779	12.82554	12.73299	12.66944	0.00388	HATSouth	Rc
2455945.071978	12.84875	12.74175	12.66864	0.00394	HATSouth	Rc
2455945.0754863	12.86853	12.76443	12.67937	0.00397	HATSouth	Rc
2455945.0789885	12.83214	12.72912	12.67095	0.00388	HATSouth	Rc
2455945.0824784	12.83895	12.74226	12.669	0.00391	HATSouth	Rc
2455945.0863527	12.83622	12.72955	12.67327	0.00392	HATSouth	Rc
2455945.08985	12.84753	12.73453	12.66755	0.00391	HATSouth	Rc
2455945.0933067	12.83647	12.73119	12.67007	0.00391	HATSouth	Rc
2455945.0967522	12.83804	12.7306	12.66737	0.0039	HATSouth	Rc
2455945.1002348	12.82806	12.72028	12.65848	0.00391	HATSouth	Rc
2455945.1037362	12.84751	12.74159	12.67432	0.00395	HATSouth	Rc
2455945.107731	12.84534	12.73519	12.67524	0.00393	HATSouth	Rc
2455945.1112114	12.83907	12.73035	12.66735	0.00391	HATSouth	Rc
2455945.1146948	12.84048	12.72916	12.66497	0.00392	HATSouth	Rc
2455945.118145	12.84862	12.73597	12.67148	0.00392	HATSouth	Rc
2455945.121639	12.85801	12.7474	12.68222	0.00395	HATSouth	Rc
2455945.1250846	12.84075	12.72695	12.66087	0.00391	HATSouth	Rc
2455945.1289576	12.84719	12.73153	12.66601	0.00395	HATSouth	Rc
2455945.1324325	12.85136	12.73475	12.67052	0.00396	HATSouth	Rc
2455945.1359132	12.85223	12.73472	12.67112	0.00394	HATSouth	Rc
2455945.1394166	12.85966	12.73938	12.67747	0.00399	HATSouth	Rc
2455945.1429111	12.97193	12.7276	12.65943	0.00418	HATSouth	Rc
2455945.1463882	14.08353	12.74781	12.68788	0.00764	HATSouth	Rc
2455945.1502086	14.63544	12.73221	12.65129	0.01055	HATSouth	Rc
2455945.1534919	13.17683	12.71648	12.66062	0.00471	HATSouth	Rc
2455945.1569835	13.22088	12.73359	12.67148	0.00478	HATSouth	Rc
2455945.1604775	13.33849	12.72054	12.65597	0.00505	HATSouth	Rc
2455945.1639645	12.94607	12.73039	12.66821	0.00415	HATSouth	Rc
2455945.1674497	12.87225	12.72462	12.66619	0.00399	HATSouth	Rc
2455945.1713244	12.87177	12.72609	12.67071	0.00405	HATSouth	Rc
2455945.1748259002	12.88079	12.73068	12.66942	0.00404	HATSouth	Rc
2455945.1783241	12.88665	12.72797	12.67344	0.00402	HATSouth	Rc
2455945.2071499	13.01358	12.73186	12.66882	0.00438	HATSouth	Rc
2455945.2109008	12.91327	12.72559	12.66151	0.00409	HATSouth	Rc
2455945.214396	12.93053	12.73125	12.67534	0.00416	HATSouth	Rc
2455945.6597863	12.80952	12.74429	12.67961	0.00393	HATSouth	Rc
2455945.6632206	12.79821	12.74092	12.66744	0.00391	HATSouth	Rc
2455945.6667236	12.81811	12.73629	12.67316	0.00396	HATSouth	Rc
2455945.6717095	12.81111	12.72948	12.67172	0.00398	HATSouth	Rc
2455945.675514	12.8163	12.72805	12.6703	0.00394	HATSouth	Rc
2455945.6790307	12.80247	12.72661	12.66179	0.00391	HATSouth	Rc
2455945.6839866	12.80104	12.73202	12.66319	0.00397	HATSouth	Rc
2455945.6874507	12.79028	12.75329	12.66557	0.00391	HATSouth	Rc
2455945.6908488	12.78884	12.74312	12.65536	0.0039	HATSouth	Rc
2455945.6955754	12.80722	12.75888	12.67485	0.00395	HATSouth	Rc
2455945.6993787	12.75285	12.70284	12.65229	0.00379	HATSouth	Rc
2455945.7027992	12.80673	12.76707	12.67526	0.00391	HATSouth	Rc
2455945.7077042	12.79534	12.7478	12.66525	0.00392	HATSouth	Rc
2455945.7111721	12.79158	12.74647	12.66712	0.00394	HATSouth	Rc
2455945.7146394	12.79479	12.75515	12.67481	0.00393	HATSouth	Rc
2455945.7195985	12.77878	12.73292	12.65638	0.00389	HATSouth	Rc
2455945.7234279	12.78413	12.73849	12.66892	0.00391	HATSouth	Rc
2455945.7268364	12.78716	12.74376	12.66736	0.00387	HATSouth	Rc
2455945.7317636	12.80517	12.74277	12.6631	0.00392	HATSouth	Rc
2455945.7352169	12.79214	12.74096	12.66899	0.00388	HATSouth	Rc
2455945.7386253	12.79508	12.72989	12.66728	0.00394	HATSouth	Rc
2455945.7434282	12.79702	12.733	12.66607	0.00393	HATSouth	Rc
2455945.7472403	12.80117	12.74963	12.67933	0.00395	HATSouth	Rc
2455945.7506476	12.79253	12.74498	12.6704	0.00397	HATSouth	Rc
2455945.7556038	12.7806	12.72104	12.65523	0.00384	HATSouth	Rc
2455945.7590125	12.79153	12.74273	12.67502	0.00391	HATSouth	Rc
2455945.7624169	12.82103	12.76511	12.68054	0.00398	HATSouth	Rc
2455945.7673322	12.80478	12.7375	12.66253	0.00395	HATSouth	Rc
2455945.7711893	12.80681	12.74074	12.65592	0.00397	HATSouth	Rc
2455945.7745884	12.79801	12.73398	12.66947	0.00392	HATSouth	Rc
2455945.7793307	12.78544	12.71545	12.65645	0.00389	HATSouth	Rc
2455945.7828002	12.81158	12.73475	12.66568	0.00395	HATSouth	Rc
2455945.7862713	12.82182	12.7406	12.66867	0.00399	HATSouth	Rc
2455945.7912663	12.82583	12.74237	12.66438	0.00398	HATSouth	Rc
2455945.7951342	12.8085	12.73152	12.66356	0.00395	HATSouth	Rc
2455945.798552	12.81155	12.73319	12.64757	0.00397	HATSouth	Rc
2455945.8033101	12.82586	12.74394	12.65958	0.00397	HATSouth	Rc
2455945.8067567	12.83064	12.74689	12.65576	0.00398	HATSouth	Rc
2455945.8152098	12.81603	12.72772	12.66697	0.00398	HATSouth	Rc
2455945.8192455	12.82759	12.7352	12.66943	0.00398	HATSouth	Rc
2455945.8226934	12.83684	12.73995	12.67099	0.00406	HATSouth	Rc
2455945.827473	12.8363	12.74045	12.66516	0.00401	HATSouth	Rc
2455945.8308729	12.84031	12.73156	12.66406	0.004	HATSouth	Rc
2455945.834315	12.85743	12.75528	12.67716	0.00407	HATSouth	Rc
2455945.8391821	12.85794	12.7325	12.66531	0.00403	HATSouth	Rc
2455945.8430263	12.86236	12.72762	12.65585	0.00403	HATSouth	Rc
2455945.8465045	12.85457	12.72999	12.6655	0.00404	HATSouth	Rc
2455945.8514356	12.86845	12.74218	12.66648	0.00407	HATSouth	Rc
2455945.8548525	12.90073	12.7568	12.67156	0.00416	HATSouth	Rc
2455945.858321	12.87899	12.72773	12.65697	0.00414	HATSouth	Rc
2455945.8632196	12.88817	12.73189	12.66028	0.0042	HATSouth	Rc
2455945.8670719	12.89574	12.73714	12.67216	0.0042	HATSouth	Rc
2455945.8705439	12.90722	12.73816	12.66758	0.0043	HATSouth	Rc
2455946.050304	12.86979	12.72952	12.66286	0.00402	HATSouth	Rc
2455946.0540732	12.86833	12.72993	12.66635	0.00398	HATSouth	Rc
2455946.0575596	12.86087	12.72136	12.65441	0.00397	HATSouth	Rc
2455946.0610722	12.8817	12.7278	12.66572	0.00403	HATSouth	Rc
2455946.0645569	12.84976	12.7134	12.65404	0.00397	HATSouth	Rc
2455946.0680318	12.85884	12.73117	12.66966	0.00395	HATSouth	Rc
2455946.071873	12.86356	12.71876	12.65932	0.00397	HATSouth	Rc
2455946.0753873	12.87267	12.72774	12.66567	0.00395	HATSouth	Rc
2455946.078885	12.86674	12.72586	12.66757	0.00399	HATSouth	Rc
2455946.0823713	12.85625	12.72206	12.66353	0.00394	HATSouth	Rc
2455946.0858713	12.88606	12.72071	12.66608	0.00398	HATSouth	Rc
2455946.0893403	12.8698	12.72858	12.67074	0.00404	HATSouth	Rc
2455946.0931813	12.86012	12.7261	12.6665	0.00399	HATSouth	Rc
2455946.096639	12.86732	12.72625	12.66901	0.00399	HATSouth	Rc
2455946.1001389	12.8662	12.72349	12.6667	0.00397	HATSouth	Rc
2455946.1036321	12.85948	12.72043	12.65805	0.00397	HATSouth	Rc
2455946.107107	12.8628	12.72461	12.66153	0.00403	HATSouth	Rc
2455946.1106096	12.89022	12.7258	12.66399	0.00406	HATSouth	Rc
2455946.1144921	12.99038	12.72495	12.66431	0.00423	HATSouth	Rc
2455946.1179729	13.32952	12.71263	12.65885	0.00506	HATSouth	Rc
2455946.1214562	13.48508	12.72598	12.67195	0.00549	HATSouth	Rc
2455946.1554006	12.8986	12.71729	12.66473	0.0041	HATSouth	Rc
2455946.1590823	12.88324	12.7166	12.65828	0.00403	HATSouth	Rc
2455946.1625563	13.10111	12.72793	12.66424	0.00456	HATSouth	Rc
2455946.1660503	13.07467	12.71113	12.65526	0.00451	HATSouth	Rc
2455946.1695584	12.97876	12.72113	12.66463	0.00429	HATSouth	Rc
2455946.1730464	12.88329	12.72498	12.65976	0.00404	HATSouth	Rc
2455946.1768972	12.96521	12.71383	12.6582	0.00421	HATSouth	Rc
2455946.1803725	13.30333	12.72221	12.66106	0.00507	HATSouth	Rc
2455946.1838538	12.93752	12.71945	12.6641	0.00419	HATSouth	Rc
2455946.1873254	12.98901	12.73021	12.66821	0.00438	HATSouth	Rc
2455946.1908003	12.92723	12.72614	12.66456	0.00415	HATSouth	Rc
2455946.1942726998	13.02537	12.72196	12.66394	0.00439	HATSouth	Rc
2455946.1981256	13.20471	12.7382	12.67606	0.00492	HATSouth	Rc
2455946.2015892	13.3114	12.73505	12.67614	0.00524	HATSouth	Rc
2455946.2050604	13.17689	12.72701	12.67817	0.0048	HATSouth	Rc
2455946.2086672	12.99267	12.72888	12.66779	0.00433	HATSouth	Rc
2455946.658858	12.77074	12.72754	12.6618	0.00388	HATSouth	Rc
2455946.6623488	12.78467	12.7397	12.67087	0.00391	HATSouth	Rc
2455946.6658963	12.79209	12.73424	12.6642	0.00389	HATSouth	Rc
2455946.6708239	12.78093	12.7198	12.65577	0.00385	HATSouth	Rc
2455946.6747199	12.77441	12.726	12.6565	0.00387	HATSouth	Rc
2455946.6782289	12.78024	12.73103	12.65902	0.00389	HATSouth	Rc
2455946.6831673	12.77328	12.75514	12.67305	0.00387	HATSouth	Rc
2455946.6865688	12.77911	12.74058	12.65302	0.00387	HATSouth	Rc
2455946.6899825	12.7784	12.747	12.67141	0.00386	HATSouth	Rc
2455946.6947778	12.77789	12.74675	12.65823	0.00387	HATSouth	Rc
2455946.6985696	12.75396	12.7309	12.65751	0.00383	HATSouth	Rc
2455946.7020102	12.72643	12.70731	12.6535	0.00378	HATSouth	Rc
2455946.706794	12.76357	12.74098	12.65727	0.00382	HATSouth	Rc
2455946.7102638	12.74395	12.72237	12.66029	0.00383	HATSouth	Rc
2455946.7137405	12.78099	12.75171	12.67441	0.00388	HATSouth	Rc
2455946.7185294	12.74826	12.72536	12.6615	0.00384	HATSouth	Rc
2455946.7223426998	12.76599	12.74716	12.67359	0.00386	HATSouth	Rc
2455946.7257552	12.76442	12.73889	12.65764	0.00382	HATSouth	Rc
2455946.7305342	12.76009	12.73894	12.66352	0.00389	HATSouth	Rc
2455946.7339502	12.7706	12.73999	12.67399	0.00389	HATSouth	Rc
2455946.7373657	12.7674	12.73225	12.66375	0.00382	HATSouth	Rc
2455946.7423394	12.76076	12.74132	12.67642	0.00383	HATSouth	Rc
2455946.7462107	12.75192	12.73866	12.65731	0.00384	HATSouth	Rc
2455946.7496178	12.74105	12.72065	12.6593	0.00382	HATSouth	Rc
2455946.754486	12.77784	12.74449	12.66146	0.00388	HATSouth	Rc
2455946.7580774	12.75997	12.71978	12.6567	0.00381	HATSouth	Rc
2455946.7616048	12.79685	12.74546	12.66435	0.00392	HATSouth	Rc
2455946.7664595	12.77894	12.73333	12.67121	0.00391	HATSouth	Rc
2455946.7702593	12.81127	12.76132	12.67823	0.00397	HATSouth	Rc
2455946.7736672	12.78629	12.73051	12.66137	0.00389	HATSouth	Rc
2455946.7784573	12.81369	12.76045	12.67881	0.00391	HATSouth	Rc
2455946.7819123	12.78363	12.72992	12.66193	0.00391	HATSouth	Rc
2455946.7853214	12.82084	12.7664	12.68099	0.00395	HATSouth	Rc
2455946.7901966	12.79512	12.73971	12.67123	0.0039	HATSouth	Rc
2455946.7940001	12.78912	12.7231	12.66202	0.00389	HATSouth	Rc
2455946.7974179	12.82242	12.76198	12.67601	0.00393	HATSouth	Rc
2455946.8023321	12.79557	12.7381	12.66501	0.00391	HATSouth	Rc
2455946.805799	12.7925	12.72756	12.66846	0.00389	HATSouth	Rc
2455946.8092655	12.82128	12.74363	12.66113	0.00396	HATSouth	Rc
2455946.814197	12.80315	12.73457	12.6669	0.0039	HATSouth	Rc
2455946.8180421	12.81198	12.74198	12.65959	0.00396	HATSouth	Rc
2455946.8215187	12.80986	12.72995	12.66285	0.00396	HATSouth	Rc
2455946.8264284	12.81365	12.73162	12.66058	0.00394	HATSouth	Rc
2455946.8298842	12.8238	12.73651	12.65597	0.00394	HATSouth	Rc
2455946.8333415	12.81473	12.72578	12.65814	0.00399	HATSouth	Rc
2455946.8382299	12.82209	12.72829	12.66605	0.00398	HATSouth	Rc
2455946.8420587	12.84101	12.75521	12.67509	0.00405	HATSouth	Rc
2455946.8455273	12.82149	12.71817	12.65998	0.00394	HATSouth	Rc
2455946.8503914	12.84183	12.72874	12.66116	0.00403	HATSouth	Rc
2455946.8538439	12.83503	12.71966	12.665	0.00398	HATSouth	Rc
2455946.8572599	12.86778	12.73387	12.65913	0.00407	HATSouth	Rc
2455946.8622325	12.85403	12.73204	12.67073	0.00403	HATSouth	Rc
2455947.6531692	12.77248	12.72265	12.65546	0.00389	HATSouth	Rc
2455947.6565957	12.78795	12.72794	12.66263	0.00387	HATSouth	Rc
2455947.660105	12.7806	12.72696	12.65915	0.00385	HATSouth	Rc
2455947.6651029	12.77225	12.72141	12.65793	0.00389	HATSouth	Rc
2455947.668619	12.77596	12.73249	12.66458	0.00388	HATSouth	Rc
2455947.6725138	12.76899	12.72346	12.65541	0.00388	HATSouth	Rc
2455947.6778009	12.77558	12.72801	12.66682	0.00385	HATSouth	Rc
2455947.6812695	12.75674	12.74035	12.67133	0.00384	HATSouth	Rc
2455947.6846899	12.76745	12.75117	12.66897	0.00384	HATSouth	Rc
2455947.6895898	12.76555	12.74947	12.67207	0.00389	HATSouth	Rc
2455947.6933851	12.76392	12.73449	12.65732	0.00382	HATSouth	Rc
2455947.6968612	12.75158	12.73265	12.65745	0.00381	HATSouth	Rc
2455947.7016374	12.76966	12.75086	12.6676	0.00385	HATSouth	Rc
2455947.7050456	12.75285	12.73675	12.67001	0.00387	HATSouth	Rc
2455947.7084992	12.74801	12.72383	12.66364	0.00383	HATSouth	Rc
2455947.7132253	12.75908	12.73202	12.66448	0.00383	HATSouth	Rc
2455947.7170705	12.76538	12.73573	12.66461	0.00381	HATSouth	Rc
2455947.7204983	12.76786	12.74173	12.66782	0.00384	HATSouth	Rc
2455947.7253085	12.74825	12.72899	12.66168	0.00378	HATSouth	Rc
2455947.7287253	12.76176	12.7275	12.65826	0.00383	HATSouth	Rc
2455947.7321835	12.75219	12.73069	12.66245	0.00381	HATSouth	Rc
2455947.7371285	12.76068	12.72607	12.65831	0.00379	HATSouth	Rc
2455947.7409726	12.76275	12.7305	12.66643	0.00385	HATSouth	Rc
2455947.7444535	12.74791	12.72342	12.65701	0.00374	HATSouth	Rc
2455947.7492968002	12.77731	12.73307	12.6583	0.00385	HATSouth	Rc
2455947.7527125	12.77893	12.73648	12.66014	0.00384	HATSouth	Rc
2455947.7561261	12.77218	12.72857	12.66002	0.00382	HATSouth	Rc
2455947.7609425	12.7809	12.74103	12.66991	0.00383	HATSouth	Rc
2455947.7647808	12.78232	12.7358	12.67011	0.00387	HATSouth	Rc
2455947.7682603	12.79915	12.74444	12.67338	0.0039	HATSouth	Rc
2455947.7731986	12.78215	12.74081	12.67183	0.00383	HATSouth	Rc
2455947.7766165	12.78911	12.74039	12.67434	0.00381	HATSouth	Rc
2455947.7800348	12.78203	12.72873	12.66176	0.00386	HATSouth	Rc
2455947.7848401	12.79079	12.73228	12.66338	0.00388	HATSouth	Rc
2455947.7922627	12.80504	12.74625	12.68038	0.00391	HATSouth	Rc
2455947.7972227	12.79649	12.7386	12.67279	0.00385	HATSouth	Rc
2455947.8007018	12.78787	12.72579	12.65954	0.00382	HATSouth	Rc
2455947.8041174	12.77876	12.72617	12.65801	0.00386	HATSouth	Rc
2455947.8088517	12.79449	12.73484	12.66909	0.00389	HATSouth	Rc
2455947.8127079	12.79197	12.72658	12.659	0.00386	HATSouth	Rc
2455947.8161802	12.79423	12.72928	12.65834	0.00389	HATSouth	Rc
2455947.82112	12.79967	12.72632	12.65942	0.00389	HATSouth	Rc
2455947.8245891	12.8101	12.72909	12.66413	0.00387	HATSouth	Rc
2455947.8280507	12.83526	12.72111	12.6507	0.00394	HATSouth	Rc
2455947.8328847	12.81775	12.72841	12.66252	0.00396	HATSouth	Rc
2455947.8366998	12.82165	12.72447	12.65705	0.00389	HATSouth	Rc
2455947.8401707	12.84017	12.72657	12.67203	0.004	HATSouth	Rc
2455948.0562693	12.89197	12.72123	12.66056	0.00405	HATSouth	Rc
2455948.0615268	12.90506	12.71898	12.65326	0.00406	HATSouth	Rc
2455948.0650418	12.92965	12.73221	12.66695	0.00411	HATSouth	Rc
2455948.0685356	12.96981	12.72593	12.66494	0.00421	HATSouth	Rc
2455948.0720245	12.96901	12.72063	12.6635	0.00426	HATSouth	Rc
2455948.0755093	12.99753	12.72261	12.66025	0.00433	HATSouth	Rc
2455948.1089388	12.97987	12.7256	12.66204	0.00422	HATSouth	Rc
2455948.1126676	13.01963	12.72226	12.65925	0.00434	HATSouth	Rc
2455948.1161606	13.0665	12.72019	12.6593	0.0044	HATSouth	Rc
2455948.1196502	13.13416	12.72988	12.66948	0.00455	HATSouth	Rc
2455948.6539373	12.75543	12.73892	12.67858	0.00382	HATSouth	Rc
2455948.6574199	12.76162	12.72978	12.67118	0.00391	HATSouth	Rc
2455948.6609318	12.76642	12.73072	12.66651	0.00383	HATSouth	Rc
2455948.6658833	12.75756	12.72002	12.65386	0.00386	HATSouth	Rc
2455948.6694027	12.75725	12.72795	12.66514	0.00379	HATSouth	Rc
2455948.6733015	12.76875	12.73515	12.67057	0.00384	HATSouth	Rc
2455948.6781643	12.73396	12.73363	12.66653	0.00377	HATSouth	Rc
2455948.6815767	12.73256	12.73229	12.66141	0.00377	HATSouth	Rc
2455948.6849879	12.74911	12.73674	12.66147	0.00373	HATSouth	Rc
2455948.6898206	12.74495	12.73686	12.66891	0.00375	HATSouth	Rc
2455948.6932422	12.73848	12.72795	12.66412	0.00375	HATSouth	Rc
2455948.6970867	12.74779	12.73652	12.66536	0.00379	HATSouth	Rc
2455948.7018678	12.73192	12.72327	12.65618	0.00379	HATSouth	Rc
2455948.705282	12.74721	12.73371	12.66057	0.00382	HATSouth	Rc
2455948.708695	12.72958	12.72188	12.65623	0.00373	HATSouth	Rc
2455948.7135409	12.73779	12.72033	12.66267	0.00376	HATSouth	Rc
2455948.7170231	12.75011	12.73177	12.66692	0.00379	HATSouth	Rc
2455948.7209017	12.74358	12.72643	12.66059	0.00382	HATSouth	Rc
2455948.7258501	12.75192	12.73198	12.66714	0.00381	HATSouth	Rc
2455948.7292615	12.7516	12.7403	12.67001	0.00381	HATSouth	Rc
2455948.732741	12.75199	12.72544	12.65975	0.00383	HATSouth	Rc
2455948.7375177	12.76872	12.7467	12.67056	0.0038	HATSouth	Rc
2455948.7409774	12.76668	12.74332	12.67024	0.00382	HATSouth	Rc
2455948.7448532	12.76222	12.73749	12.67028	0.00384	HATSouth	Rc
2455948.7496468	12.74969	12.72371	12.6628	0.00377	HATSouth	Rc
2455948.7530582	12.75619	12.7355	12.67399	0.00381	HATSouth	Rc
2455948.7564768	12.76091	12.73026	12.66647	0.00381	HATSouth	Rc
2455948.7613434	12.75651	12.73426	12.66793	0.00387	HATSouth	Rc
2455948.7647758	12.76571	12.7428	12.66546	0.00383	HATSouth	Rc
2455948.7685937	12.75843	12.72873	12.66584	0.00385	HATSouth	Rc
2455948.7735839	12.7605	12.7398	12.66619	0.00381	HATSouth	Rc
2455948.77706	12.77736	12.74143	12.67342	0.0039	HATSouth	Rc
2455948.7805305	12.76451	12.72237	12.6612	0.00386	HATSouth	Rc
2455948.7854544	12.76581	12.73096	12.65897	0.00386	HATSouth	Rc
2455948.7888993	12.78142	12.74134	12.67114	0.00386	HATSouth	Rc
2455948.7927561	12.78385	12.73372	12.66346	0.0039	HATSouth	Rc
2455948.7976939	12.78029	12.73347	12.66637	0.00391	HATSouth	Rc
2455948.8011659	12.7884	12.74765	12.67202	0.0039	HATSouth	Rc
2455948.8046365	12.776	12.72886	12.66919	0.0039	HATSouth	Rc
2455948.8096002	12.78882	12.73395	12.67049	0.00394	HATSouth	Rc
2455948.8130551	12.78229	12.73421	12.67106	0.00392	HATSouth	Rc
2455948.8169236	12.79612	12.73436	12.66987	0.00392	HATSouth	Rc
2455948.8217814	12.79933	12.73956	12.67621	0.00395	HATSouth	Rc
2455948.8252361	12.7998	12.73285	12.66709	0.0039	HATSouth	Rc
2455948.8286527	12.78999	12.72599	12.66054	0.00389	HATSouth	Rc
2455948.833499	12.81661	12.72797	12.66771	0.00401	HATSouth	Rc
2455948.8369792	12.80709	12.73571	12.67005	0.00393	HATSouth	Rc
2455948.8408496	12.82807	12.73198	12.66942	0.00406	HATSouth	Rc
2455948.8458023	12.8118	12.73892	12.67272	0.00397	HATSouth	Rc
2455948.8492941	12.81866	12.7341	12.6691	0.00398	HATSouth	Rc
2455948.8527621	12.82542	12.73767	12.67278	0.004	HATSouth	Rc
2455948.8575961	12.81262	12.73097	12.6649	0.00414	HATSouth	Rc
2455948.8610883	12.81982	12.72645	12.66202	0.00403	HATSouth	Rc
2455948.9933676	13.01069	12.72672	12.66521	0.00432	HATSouth	Rc
2455948.9972073	13.07716	12.73517	12.67492	0.00439	HATSouth	Rc
2455949.0007054	13.46696	12.71665	12.6605	0.00551	HATSouth	Rc
2455949.0041597	13.76446	12.72013	12.66421	0.00633	HATSouth	Rc
2455949.0076023	13.75467	12.7352	12.67173	0.00634	HATSouth	Rc
2455949.6493258	12.76793	12.72425	12.65753	0.00386	HATSouth	Rc
2455949.6531436	12.78528	12.73306	12.67314	0.0039	HATSouth	Rc
2455949.6566586	12.77704	12.73079	12.66906	0.00387	HATSouth	Rc
2455949.6617104	12.76652	12.72898	12.66767	0.00384	HATSouth	Rc
2455949.6652293	12.77145	12.73393	12.67067	0.00392	HATSouth	Rc
2455949.6687503	12.76587	12.72625	12.66408	0.00383	HATSouth	Rc
2455949.6736463	12.76791	12.733	12.66797	0.00387	HATSouth	Rc
2455949.7246415	12.75018	12.73143	12.66936	0.00378	HATSouth	Rc
2455949.7280453	12.75769	12.73012	12.67043	0.00384	HATSouth	Rc
2455949.7315284	12.75565	12.72837	12.66447	0.00382	HATSouth	Rc
2455949.7349545	12.76076	12.73388	12.66858	0.00382	HATSouth	Rc
2455949.8132031998	12.79647	12.72491	12.66553	0.0039	HATSouth	Rc
2455949.8166361	12.8192	12.72366	12.66525	0.00394	HATSouth	Rc
2455949.8200947	12.81572	12.73042	12.66753	0.00398	HATSouth	Rc
2455949.8235729	12.81007	12.72794	12.6569	0.00394	HATSouth	Rc
2455949.8270035	12.82004	12.73135	12.66479	0.00396	HATSouth	Rc
2455949.8308134	12.82965	12.72809	12.66608	0.00397	HATSouth	Rc
2455949.8357645	12.814	12.73008	12.66514	0.00396	HATSouth	Rc
2455949.8392222	12.81065	12.7276	12.66118	0.00393	HATSouth	Rc
2455949.8426391	12.82565	12.72016	12.654	0.00394	HATSouth	Rc
2455949.8476534	12.81182	12.72779	12.6676	0.00404	HATSouth	Rc
2455949.8511293	12.81071	12.72329	12.66316	0.00394	HATSouth	Rc
2455949.8549827	12.8342	12.73125	12.66614	0.00398	HATSouth	Rc
2455949.8597495	12.83615	12.72272	12.65708	0.00401	HATSouth	Rc
2455950.4474147	13.07336	12.71772	12.66008	0.00414	HATSouth	Rc
2455950.486374	13.07898	12.71602	12.66671	0.00424	HATSouth	Rc
2455950.4898459	13.08746	12.7207	12.66853	0.00423	HATSouth	Rc
2455950.4933613	13.08815	12.71689	12.66588	0.00424	HATSouth	Rc
2455950.4979139	13.08609	12.71536	12.66162	0.00425	HATSouth	Rc
2455950.5013709	13.10305	12.72587	12.67368	0.00438	HATSouth	Rc
2455950.50521	13.09531	12.71839	12.66364	0.00432	HATSouth	Rc
2455950.509781	13.09512	12.71363	12.66346	0.00427	HATSouth	Rc
2455950.5133066	13.10431	12.71675	12.66827	0.0044	HATSouth	Rc
2455950.5168044	13.09675	12.71219	12.6688	0.00432	HATSouth	Rc
2455950.5213118	13.11496	12.71753	12.67128	0.00439	HATSouth	Rc
2455950.5248035	13.10506	12.70884	12.65856	0.00426	HATSouth	Rc
2455950.5286623	13.11419	12.71321	12.66997	0.00433	HATSouth	Rc
2455950.5331858	13.12169	12.71402	12.66513	0.0043	HATSouth	Rc
2455950.5366934	13.12123	12.71582	12.65939	0.00439	HATSouth	Rc
2455950.5401723	13.12953	12.71589	12.65504	0.00438	HATSouth	Rc
2455950.5447004	13.13651	12.71709	12.6656	0.00442	HATSouth	Rc
2455950.5481988	13.14043	12.71743	12.67002	0.00439	HATSouth	Rc
2455950.5520545	13.13576	12.71449	12.66602	0.00447	HATSouth	Rc
2455950.5566035	13.14963	12.72921	12.67556	0.00437	HATSouth	Rc
2455950.5600972	13.13674	12.70967	12.65679	0.0044	HATSouth	Rc
2455950.5636167	13.14697	12.71332	12.65976	0.00443	HATSouth	Rc
2455950.5682038	13.21902	12.72328	12.67265	0.00457	HATSouth	Rc
2455950.5716897	13.36293	12.72273	12.66728	0.00487	HATSouth	Rc
2455950.575538	13.28803	12.71115	12.66201	0.0047	HATSouth	Rc
2455950.58009	13.31386	12.71686	12.65997	0.00486	HATSouth	Rc
2455950.5836049	13.31155	12.71959	12.67249	0.00479	HATSouth	Rc
2455950.5871015	13.22057	12.71758	12.65922	0.00462	HATSouth	Rc
2455950.6466112	12.77969	12.73269	12.66606	0.00387	HATSouth	Rc
2455950.6504807	12.77547	12.7319	12.66413	0.00387	HATSouth	Rc
2455950.6540026	12.76697	12.72786	12.66354	0.00389	HATSouth	Rc
2455950.6588986	12.77401	12.724	12.658	0.00382	HATSouth	Rc
2455950.6624472	12.76732	12.73085	12.66351	0.00385	HATSouth	Rc
2455950.6659681	12.76455	12.72852	12.66563	0.00379	HATSouth	Rc
2455950.6709525	12.7636	12.74819	12.66179	0.00382	HATSouth	Rc
2455950.6747652	12.75847	12.73686	12.6697	0.00383	HATSouth	Rc
2455950.6781903	12.73246	12.7187	12.66114	0.00376	HATSouth	Rc
2455950.6830819	12.76027	12.75104	12.66746	0.00384	HATSouth	Rc
2455950.6864874	12.76177	12.74506	12.66275	0.00379	HATSouth	Rc
2455950.6899066	12.76958	12.74931	12.66916	0.00383	HATSouth	Rc
2455950.6947491	12.75915	12.73711	12.66477	0.00375	HATSouth	Rc
2455950.6985552	12.76114	12.74341	12.66954	0.0038	HATSouth	Rc
2455950.7019691	12.7478	12.73259	12.67315	0.00377	HATSouth	Rc
2455950.7068741	12.77146	12.74472	12.67022	0.00384	HATSouth	Rc
2455950.7103451	12.76494	12.73983	12.67648	0.0038	HATSouth	Rc
2455950.71381	12.75752	12.73498	12.67075	0.00381	HATSouth	Rc
2455950.7188021	12.77836	12.74422	12.66644	0.00384	HATSouth	Rc
2455950.7226578	12.77944	12.7421	12.67235	0.00386	HATSouth	Rc
2455950.7260687	12.76642	12.7432	12.67644	0.00385	HATSouth	Rc
2455950.7309519	12.76521	12.74347	12.66721	0.00382	HATSouth	Rc
2455950.7343806	12.76508	12.74275	12.66116	0.00381	HATSouth	Rc
2455950.7377917	12.77466	12.74944	12.67246	0.00384	HATSouth	Rc
2455950.7425808	12.78381	12.75389	12.67004	0.00387	HATSouth	Rc
2455950.746426	12.78232	12.75311	12.67356	0.00393	HATSouth	Rc
2455950.7498482	12.7538	12.73014	12.66561	0.00382	HATSouth	Rc
2455950.7546194	12.77911	12.75996	12.67845	0.00383	HATSouth	Rc
2455950.7580895	12.77943	12.74623	12.66911	0.00387	HATSouth	Rc
2455950.7614968	12.76009	12.73405	12.66995	0.00381	HATSouth	Rc
2455950.7662768	12.78668	12.75168	12.66835	0.00385	HATSouth	Rc
2455950.7701105	12.77186	12.74766	12.66745	0.00389	HATSouth	Rc
2455950.7735171	12.79222	12.75373	12.66625	0.00387	HATSouth	Rc
2455950.7784326	12.78066	12.74424	12.66783	0.00389	HATSouth	Rc
2455950.7818944	12.79608	12.75172	12.66868	0.00394	HATSouth	Rc
2455950.7853627	12.76922	12.72853	12.6642	0.00386	HATSouth	Rc
2455950.7902375	12.77973	12.73538	12.659	0.0039	HATSouth	Rc
2455950.7940967	12.77601	12.72856	12.65941	0.00389	HATSouth	Rc
2455950.7975609	12.7842	12.73631	12.6608	0.00388	HATSouth	Rc
2455950.8022992	12.79701	12.7466	12.67212	0.00393	HATSouth	Rc
2455950.8057195	12.79476	12.74476	12.66477	0.00393	HATSouth	Rc
2455950.8091842	12.78007	12.73144	12.6677	0.00388	HATSouth	Rc
2455950.8143086	12.80655	12.74839	12.67017	0.00393	HATSouth	Rc
2455950.8181804	12.78604	12.72697	12.66092	0.00391	HATSouth	Rc
2455950.821651	12.80223	12.74159	12.66907	0.00397	HATSouth	Rc
2455950.82642	12.82283	12.7569	12.682	0.00396	HATSouth	Rc
2455950.8298786	12.81623	12.7374	12.66025	0.00391	HATSouth	Rc
2455950.8333209	12.81633	12.7401	12.66606	0.00394	HATSouth	Rc
2455950.8381554	12.82527	12.7385	12.67345	0.00395	HATSouth	Rc
2455950.8420254	12.83981	12.74283	12.66713	0.00407	HATSouth	Rc
2455950.8454457	12.83041	12.73172	12.67036	0.00396	HATSouth	Rc
2455950.8502783002	12.84186	12.73714	12.66341	0.00398	HATSouth	Rc
2455950.8537611	12.82436	12.72469	12.66114	0.00391	HATSouth	Rc
2455950.857184	12.84084	12.73096	12.65886	0.00404	HATSouth	Rc
2455951.3602933	13.02923	12.72297	12.6589	0.00412	HATSouth	Rc
2455951.364078	13.00781	12.69951	12.6422	0.00408	HATSouth	Rc
2455951.3675732	13.0366	12.71644	12.66417	0.00411	HATSouth	Rc
2455951.3727037	12.99382	12.72065	12.6606	0.00403	HATSouth	Rc
2455951.3765176	12.99513	12.71855	12.66075	0.00404	HATSouth	Rc
2455951.3800282	13.0085	12.73204	12.66904	0.00412	HATSouth	Rc
2455951.385377	12.99748	12.72743	12.66727	0.00406	HATSouth	Rc
2455951.3888225	13.01079	12.72271	12.66275	0.00403	HATSouth	Rc
2455951.3923409	13.00535	12.73309	12.67064	0.0041	HATSouth	Rc
2455951.3972762	12.99896	12.72627	12.66764	0.00401	HATSouth	Rc
2455951.4011277	12.98949	12.71912	12.65356	0.00406	HATSouth	Rc
2455951.4045969	12.98624	12.72972	12.66164	0.00403	HATSouth	Rc
2455951.4098809	13.00349	12.73435	12.65819	0.00405	HATSouth	Rc
2455951.4133405	12.97908	12.72625	12.66433	0.00403	HATSouth	Rc
2455951.4167969	12.97779	12.7453	12.66606	0.00406	HATSouth	Rc
2455951.421966	12.98902	12.72899	12.65285	0.00404	HATSouth	Rc
2455951.4258351	12.96932	12.73621	12.66221	0.00397	HATSouth	Rc
2455951.4293046	12.98061	12.74778	12.67731	0.00401	HATSouth	Rc
2455951.4345281	12.96396	12.73096	12.65737	0.00394	HATSouth	Rc
2455951.4379867	12.97171	12.73844	12.66813	0.00396	HATSouth	Rc
2455951.4414577	12.96301	12.73576	12.66601	0.00398	HATSouth	Rc
2455951.4466997	12.96266	12.73721	12.66874	0.00397	HATSouth	Rc
2455951.4505041	12.96988	12.75692	12.67846	0.00398	HATSouth	Rc
2455951.4540213	12.97649	12.74378	12.66913	0.00396	HATSouth	Rc
2455951.4596683	13.0115	12.7407	12.66949	0.00406	HATSouth	Rc
2455951.4631866	12.9862	12.73629	12.66408	0.00402	HATSouth	Rc
2455951.4666986	13.00384	12.73539	12.66418	0.00405	HATSouth	Rc
2455951.4719792	12.99632	12.73166	12.66298	0.00412	HATSouth	Rc
2455951.4757882	13.00425	12.73391	12.66612	0.00406	HATSouth	Rc
2455951.4792965	12.99749	12.72422	12.65815	0.00401	HATSouth	Rc
2455951.4846683	13.00254	12.72303	12.66003	0.00403	HATSouth	Rc
2455951.4881519	12.98658	12.73023	12.66694	0.00403	HATSouth	Rc
2455951.4916603	13.00974	12.74016	12.6712	0.00407	HATSouth	Rc
2455951.4968975	13.00693	12.73473	12.66614	0.00415	HATSouth	Rc
2455951.5007701	12.99708	12.73041	12.66622	0.00411	HATSouth	Rc
2455951.5043027	12.9878	12.72652	12.66031	0.004	HATSouth	Rc
2455951.513507	13.00637	12.73056	12.66223	0.00406	HATSouth	Rc
2455951.5170088	13.00865	12.71768	12.65552	0.00419	HATSouth	Rc
2455951.5224002	13.03841	12.71813	12.6618	0.00414	HATSouth	Rc
2455951.5262546	13.03726	12.71755	12.65911	0.00421	HATSouth	Rc
2455951.5297694	13.03995	12.71985	12.66211	0.00415	HATSouth	Rc
2455951.535068	13.04928	12.72712	12.6648	0.00418	HATSouth	Rc
2455951.5385768	13.04453	12.72213	12.66909	0.00415	HATSouth	Rc
2455951.5421083	13.04979	12.72201	12.66006	0.00415	HATSouth	Rc
2455951.5478676	13.0409	12.71485	12.66012	0.00413	HATSouth	Rc
2455951.5554507	13.05724	12.72478	12.66462	0.00416	HATSouth	Rc
2455951.5606865	13.06964	12.732	12.67704	0.0042	HATSouth	Rc
2455951.5642076	13.05389	12.72005	12.66036	0.00423	HATSouth	Rc
2455951.5677204	13.06039	12.71539	12.66543	0.00422	HATSouth	Rc
2455951.5731164	13.06106	12.72362	12.66108	0.00416	HATSouth	Rc
2455951.5769853	13.07859	12.72844	12.66169	0.00427	HATSouth	Rc
2455951.5805284	13.07981	12.72862	12.66961	0.00422	HATSouth	Rc
2455951.5857105	13.07875	12.72532	12.65917	0.00423	HATSouth	Rc
2455951.6431863	12.75563	12.72703	12.65744	0.0038	HATSouth	Rc
2455951.6466585	12.74966	12.73575	12.66912	0.00381	HATSouth	Rc
2455951.6501736	12.7494	12.73678	12.67499	0.00383	HATSouth	Rc
2455951.6551397	12.75993	12.73039	12.66686	0.00381	HATSouth	Rc
2455951.6586393	12.77104	12.73466	12.67156	0.0039	HATSouth	Rc
2455951.6625493	12.75426	12.73432	12.6689	0.0039	HATSouth	Rc
2455951.6673604	12.76622	12.74322	12.67797	0.00385	HATSouth	Rc
2455951.6708296	12.72837	12.72072	12.66477	0.00379	HATSouth	Rc
2455951.6742459	12.72317	12.71739	12.65764	0.00377	HATSouth	Rc
2455951.6792745	12.75658	12.74822	12.66155	0.00381	HATSouth	Rc
2455951.6826869	12.74525	12.73601	12.66844	0.00383	HATSouth	Rc
2455951.6864803	12.7234	12.72843	12.65855	0.00377	HATSouth	Rc
2455951.6913647	12.75851	12.75523	12.67412	0.00387	HATSouth	Rc
2455951.6984131	12.73738	12.74546	12.66639	0.0038	HATSouth	Rc
2455951.7035755	12.73584	12.71801	12.66099	0.00381	HATSouth	Rc
2455951.7073873	12.74712	12.72241	12.65919	0.00378	HATSouth	Rc
2455951.7108115	12.74827	12.74289	12.66442	0.00386	HATSouth	Rc
2455951.715836	12.75098	12.7373	12.66686	0.00381	HATSouth	Rc
2455951.7192941	12.75643	12.7281	12.66191	0.00387	HATSouth	Rc
2455951.7227561	12.77401	12.74468	12.66465	0.00388	HATSouth	Rc
2455951.7276151	12.7594	12.74292	12.66535	0.00388	HATSouth	Rc
2455951.7314235	12.74759	12.72651	12.66302	0.00378	HATSouth	Rc
2455951.7348807	12.75432	12.7365	12.66014	0.00384	HATSouth	Rc
2455951.739715	12.75692	12.73759	12.66697	0.00384	HATSouth	Rc
2455951.743182	12.75534	12.73626	12.66073	0.00383	HATSouth	Rc
2455951.7466565	12.74436	12.72294	12.65559	0.00378	HATSouth	Rc
2455951.7516061	12.75382	12.73392	12.66809	0.00382	HATSouth	Rc
2455951.7554605	12.75674	12.73036	12.66566	0.00391	HATSouth	Rc
2455951.7589186	12.74997	12.72936	12.65816	0.00379	HATSouth	Rc
2455951.763864	12.77644	12.74365	12.66295	0.00388	HATSouth	Rc
2455951.7672757	12.77429	12.74444	12.67234	0.00391	HATSouth	Rc
2455951.7706823	12.7683	12.74276	12.67262	0.00389	HATSouth	Rc
2455951.7755058	12.77773	12.73821	12.6561	0.00384	HATSouth	Rc
2455951.7794017	12.77033	12.74367	12.66028	0.00389	HATSouth	Rc
2455951.7828611	12.76379	12.73052	12.66182	0.00386	HATSouth	Rc
2455951.7876982	12.78766	12.74685	12.67438	0.00389	HATSouth	Rc
2455951.7911116	12.79748	12.76107	12.67658	0.0039	HATSouth	Rc
2455951.7995955	12.79136	12.73776	12.66941	0.00384	HATSouth	Rc
2455951.8033954	12.79758	12.74701	12.65697	0.0039	HATSouth	Rc
2455951.8068764	12.80877	12.75677	12.66922	0.00394	HATSouth	Rc
2455951.8119166	12.80577	12.73444	12.66815	0.00393	HATSouth	Rc
2455951.8154013	12.80821	12.72949	12.65734	0.00391	HATSouth	Rc
2455951.8188761	12.80292	12.72932	12.66389	0.00393	HATSouth	Rc
2455951.823683	12.82273	12.74712	12.67335	0.00396	HATSouth	Rc
2455951.827535	12.83477	12.73945	12.6676	0.00399	HATSouth	Rc
2455951.8310136	12.82114	12.72974	12.66652	0.0039	HATSouth	Rc
2455951.8358588	12.82831	12.7276	12.66196	0.00395	HATSouth	Rc
2455951.8393127	12.84262	12.751	12.68081	0.00399	HATSouth	Rc
2455951.8427732	12.85466	12.74238	12.66263	0.00405	HATSouth	Rc
2455951.8476378	12.86224	12.74261	12.66578	0.00403	HATSouth	Rc
2455951.8515164	12.8679	12.73833	12.66807	0.00411	HATSouth	Rc
2455951.855002	12.85032	12.72641	12.66026	0.00401	HATSouth	Rc
2455952.4032056	13.04117	12.72316	12.66134	0.00412	HATSouth	Rc
2455952.4067451	13.12218	12.71563	12.64967	0.00434	HATSouth	Rc
2455952.4102028	13.03822	12.72628	12.65785	0.00413	HATSouth	Rc
2455952.4155	13.63197	12.73756	12.66598	0.0057	HATSouth	Rc
2455952.4193467	13.04054	12.72052	12.65696	0.00416	HATSouth	Rc
2455952.4228628	13.03948	12.74634	12.67278	0.00414	HATSouth	Rc
2455952.428304	13.53027	12.72539	12.65537	0.0052	HATSouth	Rc
2455952.4352256	13.44215	12.74917	12.67181	0.00498	HATSouth	Rc
2455952.4403954	12.9754	12.73111	12.6624	0.00403	HATSouth	Rc
2455952.4442046	12.97016	12.74744	12.68199	0.004	HATSouth	Rc
2455952.4477288	12.97891	12.7519	12.67673	0.00397	HATSouth	Rc
2455952.4531292	12.99704	12.76042	12.68393	0.0041	HATSouth	Rc
2455952.4566292	13.01736	12.73254	12.66096	0.00402	HATSouth	Rc
2455952.4601026	13.09216	12.7065	12.64465	0.00425	HATSouth	Rc
2455952.4655292	13.00716	12.73404	12.66202	0.00406	HATSouth	Rc
2455952.469393	12.98701	12.72571	12.65929	0.00403	HATSouth	Rc
2455952.4729085	13.02886	12.74997	12.67082	0.0041	HATSouth	Rc
2455952.478091	13.00972	12.74099	12.67052	0.00414	HATSouth	Rc
2455952.481613	12.99552	12.72626	12.66402	0.00406	HATSouth	Rc
2455952.4852794	12.99977	12.7302	12.66291	0.00401	HATSouth	Rc
2455952.4904437	13.01305	12.73999	12.67289	0.00401	HATSouth	Rc
2455952.4943127	12.99321	12.73071	12.66623	0.00401	HATSouth	Rc
2455952.4978349	13.00696	12.73961	12.67499	0.00405	HATSouth	Rc
2455952.5036309	13.02662	12.73362	12.66824	0.00409	HATSouth	Rc
2455952.5071552	13.01031	12.71901	12.65233	0.00407	HATSouth	Rc
2455952.510669	13.01681	12.72677	12.66671	0.00413	HATSouth	Rc
2455952.5161477	13.01744	12.72529	12.65721	0.00409	HATSouth	Rc
2455952.5200146	12.9984	12.71856	12.65453	0.00403	HATSouth	Rc
2455952.5235475	13.02362	12.72554	12.66548	0.00413	HATSouth	Rc
2455952.5288441	13.03555	12.72248	12.65858	0.00415	HATSouth	Rc
2455952.5323679	13.02985	12.71175	12.65567	0.00415	HATSouth	Rc
2455952.5358938	13.05487	12.7261	12.66329	0.00418	HATSouth	Rc
2455952.5414906	13.06735	12.71956	12.65904	0.00423	HATSouth	Rc
2455952.5453979	13.06939	12.72899	12.66192	0.00422	HATSouth	Rc
2455952.5489407	13.06126	12.71029	12.65576	0.00422	HATSouth	Rc
2455952.5540531	13.06501	12.72112	12.66467	0.00421	HATSouth	Rc
2455952.5575875	13.07294	12.72575	12.67032	0.00427	HATSouth	Rc
2455952.5611104	13.07925	12.72724	12.66447	0.00423	HATSouth	Rc
2455952.5664132	13.06649	12.72013	12.66181	0.00425	HATSouth	Rc
2455952.5702914	13.08221	12.72167	12.66368	0.00433	HATSouth	Rc
2455952.5738287	13.07221	12.71212	12.65289	0.00422	HATSouth	Rc
2455952.579325	13.09318	12.72325	12.6626	0.00425	HATSouth	Rc
2455952.5828287	13.10825	12.73398	12.67862	0.00433	HATSouth	Rc
2455952.639807	12.77318	12.73116	12.66362	0.00382	HATSouth	Rc
2455952.6432418	12.78096	12.7369	12.66978	0.00389	HATSouth	Rc
2455952.6524861	12.77864	12.7293	12.66465	0.00384	HATSouth	Rc
2455952.6559657	12.78322	12.73036	12.66497	0.00385	HATSouth	Rc
2455952.6594744	12.77631	12.73014	12.66618	0.00385	HATSouth	Rc
2455952.6644134	12.78394	12.74284	12.67762	0.00382	HATSouth	Rc
2455952.6682801	12.78672	12.76098	12.6756	0.00386	HATSouth	Rc
2455952.6716813	12.78931	12.76083	12.68013	0.00384	HATSouth	Rc
2455952.6765162	12.75126	12.72869	12.65945	0.00381	HATSouth	Rc
2455952.6799328	12.79318	12.76152	12.67404	0.00384	HATSouth	Rc
2455952.6833337	12.7698	12.73991	12.67165	0.00381	HATSouth	Rc
2455952.6882425	12.76529	12.74495	12.6723	0.00387	HATSouth	Rc
2455952.6956598	12.76844	12.73308	12.67073	0.00384	HATSouth	Rc
2455952.7042702	12.77126	12.7405	12.67384	0.00385	HATSouth	Rc
2455952.7077323	12.7768	12.74424	12.66877	0.00385	HATSouth	Rc
2455952.7126712	12.77835	12.74032	12.67112	0.00385	HATSouth	Rc
2455952.7165444	12.76976	12.73987	12.67283	0.00382	HATSouth	Rc
2455952.720004	12.78737	12.73683	12.66329	0.00385	HATSouth	Rc
2455952.7249114	12.75001	12.72186	12.65737	0.00379	HATSouth	Rc
2455952.7283309	12.74418	12.71757	12.65589	0.00381	HATSouth	Rc
2455952.7317373	12.77012	12.75059	12.65937	0.00383	HATSouth	Rc
2455952.7365965	12.76433	12.74407	12.66359	0.00386	HATSouth	Rc
2455952.7404539	12.78406	12.75399	12.67658	0.00382	HATSouth	Rc
2455952.7439242	12.78364	12.75334	12.67324	0.00385	HATSouth	Rc
2455952.7488074	12.78677	12.74622	12.67003	0.0039	HATSouth	Rc
2455952.7522857	12.7704	12.72908	12.66259	0.00386	HATSouth	Rc
2455952.7556978	12.77563	12.73997	12.66254	0.00387	HATSouth	Rc
2455952.7604228	12.80172	12.75223	12.66262	0.00396	HATSouth	Rc
2455952.7642677	12.77503	12.73553	12.66267	0.00391	HATSouth	Rc
2455952.7677314	12.80027	12.76587	12.67554	0.00395	HATSouth	Rc
2455952.7726068	12.75539	12.71351	12.65854	0.00383	HATSouth	Rc
2455952.7760415	12.79787	12.74953	12.66365	0.00394	HATSouth	Rc
2455952.7794625	12.76238	12.72402	12.65721	0.00387	HATSouth	Rc
2455952.7845435	12.76667	12.72773	12.66248	0.00392	HATSouth	Rc
2455952.7883916	12.77885	12.74008	12.66776	0.00392	HATSouth	Rc
2455952.791852	12.77981	12.72751	12.66498	0.00391	HATSouth	Rc
2455952.7969122	12.79672	12.73674	12.66447	0.00394	HATSouth	Rc
2455952.8003879	12.80598	12.74921	12.66412	0.00396	HATSouth	Rc
2455952.8038549	12.77392	12.72708	12.6543	0.00386	HATSouth	Rc
2455952.8087412	12.78558	12.72953	12.65968	0.00389	HATSouth	Rc
2455952.8128043	12.80781	12.75126	12.67291	0.00396	HATSouth	Rc
2455952.8162541	12.7883	12.72881	12.6673	0.00387	HATSouth	Rc
2455952.8210444	12.82591	12.75333	12.67275	0.00396	HATSouth	Rc
2455952.8245136	12.80852	12.7325	12.66242	0.00395	HATSouth	Rc
2455952.8279198	12.82451	12.74456	12.6561	0.00393	HATSouth	Rc
2455952.8328968	12.81821	12.7316	12.66237	0.00396	HATSouth	Rc
2455952.8367407	12.82344	12.73058	12.65975	0.00396	HATSouth	Rc
2455952.8402147	12.83433	12.72965	12.65975	0.00395	HATSouth	Rc
2455952.8451886	12.83002	12.73104	12.6623	0.00401	HATSouth	Rc
2455952.8486475	12.83976	12.73556	12.66509	0.00405	HATSouth	Rc
2455952.8521242	12.8316	12.72399	12.66174	0.00395	HATSouth	Rc
2455953.6371509	12.9441	12.71644	12.6523	0.00418	HATSouth	Rc
2455953.6406556	12.95749	12.72816	12.66081	0.0043	HATSouth	Rc
2455953.6441963	12.96451	12.73371	12.66643	0.00424	HATSouth	Rc
2455953.6496267	12.94345	12.73784	12.66979	0.00417	HATSouth	Rc
2455953.6530622	12.92753	12.73446	12.67062	0.00415	HATSouth	Rc
2455953.6565823	12.96196	12.73341	12.67056	0.00434	HATSouth	Rc
2455953.6615455	12.87945	12.7325	12.66834	0.00416	HATSouth	Rc
2455953.6650169	12.81753	12.75445	12.66867	0.00391	HATSouth	Rc
2455953.6684323	12.78884	12.74629	12.65511	0.00388	HATSouth	Rc
2455953.6736749	12.75863	12.71551	12.65258	0.00376	HATSouth	Rc
2455953.6770945	12.76999	12.73649	12.66176	0.00385	HATSouth	Rc
2455953.680543	12.79172	12.73385	12.65765	0.0039	HATSouth	Rc
2455953.6854483	12.802	12.75371	12.67484	0.00392	HATSouth	Rc
2455953.6889343	12.83877	12.73317	12.66123	0.00396	HATSouth	Rc
2455953.6923996	12.90397	12.74632	12.66873	0.0042	HATSouth	Rc
2455953.6977577	12.80065	12.74097	12.6647	0.00396	HATSouth	Rc
2455953.7012458	12.83063	12.73442	12.66455	0.004	HATSouth	Rc
2455953.7047302	12.81476	12.73311	12.65909	0.00393	HATSouth	Rc
2455953.7095434	12.79426	12.72999	12.66324	0.0039	HATSouth	Rc
2455953.7130162	12.85676	12.73194	12.66018	0.00405	HATSouth	Rc
2455953.7164768	12.9139	12.73201	12.66153	0.00417	HATSouth	Rc
2455953.7216954	12.79163	12.74292	12.66617	0.00389	HATSouth	Rc
2455953.7251587	12.78222	12.73608	12.66218	0.00385	HATSouth	Rc
2455953.7286211	12.77918	12.7232	12.66039	0.00391	HATSouth	Rc
2455953.7335631	12.7935	12.73165	12.65695	0.00387	HATSouth	Rc
2455953.7369735	12.89264	12.73166	12.67211	0.00411	HATSouth	Rc
2455953.7404276	12.83962	12.72752	12.66688	0.00398	HATSouth	Rc
2455953.7457046	13.55104	12.73937	12.66965	0.00586	HATSouth	Rc
2455953.7491034	12.91857	12.72504	12.66055	0.00413	HATSouth	Rc
2455953.7524975	13.04196	12.73541	12.66301	0.00439	HATSouth	Rc
2455953.7574475	12.81757	12.74111	12.66417	0.00401	HATSouth	Rc
2455953.7608696	12.84595	12.72547	12.66029	0.00407	HATSouth	Rc
2455953.7643357	12.81789	12.73805	12.66325	0.00401	HATSouth	Rc
2455953.7695876	12.82357	12.74064	12.66491	0.00393	HATSouth	Rc
2455953.7730739	12.80609	12.7246	12.65715	0.00396	HATSouth	Rc
2455953.7765471	12.8234	12.729	12.66125	0.00398	HATSouth	Rc
2455953.7814091	12.8086	12.72105	12.65493	0.00395	HATSouth	Rc
2455953.7848595	12.82492	12.73574	12.66373	0.00412	HATSouth	Rc
2455953.7884596	12.81568	12.72556	12.65868	0.00397	HATSouth	Rc
2455953.7937653	12.83415	12.72648	12.654	0.00395	HATSouth	Rc
2455953.7972332	13.10149	12.72417	12.65865	0.00455	HATSouth	Rc
2455953.8008262	13.00336	12.72825	12.66007	0.00441	HATSouth	Rc
2455953.805652	13.24224	12.71873	12.6661	0.00499	HATSouth	Rc
2455953.8090609	13.51746	12.73681	12.66922	0.00565	HATSouth	Rc
2455953.8124906	14.01029	12.74957	12.67764	0.00757	HATSouth	Rc
2455954.335988	12.91946	12.73406	12.67569	0.00386	HATSouth	Rc
2455954.3396417	12.90805	12.72445	12.66802	0.00386	HATSouth	Rc
2455954.3431903	12.91394	12.7305	12.67146	0.00388	HATSouth	Rc
2455954.3467226	12.89509	12.72111	12.66096	0.00383	HATSouth	Rc
2455954.3502459	12.91489	12.73848	12.6805	0.00384	HATSouth	Rc
2455954.353761	12.88636	12.71621	12.6626	0.00379	HATSouth	Rc
2455954.3573048	12.89995	12.73071	12.67527	0.00389	HATSouth	Rc
2455954.3608159	12.90932	12.73098	12.67242	0.00378	HATSouth	Rc
2455954.3643527	12.89907	12.71825	12.66093	0.00385	HATSouth	Rc
2455954.3678759	12.89624	12.72872	12.66858	0.00384	HATSouth	Rc
2455954.3713547	12.91189	12.73335	12.67308	0.00385	HATSouth	Rc
2455954.3748682	12.88331	12.71365	12.65483	0.00383	HATSouth	Rc
2455954.3783796	12.89417	12.72914	12.66821	0.00379	HATSouth	Rc
2455954.3818553	12.8823	12.71833	12.65714	0.00378	HATSouth	Rc
2455954.3853643	12.90418	12.73001	12.66378	0.00384	HATSouth	Rc
2455954.3888367	12.91252	12.73497	12.67349	0.00388	HATSouth	Rc
2455954.3923458	12.90517	12.73674	12.67332	0.00384	HATSouth	Rc
2455954.3958157	12.90683	12.73925	12.67428	0.00382	HATSouth	Rc
2455954.399323	12.8713	12.71577	12.6612	0.00381	HATSouth	Rc
2455954.4028105	12.97037	12.77044	12.69387	0.004	HATSouth	Rc
2455954.427225	13.30823	12.73342	12.6599	0.00473	HATSouth	Rc
2455954.430756	12.87013	12.72059	12.6518	0.00376	HATSouth	Rc
2455954.4482441	13.0002	12.7715	12.67715	0.00405	HATSouth	Rc
2455954.4533441	12.99973	12.7499	12.66611	0.00406	HATSouth	Rc
2455954.4568269	12.96393	12.73002	12.65808	0.00399	HATSouth	Rc
2455954.4603506	12.95551	12.71388	12.64184	0.00399	HATSouth	Rc
2455954.4663784	13.00595	12.74334	12.6635	0.00409	HATSouth	Rc
2455954.4698577	12.98458	12.72228	12.65595	0.00405	HATSouth	Rc
2455954.4733292	12.99603	12.7239	12.65552	0.00412	HATSouth	Rc
2455954.47844	12.98891	12.73477	12.67698	0.00405	HATSouth	Rc
2455954.4819214	12.98833	12.73075	12.66164	0.00406	HATSouth	Rc
2455954.4854395	12.97983	12.71665	12.66044	0.00405	HATSouth	Rc
2455954.4904753	12.98879	12.72562	12.66418	0.00409	HATSouth	Rc
2455954.4940123	12.99243	12.73042	12.66628	0.00406	HATSouth	Rc
2455954.4975389	13.00045	12.71506	12.65338	0.00409	HATSouth	Rc
2455954.5099333	13.02714	12.72449	12.65874	0.00411	HATSouth	Rc
2455954.5151316	13.01894	12.73245	12.67219	0.00412	HATSouth	Rc
2455954.518619	13.03217	12.74208	12.67733	0.00422	HATSouth	Rc
2455954.5221453	13.02155	12.72687	12.66686	0.00416	HATSouth	Rc
2455954.527349	13.09686	12.72957	12.67007	0.00432	HATSouth	Rc
2455954.5308923	13.29704	12.70543	12.65503	0.0047	HATSouth	Rc
2455954.5528653	13.05472	12.72888	12.67089	0.00428	HATSouth	Rc
2455954.568705	13.04206	12.72307	12.65838	0.00431	HATSouth	Rc
2455954.5722656	13.05357	12.73143	12.6737	0.00431	HATSouth	Rc
2455954.5774468	13.08728	12.73392	12.67639	0.00426	HATSouth	Rc
2455954.6378565	12.80354	12.71952	12.66226	0.0039	HATSouth	Rc
2455954.6413431	12.82125	12.74442	12.67553	0.00391	HATSouth	Rc
2455954.6448963	12.82013	12.733	12.66246	0.00396	HATSouth	Rc
2455954.6497457	12.81994	12.73494	12.66485	0.00395	HATSouth	Rc
2455954.6536581	12.81669	12.7309	12.66001	0.0039	HATSouth	Rc
2455954.6571733	12.80533	12.72589	12.65433	0.00395	HATSouth	Rc
2455954.661978	12.79287	12.73282	12.65794	0.00389	HATSouth	Rc
2455954.6653895	12.77916	12.72579	12.67062	0.00383	HATSouth	Rc
2455954.6687916	12.77087	12.71138	12.66069	0.00387	HATSouth	Rc
2455954.6737902	12.81723	12.74541	12.65897	0.00389	HATSouth	Rc
2455954.677649	12.78724	12.72715	12.66106	0.00389	HATSouth	Rc
2455954.6810641	12.82566	12.76451	12.67676	0.00398	HATSouth	Rc
2455954.6858284	12.79849	12.73544	12.66779	0.0039	HATSouth	Rc
2455954.6892528	12.80514	12.7416	12.67154	0.00389	HATSouth	Rc
2455954.6926792	12.81693	12.74996	12.66281	0.00391	HATSouth	Rc
2455954.6976707	12.80718	12.72984	12.66143	0.00388	HATSouth	Rc
2455954.7015379	12.80293	12.73075	12.65685	0.00391	HATSouth	Rc
2455954.7050192	12.79843	12.73145	12.65908	0.00391	HATSouth	Rc
2455954.7099977	12.80305	12.73376	12.67126	0.00392	HATSouth	Rc
2455954.7170824	12.80625	12.73654	12.66169	0.0039	HATSouth	Rc
2455954.7221803	12.78266	12.72453	12.65899	0.00391	HATSouth	Rc
2455954.7260355	12.82414	12.75445	12.67335	0.00396	HATSouth	Rc
2455954.7294545	12.80049	12.73623	12.66315	0.00387	HATSouth	Rc
2455954.7342632	12.79687	12.73702	12.66575	0.00393	HATSouth	Rc
2455954.7376838	12.81881	12.74762	12.66688	0.00394	HATSouth	Rc
2455954.7410851	12.79896	12.73696	12.66881	0.0039	HATSouth	Rc
2455954.74597	12.81967	12.75976	12.67406	0.00393	HATSouth	Rc
2455954.7497886	12.79502	12.7254	12.66353	0.00386	HATSouth	Rc
2455954.753234	12.79475	12.71691	12.65747	0.00387	HATSouth	Rc
2455954.7582305	12.83135	12.7579	12.67038	0.00394	HATSouth	Rc
2455954.7653739	12.83237	12.75344	12.67138	0.00402	HATSouth	Rc
2455954.7704619	12.84047	12.74964	12.66965	0.00393	HATSouth	Rc
2455954.7743178	12.86898	12.74844	12.66228	0.004	HATSouth	Rc
2455954.7777276	13.54501	12.75653	12.67877	0.00573	HATSouth	Rc
2455954.782516	13.08257	12.71561	12.64353	0.00448	HATSouth	Rc
2455954.7895464	12.84305	12.73564	12.66213	0.00399	HATSouth	Rc
2455954.7946831	12.84581	12.72539	12.6584	0.00403	HATSouth	Rc
2455954.7985538	12.85208	12.74721	12.66774	0.00397	HATSouth	Rc
2455954.8020354	12.85497	12.73152	12.66446	0.00405	HATSouth	Rc
2455954.8068596	12.82783	12.72767	12.66312	0.004	HATSouth	Rc
2455954.8103323	12.86269	12.74837	12.66717	0.00403	HATSouth	Rc
2455954.8138021	12.84447	12.72838	12.66246	0.00399	HATSouth	Rc
2455954.8186043	12.85187	12.7317	12.66798	0.00401	HATSouth	Rc
2455954.8224406	12.86315	12.75633	12.67844	0.00409	HATSouth	Rc
2455954.8259191	12.8514	12.72362	12.65957	0.00408	HATSouth	Rc
2455954.8310136	12.87673	12.74118	12.66459	0.00409	HATSouth	Rc
2455954.8344832	12.86459	12.72053	12.65559	0.00402	HATSouth	Rc
2455954.8379399	12.88847	12.7329	12.65438	0.00407	HATSouth	Rc
2455954.8429086	12.8861	12.73592	12.6639	0.00413	HATSouth	Rc
2455954.846757	12.91263	12.73357	12.66894	0.00417	HATSouth	Rc
2455955.4872298	13.06487	12.72874	12.66962	0.00417	HATSouth	Rc
2455955.4910427	13.05127	12.72795	12.663	0.00422	HATSouth	Rc
2455955.4945799	13.09908	12.71948	12.65992	0.00428	HATSouth	Rc
2455955.49976	13.05724	12.73295	12.67267	0.00417	HATSouth	Rc
2455955.5033075	13.04934	12.73378	12.67423	0.00417	HATSouth	Rc
2455955.506865	13.82424	12.74308	12.68419	0.00608	HATSouth	Rc
2455955.6328182	12.7999	12.731	12.66567	0.00393	HATSouth	Rc
2455955.6362978	12.79788	12.73213	12.66763	0.00392	HATSouth	Rc
2455955.6398374	12.79129	12.72965	12.66411	0.00391	HATSouth	Rc
2455955.6446492	12.79335	12.73208	12.66274	0.0039	HATSouth	Rc
2455955.648543	12.78703	12.72472	12.65607	0.00389	HATSouth	Rc
2455955.6520482	12.79682	12.73168	12.66393	0.00397	HATSouth	Rc
2455955.6568933	12.79731	12.73068	12.66348	0.00388	HATSouth	Rc
2455955.6603666	12.78164	12.73935	12.66429	0.00387	HATSouth	Rc
2455955.6637822	12.76886	12.73205	12.6695	0.00387	HATSouth	Rc
2455955.6687585	12.80261	12.76908	12.67675	0.0039	HATSouth	Rc
2455955.6725648	12.78991	12.74249	12.66803	0.00391	HATSouth	Rc
2455955.6760436	12.76374	12.72351	12.66066	0.0039	HATSouth	Rc
2455955.6808834	12.78285	12.75033	12.66402	0.00387	HATSouth	Rc
2455955.6842985	12.77087	12.72409	12.66276	0.00385	HATSouth	Rc
2455955.687725	12.79594	12.74999	12.66941	0.00394	HATSouth	Rc
2455955.6925087	12.77502	12.73089	12.66153	0.0039	HATSouth	Rc
2455955.6963578	12.78952	12.73899	12.66648	0.00394	HATSouth	Rc
2455955.6998176	12.78161	12.73143	12.66831	0.00394	HATSouth	Rc
2455955.704838	12.79298	12.73582	12.66727	0.00394	HATSouth	Rc
2455955.7083239	12.79748	12.74239	12.67074	0.00391	HATSouth	Rc
2455955.7117881	12.79858	12.73381	12.66607	0.00389	HATSouth	Rc
2455955.7167158	12.7982	12.75548	12.67517	0.00384	HATSouth	Rc
2455955.720521	12.79306	12.75035	12.66929	0.00388	HATSouth	Rc
2455955.7239413	12.80483	12.74486	12.66371	0.0039	HATSouth	Rc
2455955.7286784	12.80968	12.75654	12.66805	0.00394	HATSouth	Rc
2455955.7321509	12.80624	12.74681	12.66189	0.00392	HATSouth	Rc
2455955.7356194	12.75969	12.71922	12.66599	0.00382	HATSouth	Rc
2455955.7405522	12.77965	12.726	12.66483	0.00388	HATSouth	Rc
2455955.7444122	12.81156	12.75148	12.66829	0.00393	HATSouth	Rc
2455955.7478697	12.78623	12.73618	12.67362	0.00391	HATSouth	Rc
2455955.7529627	12.80847	12.75902	12.67259	0.00393	HATSouth	Rc
2455955.7563829	12.77538	12.71693	12.65763	0.00385	HATSouth	Rc
2455955.7598238	12.80954	12.75114	12.66312	0.00398	HATSouth	Rc
2455955.7648817	12.79093	12.73628	12.65871	0.00385	HATSouth	Rc
2455955.7687439	12.80556	12.74932	12.66964	0.00393	HATSouth	Rc
2455955.7722102	12.81094	12.7436	12.67	0.00392	HATSouth	Rc
2455955.77704	12.82835	12.75216	12.67058	0.004	HATSouth	Rc
2455955.7804957	12.79015	12.71767	12.65221	0.00385	HATSouth	Rc
2455955.78389	12.81506	12.73223	12.65923	0.00395	HATSouth	Rc
2455955.7889208	12.81413	12.7288	12.66024	0.00394	HATSouth	Rc
2455955.7927409	12.81526	12.72357	12.65732	0.00395	HATSouth	Rc
2455955.7962073	12.82985	12.74277	12.66969	0.00401	HATSouth	Rc
2455955.8010526	12.81444	12.71651	12.64732	0.00394	HATSouth	Rc
2455955.804467	12.84019	12.74714	12.67109	0.00406	HATSouth	Rc
2455955.807918	12.84869	12.74287	12.67358	0.00405	HATSouth	Rc
2455955.8127807	12.86222	12.74379	12.67444	0.00405	HATSouth	Rc
2455955.8166628	12.84287	12.73569	12.66735	0.00402	HATSouth	Rc
2455955.8201412	12.84707	12.72195	12.65837	0.00399	HATSouth	Rc
2455955.8249494	12.86023	12.73039	12.661	0.00404	HATSouth	Rc
2455955.8284135	12.87907	12.73892	12.65957	0.00411	HATSouth	Rc
2455955.831836	12.88177	12.75201	12.66802	0.00412	HATSouth	Rc
2455955.8370799	12.86368	12.72474	12.66465	0.004	HATSouth	Rc
2455955.8409338	12.87759	12.72281	12.66571	0.00399	HATSouth	Rc
2455955.844419	12.89823	12.7291	12.66133	0.00419	HATSouth	Rc
2455956.455875	13.07839	12.72714	12.6628	0.00417	HATSouth	Rc
2455956.4595405	13.12003	12.73781	12.67626	0.00424	HATSouth	Rc
2455956.6333305	12.79776	12.73732	12.66847	0.00396	HATSouth	Rc
2455956.6367641	12.78611	12.73036	12.66064	0.00387	HATSouth	Rc
2455956.6402808	12.79012	12.73393	12.66388	0.00387	HATSouth	Rc
2455956.6451	12.78596	12.72904	12.66214	0.00393	HATSouth	Rc
2455956.6492086	12.79172	12.73431	12.66575	0.00394	HATSouth	Rc
2455956.6527225	12.79404	12.73815	12.67011	0.00389	HATSouth	Rc
2455956.6575058	12.78894	12.73982	12.65255	0.00391	HATSouth	Rc
2455956.6609213	12.78727	12.74331	12.67338	0.00385	HATSouth	Rc
2455956.6643376	12.77456	12.72754	12.66068	0.00382	HATSouth	Rc
2455956.6692121	12.80325	12.74881	12.6651	0.00392	HATSouth	Rc
2455956.6730171	12.77744	12.71898	12.65329	0.00385	HATSouth	Rc
2455956.6764318	12.82164	12.77532	12.6832	0.00391	HATSouth	Rc
2455956.6812621998	12.81348	12.75848	12.67368	0.00396	HATSouth	Rc
2455956.6987853	12.79235	12.74318	12.65836	0.00388	HATSouth	Rc
2455956.7022609	12.78849	12.72921	12.65345	0.0039	HATSouth	Rc
2455956.7056847	12.78275	12.73624	12.66985	0.00382	HATSouth	Rc
2455956.7105397	12.79307	12.73549	12.66618	0.00387	HATSouth	Rc
2455956.7139423	12.77398	12.73919	12.6652	0.00389	HATSouth	Rc
2455956.7173927	12.7649	12.71771	12.65431	0.0038	HATSouth	Rc
2455956.7226408	12.80174	12.74411	12.66831	0.00391	HATSouth	Rc
2455956.7260991	12.78085	12.73341	12.6662	0.00387	HATSouth	Rc
2455956.7295736	12.79669	12.73811	12.65651	0.00387	HATSouth	Rc
2455956.7344416	12.80484	12.7433	12.66325	0.00388	HATSouth	Rc
2455956.7378665	12.77005	12.71185	12.6473	0.00379	HATSouth	Rc
2455956.7413162002	12.78057	12.72617	12.66411	0.00391	HATSouth	Rc
2455956.746714	12.79483	12.7388	12.66991	0.00383	HATSouth	Rc
2455956.7502937	12.81269	12.74768	12.66778	0.0039	HATSouth	Rc
2455956.7537942	12.76933	12.71294	12.65695	0.00381	HATSouth	Rc
2455956.7587675	12.82213	12.74844	12.67362	0.00393	HATSouth	Rc
2455956.7622437	12.78559	12.71618	12.65574	0.00384	HATSouth	Rc
2455956.7661168	12.83183	12.7535	12.67419	0.00396	HATSouth	Rc
2455956.7711161	12.81817	12.74466	12.66477	0.00392	HATSouth	Rc
2455956.7745684	12.82972	12.74541	12.662	0.00392	HATSouth	Rc
2455956.7779768	12.82985	12.75506	12.66911	0.00391	HATSouth	Rc
2455956.782817	12.80893	12.72237	12.66044	0.00395	HATSouth	Rc
2455956.7862588	12.81727	12.73378	12.66037	0.00395	HATSouth	Rc
2455956.7901237	12.81268	12.72203	12.65519	0.00391	HATSouth	Rc
2455956.7952067	12.82042	12.7223	12.66099	0.00394	HATSouth	Rc
2455956.7987044	12.83373	12.73349	12.66813	0.00402	HATSouth	Rc
2455956.8021122	12.8563	12.75204	12.67213	0.00401	HATSouth	Rc
2455956.8070522	12.84532	12.73344	12.66544	0.00396	HATSouth	Rc
2455956.8105062	12.83417	12.72422	12.66567	0.00403	HATSouth	Rc
2455956.8143081	12.8321	12.72429	12.6622	0.00398	HATSouth	Rc
2455956.8191009	12.86245	12.73821	12.67077	0.00411	HATSouth	Rc
2455956.8225523	12.82921	12.7094	12.64762	0.00403	HATSouth	Rc
2455956.8260274	12.85154	12.72473	12.65804	0.00406	HATSouth	Rc
2455956.8311873	12.87442	12.74578	12.67213	0.0041	HATSouth	Rc
2455956.8346508	12.84748	12.70551	12.65349	0.00402	HATSouth	Rc
2455956.8385082	12.88187	12.73054	12.65894	0.00411	HATSouth	Rc
2455957.3348469	13.03569	12.7301	12.67156	0.00418	HATSouth	Rc
2455957.3437055	13.02199	12.71328	12.65349	0.00425	HATSouth	Rc
2455957.3471709	13.03181	12.72747	12.66748	0.00425	HATSouth	Rc
2455957.3521456	13.05538	12.75177	12.68223	0.00435	HATSouth	Rc
2455957.3555856	13.06701	12.73012	12.66443	0.00435	HATSouth	Rc
2455957.3590266	13.05018	12.72744	12.66443	0.00427	HATSouth	Rc
2455957.3638727	13.05643	12.73207	12.66377	0.00432	HATSouth	Rc
2455957.367644	13.03783	12.71756	12.65497	0.00424	HATSouth	Rc
2455957.3710853	13.05531	12.75188	12.67757	0.00423	HATSouth	Rc
2455957.3758886	13.14644	12.75163	12.67576	0.00448	HATSouth	Rc
2455957.6145332	12.79664	12.71704	12.65311	0.00397	HATSouth	Rc
2455957.6180109	12.76749	12.73327	12.66195	0.00392	HATSouth	Rc
2455957.6299009	13.13668	12.73903	12.68314	0.00503	HATSouth	Rc
2455957.6333099	13.09201	12.71695	12.65719	0.00466	HATSouth	Rc
2455957.6367189	12.90779	12.73056	12.66363	0.00424	HATSouth	Rc
2455957.6416897	13.13749	12.71511	12.65612	0.00485	HATSouth	Rc
2455957.6451717	12.99701	12.72144	12.65623	0.00429	HATSouth	Rc
2455957.6489709	13.14254	12.72754	12.66286	0.00484	HATSouth	Rc
2455957.6523761	13.06589	12.73013	12.67013	0.00455	HATSouth	Rc
2455957.7875215	12.95406	12.72108	12.65981	0.00423	HATSouth	Rc
2455957.7909819	12.92739	12.73587	12.67256	0.00423	HATSouth	Rc
2455957.7944244	13.09318	12.73334	12.67249	0.00461	HATSouth	Rc
2455957.8067862	13.53007	12.73221	12.66774	0.00611	HATSouth	Rc
2455957.8117618	13.50848	12.72448	12.67092	0.00581	HATSouth	Rc
2455957.8151994	13.45819	12.73993	12.67184	0.00569	HATSouth	Rc
2455958.5905212	12.78922	12.72657	12.66376	0.00395	HATSouth	Rc
2455958.5939851	12.78993	12.72377	12.65885	0.00401	HATSouth	Rc
2455958.5979088	12.78685	12.7289	12.66671	0.00396	HATSouth	Rc
2455958.6027781	12.7837	12.72744	12.66128	0.00394	HATSouth	Rc
2455958.6061984	12.79708	12.73864	12.66835	0.00398	HATSouth	Rc
2455958.6096188	12.78205	12.72046	12.65589	0.004	HATSouth	Rc
2455958.6146123	12.77546	12.73071	12.67212	0.00393	HATSouth	Rc
2455958.6180443	12.7826	12.73517	12.67082	0.004	HATSouth	Rc
2455958.6218674	12.77146	12.72586	12.66626	0.00398	HATSouth	Rc
2455958.626931	12.77111	12.73207	12.65999	0.00387	HATSouth	Rc
2455958.630363	12.77207	12.74095	12.67066	0.00387	HATSouth	Rc
2455958.6338658	12.76693	12.73541	12.66672	0.00388	HATSouth	Rc
2455958.6389122	12.77465	12.72808	12.66328	0.00391	HATSouth	Rc
2455958.6427245	12.76897	12.73146	12.66959	0.00388	HATSouth	Rc
2455958.6461463	12.76535	12.72809	12.65991	0.00386	HATSouth	Rc
2455958.6512841	12.78123	12.74538	12.66007	0.00387	HATSouth	Rc
2455958.6547459	12.75619	12.72901	12.66262	0.00384	HATSouth	Rc
2455958.6582288	12.78027	12.75822	12.67166	0.00389	HATSouth	Rc
2455958.6631914	12.77238	12.74228	12.66524	0.00388	HATSouth	Rc
2455958.6669947	12.76386	12.73548	12.66576	0.00386	HATSouth	Rc
2455958.6704043	12.78529	12.75265	12.66392	0.00389	HATSouth	Rc
2455958.6753943	12.78052	12.74743	12.66974	0.00384	HATSouth	Rc
2455958.6788627	12.7706	12.73884	12.66462	0.00386	HATSouth	Rc
2455958.6822773	12.77364	12.73261	12.67009	0.00389	HATSouth	Rc
2455958.6872718	12.76027	12.71855	12.66088	0.0038	HATSouth	Rc
2455958.6910812	12.77328	12.73101	12.67253	0.00386	HATSouth	Rc
2455958.6945043	12.77003	12.73937	12.67456	0.00389	HATSouth	Rc
2455958.699579	12.79949	12.73959	12.67019	0.00391	HATSouth	Rc
2455958.7030947	12.78758	12.72437	12.65711	0.00385	HATSouth	Rc
2455958.7065698	12.78973	12.73686	12.66994	0.00383	HATSouth	Rc
2455958.7116258	12.78829	12.72683	12.65987	0.00387	HATSouth	Rc
2455958.7154765	12.78871	12.73206	12.66592	0.00386	HATSouth	Rc
2455958.7189248	12.79645	12.73595	12.67052	0.00383	HATSouth	Rc
2455958.7237721	12.79179	12.73081	12.66192	0.00385	HATSouth	Rc
2455958.7272232	12.79594	12.73769	12.67009	0.00384	HATSouth	Rc
2455958.7306402	12.78728	12.72378	12.66307	0.00385	HATSouth	Rc
2455958.7357685	12.78968	12.72679	12.65523	0.0039	HATSouth	Rc
2455958.7396364	12.79517	12.73447	12.66485	0.00392	HATSouth	Rc
2455958.7484129	12.81319	12.73005	12.66277	0.00393	HATSouth	Rc
2455958.7518894	12.81442	12.73898	12.6721	0.00395	HATSouth	Rc
2455958.7553609	12.81862	12.73522	12.67016	0.00391	HATSouth	Rc
2455958.7602171	12.81533	12.7263	12.66144	0.00392	HATSouth	Rc
2455958.7640906	12.81425	12.73355	12.66506	0.00389	HATSouth	Rc
2455958.7675757	12.81588	12.73406	12.67164	0.0039	HATSouth	Rc
2455958.7725116	12.82342	12.73457	12.6671	0.00398	HATSouth	Rc
2455958.7759768	12.81342	12.72513	12.6661	0.00392	HATSouth	Rc
2455958.779455	12.81566	12.72503	12.66751	0.00393	HATSouth	Rc
2455958.7842218	12.81965	12.72697	12.65919	0.00394	HATSouth	Rc
2455958.7880952	12.82284	12.72124	12.6571	0.00394	HATSouth	Rc
2455958.7915417	12.83997	12.73759	12.67651	0.00397	HATSouth	Rc
2455958.7965401	12.84698	12.7305	12.66697	0.00409	HATSouth	Rc
2455958.8000249	12.84705	12.73035	12.66744	0.00403	HATSouth	Rc
2455958.8035064	12.84805	12.72613	12.65869	0.00405	HATSouth	Rc
2455958.8083801	12.86232	12.73269	12.66947	0.00402	HATSouth	Rc
2455958.8122554002	12.85338	12.72864	12.66902	0.0041	HATSouth	Rc
2455958.8157225	12.86348	12.73022	12.6576	0.00407	HATSouth	Rc
2455958.8206608	12.87029	12.72508	12.66931	0.00408	HATSouth	Rc
2455958.8241282	12.88428	12.7318	12.66546	0.00412	HATSouth	Rc
2455958.8275742	12.88008	12.72455	12.65927	0.0041	HATSouth	Rc
2455959.589878	12.75916	12.7213	12.65486	0.0039	HATSouth	Rc
2455959.5933026	12.7582	12.72728	12.66743	0.00389	HATSouth	Rc
2455959.5967312	12.75834	12.72577	12.66393	0.00392	HATSouth	Rc
2455959.6016528	12.74607	12.7303	12.67023	0.00397	HATSouth	Rc
2455959.6050787	12.7593	12.73097	12.67089	0.00396	HATSouth	Rc
2455959.608967	12.75446	12.73597	12.67057	0.00394	HATSouth	Rc
2455959.6138773	12.72928	12.71949	12.65674	0.00387	HATSouth	Rc
2455959.6173821	12.72748	12.72802	12.66538	0.00389	HATSouth	Rc
2455959.6208108	12.72056	12.72905	12.66401	0.00389	HATSouth	Rc
2455959.625918	12.73609	12.73687	12.67235	0.00388	HATSouth	Rc
2455959.6297193	12.73754	12.74145	12.67555	0.00383	HATSouth	Rc
2455959.6332117	12.72927	12.72825	12.66807	0.00383	HATSouth	Rc
2455959.638272	12.74404	12.72982	12.66704	0.00391	HATSouth	Rc
2455959.6416768	12.73609	12.73063	12.66792	0.00391	HATSouth	Rc
2455959.6451666	12.73712	12.75	12.67239	0.00394	HATSouth	Rc
2455959.6503495	12.7532	12.74657	12.6661	0.00387	HATSouth	Rc
2455959.6541505	12.75048	12.73997	12.66772	0.00393	HATSouth	Rc
2455959.6577627	12.75205	12.73527	12.66517	0.00389	HATSouth	Rc
2455959.6627955	12.7501	12.74568	12.66504	0.00388	HATSouth	Rc
2455959.6662709	12.74655	12.73301	12.6683	0.0039	HATSouth	Rc
2455959.669739	12.77659	12.75803	12.67123	0.00401	HATSouth	Rc
2455959.6747597	12.75623	12.7392	12.66473	0.00386	HATSouth	Rc
2455959.6785775	12.74446	12.73567	12.66817	0.00389	HATSouth	Rc
2455959.6819861	12.74282	12.72682	12.6638	0.00389	HATSouth	Rc
2455959.6867876	12.74872	12.74166	12.66805	0.00385	HATSouth	Rc
2455959.6901972	12.73637	12.72484	12.665	0.00386	HATSouth	Rc
2455959.6936915	12.74657	12.7217	12.6598	0.00391	HATSouth	Rc
2455959.6985595	12.7354	12.70538	12.64268	0.00395	HATSouth	Rc
2455959.7024355	12.75502	12.73602	12.67159	0.00388	HATSouth	Rc
2455959.7058536	12.75242	12.72944	12.66818	0.00386	HATSouth	Rc
2455959.7110784	12.76387	12.72657	12.65721	0.00391	HATSouth	Rc
2455959.7145562	12.78139	12.7353	12.66645	0.0039	HATSouth	Rc
2455959.7180138	12.7728	12.7298	12.66464	0.00386	HATSouth	Rc
2455959.7228583	12.78058	12.73284	12.66604	0.00384	HATSouth	Rc
2455959.72663	12.78063	12.72971	12.66773	0.00389	HATSouth	Rc
2455959.7300868	12.78116	12.72982	12.66292	0.00384	HATSouth	Rc
2455959.7349232	12.78151	12.72563	12.66025	0.00385	HATSouth	Rc
2455959.7383431	12.78348	12.72064	12.65108	0.00387	HATSouth	Rc
2455959.7418002	12.78176	12.72347	12.66	0.00388	HATSouth	Rc
2455959.7466586	12.79554	12.73399	12.66902	0.00393	HATSouth	Rc
2455959.7505125	12.78445	12.72226	12.65788	0.00387	HATSouth	Rc
2455959.7539789	12.79217	12.72829	12.66302	0.00386	HATSouth	Rc
2455959.7587852	12.79935	12.73307	12.6681	0.00396	HATSouth	Rc
2455959.7622524	12.79504	12.73352	12.67436	0.00388	HATSouth	Rc
2455959.7657041	12.78221	12.72468	12.66124	0.0039	HATSouth	Rc
2455959.7705983	12.78821	12.7228	12.66329	0.00387	HATSouth	Rc
2455959.7744092	12.79566	12.73295	12.66292	0.00393	HATSouth	Rc
2455959.7780131	12.79913	12.72965	12.66468	0.00389	HATSouth	Rc
2455959.7829923	12.81752	12.73185	12.66625	0.00398	HATSouth	Rc
2455959.7864872	12.80624	12.72735	12.6651	0.00396	HATSouth	Rc
2455959.7899595	12.8273	12.74	12.67547	0.00403	HATSouth	Rc
2455959.7949561	12.81992	12.72271	12.66223	0.00394	HATSouth	Rc
2455959.798806	12.83629	12.7371	12.6788	0.004	HATSouth	Rc
2455959.8022602	12.82991	12.72753	12.66757	0.00399	HATSouth	Rc
2455959.8071327	12.84479	12.73222	12.67277	0.0041	HATSouth	Rc
2455959.8105956	12.84217	12.73547	12.66477	0.00401	HATSouth	Rc
2455959.814053	12.84066	12.72602	12.66452	0.00402	HATSouth	Rc
2455959.8189319	12.85023	12.72834	12.66186	0.00402	HATSouth	Rc
2455959.8227839	12.85972	12.73459	12.67138	0.00405	HATSouth	Rc
2455959.8262437	12.86877	12.73042	12.66608	0.00406	HATSouth	Rc
2455960.3441819	13.00458	12.75894	12.67428	0.00441	HATSouth	Rc
2455960.3480428	13.00416	12.71679	12.65262	0.0043	HATSouth	Rc
2455960.3515576	13.04939	12.73075	12.66708	0.00455	HATSouth	Rc
2455960.3568332	13.10017	12.73366	12.66933	0.00472	HATSouth	Rc
2455960.3602918	13.0757	12.73132	12.66752	0.00452	HATSouth	Rc
2455960.363758	13.06591	12.72794	12.67265	0.00452	HATSouth	Rc
2455960.3691845	13.02944	12.73141	12.66786	0.00459	HATSouth	Rc
2455960.3742009	13.04396	12.72871	12.65386	0.00447	HATSouth	Rc
2455960.3787063	13.00605	12.75112	12.67358	0.00443	HATSouth	Rc
2455960.3847185	13.002	12.72957	12.65888	0.00424	HATSouth	Rc
2455960.3882423	12.99481	12.75036	12.66651	0.00421	HATSouth	Rc
2455960.3917495	12.97237	12.75925	12.67967	0.0042	HATSouth	Rc
2455960.3977886	12.97552	12.72706	12.65824	0.00421	HATSouth	Rc
2455960.4012531	13.01093	12.74952	12.6708	0.00425	HATSouth	Rc
2455960.404715	13.00069	12.74023	12.66423	0.00434	HATSouth	Rc
2455960.4107418	13.01777	12.75725	12.67051	0.00443	HATSouth	Rc
2455960.4151655	12.96331	12.72089	12.65049	0.0042	HATSouth	Rc
2455960.4193143	12.99307	12.72998	12.66002	0.00422	HATSouth	Rc
2455960.4244555	13.03156	12.76187	12.68039	0.00429	HATSouth	Rc
2455960.4279687	12.99361	12.72865	12.66838	0.00439	HATSouth	Rc
2455960.431517	13.01566	12.73043	12.66633	0.00429	HATSouth	Rc
2455960.4366882	13.01644	12.72816	12.66501	0.00437	HATSouth	Rc
2455960.4405701	13.05406	12.74814	12.67329	0.00443	HATSouth	Rc
2455960.4440997	13.03153	12.73547	12.66893	0.00444	HATSouth	Rc
2455960.4492744	13.04935	12.75069	12.68035	0.00449	HATSouth	Rc
2455960.4527362	13.01912	12.73288	12.67021	0.0043	HATSouth	Rc
2455960.4565498	13.03141	12.73958	12.67008	0.00424	HATSouth	Rc
2455960.4636421	13.06597	12.74669	12.6766	0.00446	HATSouth	Rc
2455960.4678505	13.03379	12.71438	12.64626	0.00433	HATSouth	Rc
2455960.471319	13.04926	12.72245	12.65744	0.00438	HATSouth	Rc
2455960.4767348	13.1167	12.71371	12.65377	0.00453	HATSouth	Rc
2455960.480238	13.1291	12.70829	12.65372	0.0047	HATSouth	Rc
2455960.4839085	13.15139	12.73254	12.67235	0.00467	HATSouth	Rc
2455960.4891582	13.13377	12.71844	12.6557	0.00456	HATSouth	Rc
2455960.493047	13.14324	12.73722	12.66775	0.0046	HATSouth	Rc
2455960.4965409	13.19224	12.71319	12.65231	0.00473	HATSouth	Rc
2455960.5019412	13.58846	12.72358	12.66636	0.0057	HATSouth	Rc
2455960.5055704	13.15438	12.73289	12.6705	0.00445	HATSouth	Rc
2455960.509133	13.0562	12.72516	12.65226	0.00423	HATSouth	Rc
2455960.5145096	13.09885	12.72304	12.65918	0.0043	HATSouth	Rc
2455960.5183761	13.05175	12.71964	12.65305	0.00414	HATSouth	Rc
2455960.5218947	13.09726	12.72685	12.66071	0.0042	HATSouth	Rc
2455960.5271222	13.13803	12.72024	12.65542	0.00435	HATSouth	Rc
2455960.5306253	13.19495	12.74338	12.68027	0.00444	HATSouth	Rc
2455960.5341451	13.19634	12.73794	12.66486	0.0044	HATSouth	Rc
2455960.5399999	13.20259	12.72656	12.66603	0.00449	HATSouth	Rc
2455960.5438631	13.14034	12.72403	12.66248	0.00435	HATSouth	Rc
2455960.5473884	13.11998	12.7335	12.67432	0.00437	HATSouth	Rc
2455960.5524474	13.13649	12.71866	12.66106	0.00434	HATSouth	Rc
2455960.5559733	13.15079	12.72494	12.66035	0.00431	HATSouth	Rc
2455960.5605182	13.13148	12.72035	12.65895	0.00436	HATSouth	Rc
2455960.5678396	13.15971	12.73554	12.6736	0.00441	HATSouth	Rc
2455960.5713607	13.16256	12.71068	12.65535	0.00453	HATSouth	Rc
2455960.5749008	13.17697	12.73518	12.67744	0.00445	HATSouth	Rc
2455960.5808076	13.16217	12.71748	12.66035	0.00439	HATSouth	Rc
2455960.5856287	12.76616	12.73455	12.67123	0.00403	HATSouth	Rc
2455960.5890673	12.75108	12.721	12.66244	0.00406	HATSouth	Rc
2455960.5929227	12.75515	12.73363	12.66562	0.00398	HATSouth	Rc
2455960.5982755	12.74537	12.72639	12.65321	0.00394	HATSouth	Rc
2455960.6017138	12.74751	12.73381	12.66627	0.00407	HATSouth	Rc
2455960.6052014	12.74609	12.73182	12.66798	0.00406	HATSouth	Rc
2455960.6104285	12.73826	12.7274	12.66621	0.00403	HATSouth	Rc
2455960.614327	12.74182	12.72771	12.66653	0.00399	HATSouth	Rc
2455960.6178353	12.74587	12.72405	12.66648	0.00403	HATSouth	Rc
2455960.6235872	12.74339	12.72218	12.65877	0.00391	HATSouth	Rc
2455960.6270966	12.7511	12.73393	12.66264	0.0041	HATSouth	Rc
2455960.6305934	12.73742	12.72889	12.65846	0.00393	HATSouth	Rc
2455960.6362595	12.7449	12.73102	12.66364	0.00391	HATSouth	Rc
2455960.6401262	12.74782	12.72686	12.66341	0.00399	HATSouth	Rc
2455960.6436332	12.75166	12.74804	12.66784	0.00401	HATSouth	Rc
2455960.6488169	12.75757	12.74796	12.66724	0.004	HATSouth	Rc
2455960.6523261	12.73863	12.72322	12.65611	0.00392	HATSouth	Rc
2455960.6558939	12.75032	12.75072	12.67441	0.00393	HATSouth	Rc
2455960.6611575	12.72588	12.71519	12.65543	0.00396	HATSouth	Rc
2455960.6651666	12.75011	12.7346	12.67104	0.0041	HATSouth	Rc
2455960.6687082	12.73857	12.73438	12.66159	0.00389	HATSouth	Rc
2455960.6741052	12.73768	12.7273	12.6619	0.00388	HATSouth	Rc
2455960.6775788	12.75634	12.74109	12.67374	0.00402	HATSouth	Rc
2455960.6811258	12.74834	12.72704	12.65253	0.00405	HATSouth	Rc
2455960.6867261	12.75118	12.73671	12.67576	0.00403	HATSouth	Rc
2455960.6909671	12.74275	12.7254	12.66303	0.00403	HATSouth	Rc
2455960.6944691	12.7374	12.73494	12.66941	0.00397	HATSouth	Rc
2455960.699951	12.74336	12.72075	12.65986	0.00394	HATSouth	Rc
2455960.7034063	12.75642	12.73475	12.67221	0.00401	HATSouth	Rc
2455960.7069157	12.74892	12.73331	12.66548	0.00396	HATSouth	Rc
2455960.7126747	12.76136	12.73297	12.67149	0.00403	HATSouth	Rc
2455960.7165966	12.7637	12.73186	12.66867	0.00406	HATSouth	Rc
2455960.7200225	12.76931	12.72554	12.66546	0.00402	HATSouth	Rc
2455960.7253232	12.76953	12.73933	12.6763	0.00399	HATSouth	Rc
2455960.7287309	12.77026	12.72461	12.663	0.00402	HATSouth	Rc
2455960.7323321	12.772	12.72534	12.66133	0.00394	HATSouth	Rc
2455960.7375338	12.78097	12.72173	12.66346	0.00403	HATSouth	Rc
2455960.7413996	12.77693	12.72961	12.66113	0.00397	HATSouth	Rc
2455960.7449752	12.79041	12.73037	12.6703	0.00399	HATSouth	Rc
2455960.7504281	12.80209	12.7354	12.6765	0.00401	HATSouth	Rc
2455960.7539385	12.79566	12.72907	12.66575	0.00403	HATSouth	Rc
2455960.7574474	12.78345	12.7233	12.65934	0.00391	HATSouth	Rc
2455960.7625274	12.79538	12.74006	12.66112	0.00387	HATSouth	Rc
2455960.7665894	12.79276	12.72535	12.66436	0.00391	HATSouth	Rc
2455960.7700565	12.79794	12.72702	12.66643	0.0039	HATSouth	Rc
2455960.7756162	12.8096	12.72978	12.66003	0.0039	HATSouth	Rc
2455960.7791078	12.81027	12.72213	12.64926	0.00388	HATSouth	Rc
2455960.7825953	12.81845	12.72762	12.65963	0.00392	HATSouth	Rc
2455960.7882401	12.82135	12.72632	12.66608	0.00395	HATSouth	Rc
2455960.7921191	12.81598	12.72696	12.6556	0.0039	HATSouth	Rc
2455960.7955734	12.81793	12.72117	12.65499	0.00394	HATSouth	Rc
2455960.8012445	12.83431	12.73378	12.67123	0.00398	HATSouth	Rc
2455960.8047356	12.83692	12.7288	12.6616	0.00395	HATSouth	Rc
2455960.8082191	12.83623	12.72545	12.66426	0.00399	HATSouth	Rc
2455960.8133177	12.83826	12.72452	12.65701	0.00399	HATSouth	Rc
2455960.8171885	12.84468	12.72928	12.65796	0.00397	HATSouth	Rc
2455960.8210409	12.84631	12.72452	12.65861	0.00398	HATSouth	Rc
2455961.3430194	13.00561	12.73356	12.66079	0.00443	HATSouth	Rc
2455961.346941	13.00629	12.74144	12.66609	0.00446	HATSouth	Rc
2455961.3504163	13.01098	12.72634	12.66304	0.00431	HATSouth	Rc
2455961.3554516	13.02412	12.72425	12.65711	0.00452	HATSouth	Rc
2455961.3589291	13.00089	12.72563	12.65995	0.00439	HATSouth	Rc
2455961.3624056	13.00304	12.72805	12.65947	0.00443	HATSouth	Rc
2455961.3674288	13.05137	12.73088	12.66448	0.00464	HATSouth	Rc
2455961.3712774	13.02332	12.74378	12.67566	0.00437	HATSouth	Rc
2455961.3748187	12.9904	12.72573	12.65185	0.00458	HATSouth	Rc
2455961.3806981	13.03403	12.71712	12.6595	0.00466	HATSouth	Rc
2455961.3841687	13.01224	12.71572	12.6474	0.00445	HATSouth	Rc
2455961.3876485	12.9826	12.7294	12.6664	0.00427	HATSouth	Rc
2455961.3927324	13.03932	12.74438	12.67538	0.00461	HATSouth	Rc
2455961.3965722	12.99915	12.72183	12.65377	0.00463	HATSouth	Rc
2455961.4969192	13.65313	12.7427	12.66867	0.00844	HATSouth	Rc
2455961.5004329	13.39861	12.68492	12.6556	0.00669	HATSouth	Rc
2455961.5039561	13.31028	12.73662	12.66944	0.00601	HATSouth	Rc
2455961.5090133	13.51607	12.69763	12.65088	0.00709	HATSouth	Rc
2455961.5128993	13.28082	12.71939	12.65516	0.00561	HATSouth	Rc
2455961.5164111	13.31293	12.72706	12.66863	0.00593	HATSouth	Rc
2455961.5216019	13.22301	12.71707	12.65938	0.00536	HATSouth	Rc
2455961.5287911	13.22155	12.71412	12.65575	0.00521	HATSouth	Rc
2455961.5340151	13.14544	12.71688	12.64924	0.00483	HATSouth	Rc
2455961.5379011	13.17548	12.72693	12.67318	0.00485	HATSouth	Rc
2455961.5413762	13.24655	12.75528	12.68732	0.00491	HATSouth	Rc
2455961.583624	12.74376	12.7323	12.66788	0.00409	HATSouth	Rc
2455961.5870489	12.73915	12.72944	12.66505	0.00412	HATSouth	Rc
2455961.5905552	12.74275	12.73056	12.66763	0.00405	HATSouth	Rc
2455961.595615	12.74427	12.73035	12.66196	0.00408	HATSouth	Rc
2455961.6030514	12.73557	12.73019	12.67316	0.00404	HATSouth	Rc
2455961.6080478	12.73202	12.72085	12.66373	0.00414	HATSouth	Rc
2455961.6114734	12.75159	12.73521	12.67617	0.00399	HATSouth	Rc
2455961.6149981	12.72622	12.71947	12.65639	0.00408	HATSouth	Rc
2455961.6201032	12.73818	12.7266	12.66513	0.0041	HATSouth	Rc
2455961.624002	12.73536	12.7262	12.66769	0.0039	HATSouth	Rc
2455961.6274312	12.74113	12.73094	12.66726	0.00401	HATSouth	Rc
2455961.632502	12.73943	12.72483	12.66384	0.004	HATSouth	Rc
2455961.6360441	12.74175	12.73154	12.66403	0.00425	HATSouth	Rc
2455961.6395318	12.74553	12.75033	12.67926	0.00416	HATSouth	Rc
2455961.6446413	12.73505	12.72886	12.66092	0.00395	HATSouth	Rc
2455961.6484561	12.72587	12.73248	12.66453	0.00415	HATSouth	Rc
2455961.6518663	12.72542	12.72792	12.66413	0.00394	HATSouth	Rc
2455961.6567066	12.72383	12.72475	12.66579	0.00406	HATSouth	Rc
2455961.6602151	12.72941	12.73072	12.66434	0.0041	HATSouth	Rc
2455961.6636348	12.7195	12.72925	12.6668	0.00404	HATSouth	Rc
2455961.6685553	12.72828	12.73299	12.66494	0.00397	HATSouth	Rc
2455961.6723524	12.72163	12.73086	12.66907	0.00399	HATSouth	Rc
2455961.67588	12.73512	12.7354	12.65667	0.00395	HATSouth	Rc
2455961.680997	12.75391	12.74692	12.67656	0.00408	HATSouth	Rc
2455961.6844934	12.74982	12.73452	12.67233	0.00408	HATSouth	Rc
2455961.6879067	12.75321	12.73314	12.66701	0.00412	HATSouth	Rc
2455961.6927375	12.74992	12.72797	12.66743	0.00407	HATSouth	Rc
2455961.6966298	12.75151	12.73533	12.67613	0.00406	HATSouth	Rc
2455961.7000475	12.74976	12.72553	12.65834	0.00402	HATSouth	Rc
2455961.7048389	12.75439	12.72833	12.66248	0.00417	HATSouth	Rc
2455961.7082585	12.75924	12.72739	12.66783	0.00423	HATSouth	Rc
2455961.7116955	12.75123	12.72837	12.66514	0.00404	HATSouth	Rc
2455961.7164179	12.7646	12.73044	12.66972	0.00408	HATSouth	Rc
2455961.7202619	12.76952	12.73316	12.66776	0.00416	HATSouth	Rc
2455961.7236764	12.77374	12.73985	12.67082	0.00409	HATSouth	Rc
2455961.7286117	12.77077	12.72834	12.66253	0.00413	HATSouth	Rc
2455961.7320818	12.7699	12.72759	12.66523	0.00408	HATSouth	Rc
2455961.7355759	12.78658	12.74057	12.67172	0.00415	HATSouth	Rc
2455961.7405327	12.77858	12.73003	12.66722	0.00416	HATSouth	Rc
2455961.7444081	12.77211	12.7316	12.66563	0.00426	HATSouth	Rc
2455961.7478669	12.77443	12.72614	12.65623	0.00404	HATSouth	Rc
2455961.7528585	12.78581	12.73595	12.66957	0.00425	HATSouth	Rc
2455961.7563268	12.76457	12.71509	12.65381	0.00411	HATSouth	Rc
2455961.7597451	12.78544	12.7373	12.67192	0.00414	HATSouth	Rc
2455961.7647782	12.77079	12.72381	12.66809	0.00413	HATSouth	Rc
2455961.7686163	12.78959	12.73401	12.66502	0.00414	HATSouth	Rc
2455961.7720714	12.78312	12.71408	12.64812	0.004	HATSouth	Rc
2455961.7769725	12.78933	12.72366	12.65719	0.00409	HATSouth	Rc
2455961.7804252	12.79955	12.73147	12.66342	0.00406	HATSouth	Rc
2455961.7838473	12.80401	12.72617	12.66099	0.00409	HATSouth	Rc
2455961.7887846	12.80893	12.73083	12.67266	0.00407	HATSouth	Rc
2455961.7926555	12.8058	12.72482	12.66129	0.00416	HATSouth	Rc
2455961.7961175	12.815	12.73431	12.67298	0.00401	HATSouth	Rc
2455961.8011012	12.82491	12.7258	12.66059	0.00392	HATSouth	Rc
2455961.8045708	12.8293	12.72476	12.65939	0.00404	HATSouth	Rc
2455961.8080368	12.84175	12.73205	12.67068	0.00395	HATSouth	Rc
2455961.813066	12.84999	12.71985	12.65716	0.00401	HATSouth	Rc
2455961.8169058	12.86858	12.73265	12.67179	0.00408	HATSouth	Rc
2455961.8203657	12.86694	12.72442	12.65716	0.00406	HATSouth	Rc
2455962.5911813	12.7464	12.72885	12.66599	0.00423	HATSouth	Rc
2455962.594653	12.73018	12.72142	12.65991	0.00415	HATSouth	Rc
2455962.5981908	12.7274	12.72875	12.66885	0.00417	HATSouth	Rc
2455962.6035658	12.72537	12.72138	12.65999	0.00422	HATSouth	Rc
2455962.6070455	12.71401	12.72334	12.66095	0.00406	HATSouth	Rc
2455962.6109521	12.71611	12.71744	12.65739	0.004	HATSouth	Rc
2455962.6160786	12.72182	12.73059	12.6729	0.00408	HATSouth	Rc
2455962.6195775	12.70682	12.7138	12.65479	0.00423	HATSouth	Rc
2455962.6230039	12.70864	12.72297	12.66325	0.00421	HATSouth	Rc
2455962.6279113	12.72908	12.72853	12.66517	0.00425	HATSouth	Rc
2455962.6317148	12.71383	12.72746	12.67529	0.004	HATSouth	Rc
2455962.6352184	12.71783	12.72344	12.65798	0.00419	HATSouth	Rc
2455962.6447208	12.72191	12.72712	12.67274	0.00413	HATSouth	Rc
2455962.6523343	12.75083	12.73334	12.67403	0.00437	HATSouth	Rc
2455962.6561796	12.73067	12.72883	12.67483	0.00413	HATSouth	Rc
2455962.6595744	12.7583	12.72661	12.65971	0.00425	HATSouth	Rc
2455962.6629631	12.74476	12.73023	12.66828	0.00423	HATSouth	Rc
2455962.66649	12.85265	12.72897	12.66597	0.00482	HATSouth	Rc
2455962.669899	12.75627	12.72242	12.66773	0.00427	HATSouth	Rc
2455962.6733078	12.73964	12.72825	12.66753	0.00432	HATSouth	Rc
2455962.6767808	12.76086	12.73066	12.66543	0.00418	HATSouth	Rc
2455962.680204	12.75465	12.72763	12.6659	0.0043	HATSouth	Rc
2455962.6836542	12.78622	12.72818	12.65964	0.00437	HATSouth	Rc
2455962.687049	12.74923	12.73331	12.66748	0.00423	HATSouth	Rc
2455962.690516	12.7341	12.72512	12.66305	0.00422	HATSouth	Rc
2455962.6939287	12.79536	12.72116	12.6623	0.00442	HATSouth	Rc
2455962.6973091	12.74017	12.72501	12.66073	0.00412	HATSouth	Rc
2455962.7007586	12.78817	12.72628	12.66051	0.00444	HATSouth	Rc
2455962.704265	12.82362	12.72396	12.65814	0.00461	HATSouth	Rc
2455962.7076691	13.05285	12.72373	12.66777	0.00518	HATSouth	Rc
2455962.7111096	12.77753	12.73048	12.66992	0.00436	HATSouth	Rc
2455962.7145254	12.76554	12.72117	12.65663	0.00434	HATSouth	Rc
2455962.7179621	12.75426	12.73655	12.67461	0.0041	HATSouth	Rc
2455962.7214876	12.79731	12.72496	12.66574	0.00444	HATSouth	Rc
2455962.7249306	12.8193	12.71895	12.66004	0.00439	HATSouth	Rc
2455962.728321	12.79691	12.71724	12.66394	0.00451	HATSouth	Rc
2455962.7317394	12.74987	12.71762	12.65359	0.00434	HATSouth	Rc
2455962.7351491	12.82148	12.72644	12.6634	0.00443	HATSouth	Rc
2455962.7490537	12.74767	12.72541	12.66519	0.00442	HATSouth	Rc
2455962.7524717	12.76698	12.72292	12.66433	0.00429	HATSouth	Rc
2455962.7559316	12.74119	12.72248	12.66961	0.0044	HATSouth	Rc
2455962.7609165	12.73198	12.72246	12.6668	0.00442	HATSouth	Rc
2455962.7643402	12.74101	12.73112	12.67474	0.0042	HATSouth	Rc
2455962.7681835	12.73348	12.72274	12.67215	0.00428	HATSouth	Rc
2455962.7734423	12.76232	12.73508	12.66368	0.00429	HATSouth	Rc
2455962.7769591	12.75296	12.72398	12.65995	0.00428	HATSouth	Rc
2455962.7804504	12.75126	12.72399	12.66754	0.00444	HATSouth	Rc
2455962.7855119	12.75027	12.72148	12.66458	0.00423	HATSouth	Rc
2455962.7894023	12.74826	12.71713	12.65712	0.00431	HATSouth	Rc
2455962.7928681	12.75649	12.72487	12.67198	0.00433	HATSouth	Rc
2455962.797995	12.74811	12.71551	12.66403	0.00438	HATSouth	Rc
2455962.8014578	12.75943	12.72996	12.6744	0.00438	HATSouth	Rc
2455962.8049369	12.76687	12.72447	12.66013	0.00432	HATSouth	Rc
2455962.8100695	12.789	12.724	12.66315	0.00433	HATSouth	Rc
2455962.8142551	12.79602	12.72845	12.66517	0.00452	HATSouth	Rc
2455962.8177071	12.7958	12.72368	12.66324	0.00421	HATSouth	Rc
2455963.5793478	12.67329	12.71766	12.66827	0.00419	HATSouth	Rc
2455963.5828398	12.6609	12.71946	12.65083	0.00431	HATSouth	Rc
2455963.586353	12.6591	12.72687	12.67017	0.00414	HATSouth	Rc
2455963.591634	12.69343	12.72516	12.65883	0.00411	HATSouth	Rc
2455963.5955262	12.72349	12.72551	12.66763	0.00431	HATSouth	Rc
2455963.5989637002	12.7254	12.71975	12.66595	0.00442	HATSouth	Rc
2455963.6038685	12.80022	12.72101	12.67174	0.00497	HATSouth	Rc
2455963.6072978	12.76054	12.72383	12.6605	0.0047	HATSouth	Rc
2455963.61079	12.83626	12.7407	12.67436	0.00514	HATSouth	Rc
2455963.6160681	12.72077	12.72818	12.66641	0.00445	HATSouth	Rc
2455963.6199636	12.73404	12.71815	12.65992	0.0046	HATSouth	Rc
2455963.6233917	12.76723	12.7335	12.67847	0.00463	HATSouth	Rc
2455963.6284335	12.72114	12.73307	12.67695	0.00458	HATSouth	Rc
2455963.6318573	12.7971	12.72789	12.67136	0.00462	HATSouth	Rc
2455963.6353598	12.81546	12.73116	12.66843	0.00492	HATSouth	Rc
2455963.6405008	12.74063	12.71439	12.64977	0.00479	HATSouth	Rc
2455963.6443911	12.77687	12.72597	12.6723	0.00504	HATSouth	Rc
2455963.6478039	12.67917	12.72519	12.66909	0.00424	HATSouth	Rc
2455963.6531326	12.71477	12.72847	12.66607	0.00446	HATSouth	Rc
2455963.6565474	12.67312	12.71666	12.65866	0.00418	HATSouth	Rc
2455963.6600457	12.6938	12.73299	12.66898	0.00418	HATSouth	Rc
2455963.6651666	12.72271	12.73185	12.66213	0.00444	HATSouth	Rc
2455963.6689731	12.73285	12.73902	12.67086	0.00444	HATSouth	Rc
2455963.6724583	12.7157	12.72449	12.66089	0.0044	HATSouth	Rc
2455963.6773157	12.73669	12.73425	12.66741	0.00432	HATSouth	Rc
2455963.680813	12.72588	12.72444	12.66254	0.00457	HATSouth	Rc
2455963.6842287	12.7305	12.72414	12.66211	0.00424	HATSouth	Rc
2455963.6891908	12.73447	12.72605	12.6616	0.00448	HATSouth	Rc
2455963.6930897	12.73307	12.71675	12.65506	0.00457	HATSouth	Rc
2455963.6965065	12.74741	12.72581	12.67063	0.00454	HATSouth	Rc
2455963.7013883	12.74256	12.73058	12.66119	0.00452	HATSouth	Rc
2455963.7047947	12.74024	12.72228	12.66624	0.0045	HATSouth	Rc
2455963.7082268	12.74136	12.72413	12.65827	0.00466	HATSouth	Rc
2455963.7130134	12.75335	12.73177	12.66814	0.00452	HATSouth	Rc
2455963.7168559	12.7556	12.73201	12.66231	0.00458	HATSouth	Rc
2455963.7202676	12.75732	12.72307	12.66195	0.00442	HATSouth	Rc
2455963.7251427	12.74613	12.71772	12.6524	0.00449	HATSouth	Rc
2455963.7285872	12.76551	12.72795	12.66455	0.00486	HATSouth	Rc
2455963.7320537	12.75361	12.71627	12.65398	0.00466	HATSouth	Rc
2455963.7370145	12.75751	12.72702	12.65746	0.00463	HATSouth	Rc
2455963.740885	12.77558	12.74088	12.68021	0.00465	HATSouth	Rc
2455963.7443733	12.77805	12.73476	12.66732	0.00504	HATSouth	Rc
2455963.7529422	12.7561	12.73507	12.6694	0.00455	HATSouth	Rc
2455963.7564254	12.74613	12.72163	12.66358	0.00478	HATSouth	Rc
2455963.7614124	12.7557	12.72471	12.66524	0.00471	HATSouth	Rc
2455963.7652383	12.75577	12.71461	12.65939	0.00486	HATSouth	Rc
2455963.7687139	12.75732	12.71722	12.65063	0.00458	HATSouth	Rc
2455963.7737264	12.7657	12.71844	12.65861	0.00468	HATSouth	Rc
2455963.7771434	12.77097	12.71846	12.66444	0.00489	HATSouth	Rc
2455963.7805952	12.79039	12.73686	12.66983	0.00494	HATSouth	Rc
2455963.7857368	12.79251	12.72458	12.66154	0.00492	HATSouth	Rc
2455963.7932209	12.79248	12.71487	12.65621	0.00498	HATSouth	Rc
2455963.7980077	12.81125	12.72401	12.66925	0.00496	HATSouth	Rc
2455963.8014958	12.82118	12.72561	12.66585	0.00504	HATSouth	Rc
2455963.8049775	12.82463	12.72451	12.66102	0.00479	HATSouth	Rc
2455963.8098794	12.82824	12.72342	12.66111	0.00503	HATSouth	Rc
2455963.8137074998	12.82735	12.71764	12.66427	0.00536	HATSouth	Rc
2455964.4360299	13.1297	12.71555	12.65474	0.00626	HATSouth	Rc
2455964.4398466	13.17476	12.72974	12.66903	0.00692	HATSouth	Rc
2455964.4432959	13.15173	12.72646	12.66642	0.00699	HATSouth	Rc
2455964.4486739	13.11363	12.72191	12.65924	0.00643	HATSouth	Rc
2455964.4525149	13.14072	12.73776	12.66978	0.00683	HATSouth	Rc
2455964.456016	13.119	12.73957	12.66429	0.00667	HATSouth	Rc
2455964.4613322	13.0965	12.75992	12.6849	0.00705	HATSouth	Rc
2455964.4648349	13.0539	12.71956	12.66264	0.0065	HATSouth	Rc
2455964.4683538	13.09623	12.75064	12.68556	0.00715	HATSouth	Rc
2455964.4734331	13.07145	12.71534	12.65384	0.00675	HATSouth	Rc
2455964.4772855	13.11654	12.76882	12.6862	0.00733	HATSouth	Rc
2455964.4807705	13.09478	12.73726	12.6693	0.00708	HATSouth	Rc
2455964.4863241	13.08068	12.71893	12.65034	0.00682	HATSouth	Rc
2455964.4898374	13.08201	12.72611	12.66745	0.00609	HATSouth	Rc
2455964.493289	13.10711	12.73363	12.66685	0.00659	HATSouth	Rc
2455964.4989944	13.08814	12.71583	12.65847	0.00696	HATSouth	Rc
2455964.5028579	13.09988	12.70324	12.65507	0.00691	HATSouth	Rc
2455964.5063564	13.09251	12.7172	12.65412	0.00666	HATSouth	Rc
2455964.5117263	13.09934	12.72092	12.6537	0.00707	HATSouth	Rc
2455964.5152622	13.12463	12.75378	12.67758	0.00702	HATSouth	Rc
2455964.5187151	13.10428	12.73363	12.66821	0.00648	HATSouth	Rc
2455964.524155	13.09744	12.71703	12.65411	0.00724	HATSouth	Rc
2455964.5280207	13.26748	12.69775	12.64388	0.00873	HATSouth	Rc
2455964.5402254	13.28008	12.69645	12.64589	0.00866	HATSouth	Rc
2455964.5437156	13.24689	12.73742	12.66808	0.00797	HATSouth	Rc
2455964.5691305	13.31017	12.73631	12.66689	0.00937	HATSouth	Rc
2455964.5753487	12.75038	12.72559	12.66998	0.00495	HATSouth	Rc
2455964.5788111	12.74459	12.72636	12.66616	0.0047	HATSouth	Rc
2455964.5823095	12.72616	12.71356	12.65694	0.00462	HATSouth	Rc
2455964.5874634	12.76679	12.74377	12.67585	0.00503	HATSouth	Rc
2455964.5908786	12.76058	12.73276	12.66362	0.00484	HATSouth	Rc
2455964.5946898	12.76878	12.74086	12.67196	0.00501	HATSouth	Rc
2455964.6000048	12.7601	12.72813	12.66749	0.00521	HATSouth	Rc
2455964.6034209	12.75524	12.73275	12.66863	0.00488	HATSouth	Rc
2455964.6068368	12.74771	12.72336	12.66773	0.00494	HATSouth	Rc
2455964.611749	12.74551	12.72282	12.6592	0.00494	HATSouth	Rc
2455964.6155568	12.76545	12.74263	12.67248	0.00511	HATSouth	Rc
2455964.6190473	12.76238	12.73776	12.67275	0.00491	HATSouth	Rc
2455964.6242768	12.75536	12.72388	12.65588	0.00506	HATSouth	Rc
2455964.6276774	12.75736	12.72742	12.66007	0.00493	HATSouth	Rc
2455964.6311694	12.75277	12.73478	12.6539	0.00528	HATSouth	Rc
2455964.6361225	12.76697	12.74516	12.67395	0.00491	HATSouth	Rc
2455964.6401147	12.76677	12.74844	12.67784	0.00464	HATSouth	Rc
2455964.6436916	12.75893	12.7383	12.66455	0.0049	HATSouth	Rc
2455964.6485668	12.75904	12.74069	12.66526	0.00512	HATSouth	Rc
2455964.6519751	12.75345	12.72746	12.65782	0.00482	HATSouth	Rc
2455964.6553804	12.77756	12.72383	12.66796	0.00466	HATSouth	Rc
2455964.6602973	12.76765	12.7384	12.66972	0.00502	HATSouth	Rc
2455964.66417	12.79257	12.73285	12.67175	0.00514	HATSouth	Rc
2455964.6676472	12.74885	12.72774	12.66565	0.00493	HATSouth	Rc
2455964.6724615	12.78222	12.74209	12.67121	0.00506	HATSouth	Rc
2455964.6759967	12.75896	12.73892	12.66743	0.0051	HATSouth	Rc
2455964.6794672	12.77399	12.73905	12.66791	0.00522	HATSouth	Rc
2455964.6845007	12.76425	12.7235	12.66023	0.00486	HATSouth	Rc
2455964.6883597	12.77826	12.72772	12.65981	0.00485	HATSouth	Rc
2455964.6918892	12.79073	12.74919	12.68123	0.0048	HATSouth	Rc
2455964.6968003	12.77487	12.72817	12.66248	0.00538	HATSouth	Rc
2455964.7002645	12.77321	12.72859	12.66011	0.00547	HATSouth	Rc
2455964.7036806	12.77781	12.72991	12.6645	0.00509	HATSouth	Rc
2455964.7085553	12.77244	12.72201	12.6576	0.00503	HATSouth	Rc
2455964.7123675	12.78073	12.7278	12.66944	0.00533	HATSouth	Rc
2455964.7158109	12.78242	12.72391	12.66338	0.00518	HATSouth	Rc
2455964.7206701	12.76545	12.71224	12.65478	0.00502	HATSouth	Rc
2455964.7240908	12.79313	12.72881	12.66317	0.00532	HATSouth	Rc
2455964.7275546	12.78601	12.71865	12.65889	0.0053	HATSouth	Rc
2455964.7324294	12.80332	12.72625	12.66898	0.00551	HATSouth	Rc
2455964.7362694	12.79657	12.72755	12.66484	0.00507	HATSouth	Rc
2455964.7397245	12.80297	12.72463	12.66362	0.00551	HATSouth	Rc
2455964.7447175	12.8072	12.72444	12.66295	0.00544	HATSouth	Rc
2455964.7481755	12.79917	12.7205	12.65821	0.00528	HATSouth	Rc
2455964.7516312	12.81495	12.73999	12.66726	0.00586	HATSouth	Rc
2455964.756615	12.83077	12.749	12.68469	0.00561	HATSouth	Rc
2455964.7604229	12.81205	12.7238	12.66607	0.00546	HATSouth	Rc
2455964.763875	12.79853	12.71573	12.65584	0.00552	HATSouth	Rc
2455964.7687091	12.80679	12.71592	12.66185	0.00586	HATSouth	Rc
2455964.7721857	12.80631	12.71475	12.66326	0.00579	HATSouth	Rc
2455964.7756604	12.82081	12.72609	12.67068	0.00614	HATSouth	Rc
2455964.7805958	12.81994	12.71796	12.6604	0.00589	HATSouth	Rc
2455964.7844344	12.83162	12.71937	12.66095	0.00598	HATSouth	Rc
2455964.7878889	12.84545	12.73736	12.68421	0.006	HATSouth	Rc
2455964.7927297	12.84099	12.72314	12.66403	0.00587	HATSouth	Rc
2455964.7961909	12.86928	12.73904	12.67304	0.00609	HATSouth	Rc
2455964.7996553	12.85228	12.72355	12.6694	0.00587	HATSouth	Rc
2455964.8044611	12.87235	12.7291	12.67014	0.00651	HATSouth	Rc
2455964.8082918	12.88527	12.73547	12.67609	0.00673	HATSouth	Rc
2455964.8117428	12.86684	12.71439	12.65762	0.00596	HATSouth	Rc
2455964.9170177	12.87701	12.7196	12.66482	0.00567	HATSouth	Rc
2455964.9223433	12.86804	12.72075	12.66572	0.00558	HATSouth	Rc
2455964.9258538	12.87513	12.72945	12.67574	0.0055	HATSouth	Rc
2455964.9293463	12.84703	12.70665	12.66315	0.00524	HATSouth	Rc
2455964.9328351	12.84774	12.70787	12.66108	0.00498	HATSouth	Rc
2455964.9363454	12.87208	12.73349	12.67998	0.00548	HATSouth	Rc
2455964.9398023	12.84816	12.71232	12.6607	0.0053	HATSouth	Rc
2455964.943275	12.84682	12.71968	12.66592	0.0054	HATSouth	Rc
2455964.9467137	12.8635	12.72889	12.67842	0.00521	HATSouth	Rc
2455964.9501854	12.83648	12.70146	12.64583	0.0054	HATSouth	Rc
2455964.953628	12.84818	12.71134	12.65416	0.00531	HATSouth	Rc
2455964.9571041	12.85725	12.71685	12.66201	0.00519	HATSouth	Rc
2455964.960557	12.85099	12.70751	12.6552	0.00548	HATSouth	Rc
2455964.9640524	12.85202	12.71017	12.65851	0.00539	HATSouth	Rc
2455964.9675277	12.86212	12.72726	12.67026	0.00546	HATSouth	Rc
2455964.9710093	12.86557	12.71911	12.67088	0.00593	HATSouth	Rc
2455964.9745061	12.86131	12.71349	12.66452	0.00558	HATSouth	Rc
2455964.9779883	12.85501	12.69144	12.63754	0.00544	HATSouth	Rc
2455964.9814264	12.99102	12.71215	12.65701	0.00587	HATSouth	Rc
2455964.984881	13.14289	12.71264	12.66037	0.00678	HATSouth	Rc
2455964.9883617	13.36108	12.70593	12.65717	0.00758	HATSouth	Rc
2455964.9917671	13.66661	12.7391	12.67774	0.00982	HATSouth	Rc
2455965.0991075	13.02484	12.73481	12.6713	0.00694	HATSouth	Rc
2455965.1025799	12.95034	12.71712	12.67436	0.00667	HATSouth	Rc
2455965.1060578	12.95787	12.72905	12.67133	0.00654	HATSouth	Rc
2455965.1095469	12.96717	12.72864	12.67042	0.00628	HATSouth	Rc
2455965.113019	12.96955	12.70465	12.66097	0.00652	HATSouth	Rc
2455965.116481	13.01671	12.73168	12.67175	0.00724	HATSouth	Rc
2455965.1199696	13.02276	12.71365	12.67025	0.0069	HATSouth	Rc
2455965.1234315	13.03003	12.73076	12.67377	0.00715	HATSouth	Rc
2455965.1268966	13.03619	12.72758	12.67293	0.00689	HATSouth	Rc
2455965.1303932	13.03494	12.70935	12.66233	0.00687	HATSouth	Rc
2455965.1338719	13.07291	12.72909	12.66653	0.00717	HATSouth	Rc
2455965.1373597	13.09627	12.74665	12.69687	0.00755	HATSouth	Rc
2455965.1408379	13.15925	12.72332	12.65878	0.00934	HATSouth	Rc
2455965.1443093	13.07286	12.71502	12.66977	0.00701	HATSouth	Rc
2455965.1477582	13.0712	12.70198	12.65421	0.00776	HATSouth	Rc
2455965.1512304	13.16485	12.72398	12.66996	0.00781	HATSouth	Rc
2455965.1547276	13.28721	12.72091	12.6693	0.00865	HATSouth	Rc
2455965.6362068	12.69819	12.73101	12.65761	0.00502	HATSouth	Rc
2455965.6396253	12.72547	12.76601	12.68091	0.00467	HATSouth	Rc
2455965.6431333	12.68208	12.72262	12.65836	0.00484	HATSouth	Rc
2455965.6484296	12.72633	12.7475	12.66754	0.00503	HATSouth	Rc
2455965.6519096	12.69344	12.71825	12.65527	0.00503	HATSouth	Rc
2455965.6557827	12.73608	12.75997	12.6854	0.00493	HATSouth	Rc
2455965.6608649	12.73787	12.73198	12.67294	0.00479	HATSouth	Rc
2455965.7261341	12.77394	12.71812	12.66805	0.00532	HATSouth	Rc
2455965.7296044	12.78194	12.72071	12.66401	0.00511	HATSouth	Rc
2455965.7330761	12.80576	12.73804	12.66947	0.00543	HATSouth	Rc
2455965.7380485	12.79053	12.72779	12.66607	0.00539	HATSouth	Rc
2455965.7415205	12.79832	12.7318	12.66376	0.00576	HATSouth	Rc
2455965.7453448	12.78313	12.73511	12.66602	0.00534	HATSouth	Rc
2455965.7502803	12.77217	12.72308	12.6605	0.00562	HATSouth	Rc
2455965.7537378	12.8135	12.76158	12.68788	0.00519	HATSouth	Rc
2455965.7571528	12.78963	12.74328	12.67019	0.00554	HATSouth	Rc
2455965.7619529	12.80175	12.74021	12.67583	0.00543	HATSouth	Rc
2455965.7654375	12.79141	12.73196	12.67112	0.0057	HATSouth	Rc
2455965.7694919	12.79687	12.72042	12.66253	0.00548	HATSouth	Rc
2455965.774416	12.7959	12.73486	12.6637	0.00546	HATSouth	Rc
2455965.7778715	12.81048	12.72794	12.66951	0.00586	HATSouth	Rc
2455965.7813391	12.82546	12.74084	12.67428	0.00556	HATSouth	Rc
2455965.7864052	12.81136	12.73033	12.65529	0.00518	HATSouth	Rc
2455965.7902465	12.81827	12.73009	12.6662	0.00565	HATSouth	Rc
2455965.793704	12.80692	12.71867	12.65325	0.00532	HATSouth	Rc
2455965.7985931	12.83178	12.73834	12.67467	0.00573	HATSouth	Rc
2455965.8020675	12.8246	12.73812	12.66862	0.00586	HATSouth	Rc
2455966.5703967	12.72166	12.72619	12.66194	0.00438	HATSouth	Rc
2455966.5742046	12.73765	12.74769	12.68334	0.0044	HATSouth	Rc
2455966.5777115	12.72944	12.7398	12.67695	0.00485	HATSouth	Rc
2455966.5860773	12.76539	12.74067	12.6707	0.00449	HATSouth	Rc
2455966.5894995	12.75254	12.73463	12.66699	0.00439	HATSouth	Rc
2455966.5946328	12.74144	12.72464	12.65986	0.00449	HATSouth	Rc
2455966.5985341	12.74875	12.73857	12.6689	0.00441	HATSouth	Rc
2455966.6019576	12.73661	12.74023	12.66513	0.00441	HATSouth	Rc
2455966.6072201	12.72887	12.73167	12.66846	0.00429	HATSouth	Rc
2455966.610643	12.73279	12.72586	12.66556	0.00439	HATSouth	Rc
2455966.6141449	12.73664	12.73708	12.66864	0.00456	HATSouth	Rc
2455966.6192182	12.73848	12.7258	12.65433	0.00423	HATSouth	Rc
2455966.623091	12.74915	12.73834	12.67042	0.00426	HATSouth	Rc
2455966.6265091	12.74395	12.74728	12.66572	0.00453	HATSouth	Rc
2455966.631376	12.74725	12.74709	12.66662	0.0045	HATSouth	Rc
2455966.6347815	12.74268	12.73992	12.66244	0.00437	HATSouth	Rc
2455966.638188	12.74715	12.74803	12.67323	0.00457	HATSouth	Rc
2455966.6429172	12.73992	12.73748	12.66184	0.00434	HATSouth	Rc
2455966.6469769	12.73468	12.72446	12.6601	0.0042	HATSouth	Rc
2455966.6503878	12.7443	12.73112	12.66277	0.00483	HATSouth	Rc
2455966.6552556	12.73257	12.72946	12.65829	0.00439	HATSouth	Rc
2455966.6585862	12.72334	12.72075	12.65288	0.00425	HATSouth	Rc
2455966.662085	12.7337	12.73484	12.65726	0.00455	HATSouth	Rc
2455966.6669848	12.72623	12.72373	12.66315	0.00439	HATSouth	Rc
2455966.6710538	12.74118	12.7342	12.67159	0.00434	HATSouth	Rc
2455966.6744661	12.72022	12.71399	12.66003	0.00449	HATSouth	Rc
2455966.6829051	12.73877	12.72766	12.66512	0.00443	HATSouth	Rc
2455966.6864245	12.73683	12.72335	12.65796	0.00422	HATSouth	Rc
2455966.6912502	12.73713	12.7239	12.65967	0.0044	HATSouth	Rc
2455966.6950674	12.74089	12.72837	12.66248	0.00455	HATSouth	Rc
2455966.6985188	12.73833	12.72169	12.661	0.00444	HATSouth	Rc
2455966.7033565	12.74562	12.73122	12.66396	0.00431	HATSouth	Rc
2455966.7067619	12.75406	12.73097	12.66922	0.00458	HATSouth	Rc
2455966.7102099	12.73898	12.72438	12.6639	0.0046	HATSouth	Rc
2455966.7150738	12.7478	12.72648	12.66441	0.00445	HATSouth	Rc
2455966.7188869	12.75908	12.73501	12.67431	0.00458	HATSouth	Rc
2455966.7223474	12.76376	12.73893	12.672	0.00462	HATSouth	Rc
2455966.7272683	12.74706	12.71922	12.65429	0.00435	HATSouth	Rc
2455966.7307427	12.76032	12.72969	12.66987	0.00455	HATSouth	Rc
2455966.7342133	12.75617	12.73467	12.67608	0.00443	HATSouth	Rc
2455966.7392501	12.76815	12.73041	12.66779	0.00452	HATSouth	Rc
2455966.7431238	12.76127	12.73466	12.65835	0.00469	HATSouth	Rc
2455966.7465725	12.76308	12.74444	12.67791	0.00461	HATSouth	Rc
2455966.7513866	12.75652	12.72475	12.66303	0.00458	HATSouth	Rc
2455966.754848	12.75583	12.71818	12.65847	0.00438	HATSouth	Rc
2455966.7634404	12.77472	12.73138	12.66683	0.00483	HATSouth	Rc
2455966.7672867	12.7782	12.72686	12.66164	0.00468	HATSouth	Rc
2455966.7707718	12.78921	12.7359	12.67005	0.00487	HATSouth	Rc
2455966.7756496	12.78037	12.72278	12.66709	0.00482	HATSouth	Rc
2455966.7791037	12.7922	12.73642	12.6713	0.00481	HATSouth	Rc
2455966.7825355	12.77937	12.72228	12.66047	0.00484	HATSouth	Rc
2455966.7876283	12.78121	12.71725	12.6649	0.00469	HATSouth	Rc
2455966.7914922	12.79267	12.72406	12.66477	0.0048	HATSouth	Rc
2455966.7949634	12.81202	12.74069	12.66706	0.00485	HATSouth	Rc
2455966.7999157	12.79622	12.71876	12.65455	0.00505	HATSouth	Rc
2455966.8033649	12.80834	12.72326	12.66303	0.00495	HATSouth	Rc
2455966.8068434	12.81985	12.73135	12.66689	0.00498	HATSouth	Rc
2455966.9157127	12.88429	12.73273	12.67911	0.00478	HATSouth	Rc
2455966.9210601	12.85632	12.72022	12.66445	0.00438	HATSouth	Rc
2455966.9245564	12.8606	12.72305	12.67013	0.00444	HATSouth	Rc
2455966.9280172	12.86475	12.72771	12.67086	0.00447	HATSouth	Rc
2455966.9316515	12.87538	12.73664	12.67582	0.00452	HATSouth	Rc
2455966.9350972	12.86115	12.72247	12.66716	0.00455	HATSouth	Rc
2455966.9389279	12.86366	12.72569	12.66772	0.00446	HATSouth	Rc
2455966.9424107	12.84992	12.71642	12.66495	0.0045	HATSouth	Rc
2455966.9458671	12.85435	12.71549	12.65315	0.00448	HATSouth	Rc
2455966.9493658	12.85585	12.72041	12.66136	0.0046	HATSouth	Rc
2455966.9528226	12.85574	12.73047	12.66926	0.00466	HATSouth	Rc
2455966.9563028	12.84089	12.71292	12.65741	0.00447	HATSouth	Rc
2455966.9601174	12.84895	12.72256	12.66673	0.00446	HATSouth	Rc
2455966.9636077	12.86705	12.73015	12.66481	0.00466	HATSouth	Rc
2455966.9671101	12.86424	12.7151	12.65365	0.0048	HATSouth	Rc
2455966.9705977	12.93441	12.70111	12.65272	0.00515	HATSouth	Rc
2455966.9740998	13.25521	12.74182	12.67583	0.00677	HATSouth	Rc
2455966.9775708	13.20929	12.70125	12.65964	0.00668	HATSouth	Rc
2455966.9813931	12.86679	12.71217	12.65482	0.0045	HATSouth	Rc
2455966.9848377	12.88215	12.72576	12.66069	0.00446	HATSouth	Rc
2455966.9883186	12.9014	12.73474	12.66461	0.00473	HATSouth	Rc
2455966.9917958	12.91853	12.73868	12.6769	0.00477	HATSouth	Rc
2455966.9952934	12.92342	12.72816	12.66265	0.00467	HATSouth	Rc
2455966.998799	12.97033	12.73958	12.67652	0.00508	HATSouth	Rc
2455967.0026528	12.99435	12.74271	12.68876	0.005	HATSouth	Rc
2455967.0060916	12.98682	12.72987	12.67331	0.0048	HATSouth	Rc
2455967.0096743	12.99347	12.73787	12.67213	0.00502	HATSouth	Rc
2455967.0131712	13.01651	12.7131	12.66785	0.00524	HATSouth	Rc
2455967.0166641	13.08216	12.73603	12.67643	0.00517	HATSouth	Rc
2455967.0201585	13.2076	12.74655	12.68509	0.00598	HATSouth	Rc
2455967.0643658	12.92936	12.72946	12.67044	0.00535	HATSouth	Rc
2455967.0680684	12.9442	12.73083	12.66443	0.00511	HATSouth	Rc
2455967.0785568	13.01367	12.73964	12.67811	0.0054	HATSouth	Rc
2455967.0820528	12.98821	12.71583	12.64537	0.00534	HATSouth	Rc
2455967.0859368	13.04607	12.74044	12.67058	0.00565	HATSouth	Rc
2455967.0894048	13.25854	12.71913	12.64933	0.00704	HATSouth	Rc
2455967.1217717	12.99487	12.72077	12.66173	0.00529	HATSouth	Rc
2455967.1254848	12.99391	12.71722	12.65978	0.00544	HATSouth	Rc
2455967.1289859	13.0404	12.71934	12.65717	0.00566	HATSouth	Rc
2455967.1360506	13.12261	12.70819	12.6557	0.006	HATSouth	Rc
2455967.139529	13.21847	12.72913	12.67089	0.00612	HATSouth	Rc
2455967.1433715	13.29682	12.7266	12.67372	0.0065	HATSouth	Rc
2455967.1468518	13.43058	12.73191	12.67396	0.00707	HATSouth	Rc
2455967.1502899	13.42065	12.72305	12.66234	0.007	HATSouth	Rc
2455967.1537548	13.3851	12.72286	12.67003	0.00713	HATSouth	Rc
2455967.5680073	12.79132	12.72841	12.65555	0.00444	HATSouth	Rc
2455967.5718324	12.78479	12.73268	12.66143	0.00433	HATSouth	Rc
2455967.5753286	12.78998	12.73825	12.66865	0.00441	HATSouth	Rc
2455967.5803372	12.79336	12.7416	12.66593	0.00438	HATSouth	Rc
2455967.5837664	12.78361	12.73091	12.66366	0.0045	HATSouth	Rc
2455967.5872638	12.78888	12.73838	12.66507	0.00434	HATSouth	Rc
2455967.5922849	12.76921	12.72896	12.65382	0.00426	HATSouth	Rc
2455967.5960936	12.76564	12.72028	12.65727	0.00433	HATSouth	Rc
2455967.5995281	12.76492	12.70951	12.64823	0.00449	HATSouth	Rc
2455967.6046929	12.76554	12.71584	12.64973	0.00441	HATSouth	Rc
2455967.6081693	12.76552	12.72645	12.66315	0.00437	HATSouth	Rc
2455967.6117006	12.77522	12.73431	12.66737	0.00438	HATSouth	Rc
2455967.6168071	12.774	12.72204	12.65525	0.00452	HATSouth	Rc
2455967.6206836	12.78534	12.73752	12.67648	0.00441	HATSouth	Rc
2455967.6241021	12.76942	12.73376	12.66638	0.00454	HATSouth	Rc
2455967.6289274	12.75107	12.70978	12.64923	0.00433	HATSouth	Rc
2455967.6323518	12.75209	12.71813	12.65195	0.00431	HATSouth	Rc
2455967.63576	12.78246	12.74929	12.66611	0.00452	HATSouth	Rc
2455967.6406963	12.77574	12.73844	12.6645	0.00439	HATSouth	Rc
2455967.644508	12.77654	12.73241	12.67153	0.00446	HATSouth	Rc
2455967.6480105	12.77837	12.73983	12.66836	0.00442	HATSouth	Rc
2455967.6528004	12.76384	12.71955	12.65381	0.00434	HATSouth	Rc
2455967.6563063	12.75789	12.72317	12.66113	0.00442	HATSouth	Rc
2455967.6597374	12.76674	12.7338	12.66398	0.00439	HATSouth	Rc
2455967.6655902	12.77836	12.72912	12.66521	0.00428	HATSouth	Rc
2455967.6700512	12.77891	12.7301	12.66665	0.00437	HATSouth	Rc
2455967.6738482	12.78193	12.72822	12.66103	0.00459	HATSouth	Rc
2455967.6786824	12.79233	12.73232	12.66173	0.00438	HATSouth	Rc
2455967.6821839	12.7896	12.73423	12.67593	0.00462	HATSouth	Rc
2455967.6856561	12.79945	12.74064	12.67515	0.00473	HATSouth	Rc
2455967.6904271	12.79643	12.72511	12.66494	0.00447	HATSouth	Rc
2455967.6943069	12.82006	12.74614	12.67839	0.00478	HATSouth	Rc
2455967.6977535	12.79844	12.7218	12.65775	0.00454	HATSouth	Rc
2455967.7024893	12.81381	12.73918	12.67218	0.00484	HATSouth	Rc
2455967.7059505	12.82803	12.75207	12.68386	0.00478	HATSouth	Rc
2455967.7093548	12.81922	12.73477	12.67472	0.00455	HATSouth	Rc
2455967.7141165	12.80613	12.72408	12.66188	0.00458	HATSouth	Rc
2455967.7179539	12.80624	12.72564	12.66117	0.00468	HATSouth	Rc
2455967.7214336	12.82196	12.73548	12.67522	0.00476	HATSouth	Rc
2455967.7262385	12.81821	12.72805	12.66778	0.00461	HATSouth	Rc
2455967.7296992	12.82569	12.73155	12.6663	0.00457	HATSouth	Rc
2455967.7331575	12.83039	12.72847	12.66752	0.00486	HATSouth	Rc
2455967.7380189	12.82498	12.72681	12.6619	0.00448	HATSouth	Rc
2455967.7418857	12.82431	12.71778	12.66245	0.00488	HATSouth	Rc
2455967.7453555	12.8393	12.73236	12.67443	0.00488	HATSouth	Rc
2455967.7503017	12.83013	12.72334	12.66101	0.00475	HATSouth	Rc
2455967.7537531	12.86019	12.747	12.67516	0.00479	HATSouth	Rc
2455967.7571744	12.84979	12.7299	12.66252	0.00502	HATSouth	Rc
2455967.7621144	12.86126	12.73505	12.67592	0.00498	HATSouth	Rc
2455967.765994	12.8647	12.73533	12.67705	0.00484	HATSouth	Rc
2455967.7694435	12.8638	12.73339	12.669	0.00481	HATSouth	Rc
2455967.774246	12.86435	12.72693	12.65865	0.00518	HATSouth	Rc
2455967.7777286	12.88202	12.73586	12.66555	0.00494	HATSouth	Rc
2455967.7812288	12.88243	12.73314	12.67003	0.00502	HATSouth	Rc
2455967.7863812	12.88373	12.7306	12.67596	0.00529	HATSouth	Rc
2455967.790239	12.90317	12.74298	12.67613	0.00542	HATSouth	Rc
2455967.7938766	12.89952	12.73611	12.675	0.00563	HATSouth	Rc
2455967.79882	12.90031	12.72224	12.6685	0.00554	HATSouth	Rc
2455967.8022752	12.92867	12.7428	12.67914	0.00557	HATSouth	Rc
2455967.9390335	12.84058	12.70821	12.6518	0.00411	HATSouth	Rc
2455967.9443947	12.84881	12.71463	12.65888	0.00413	HATSouth	Rc
2455967.9478959	12.8405	12.7081	12.65213	0.00413	HATSouth	Rc
2455967.9514018	12.84897	12.71316	12.65548	0.00413	HATSouth	Rc
2455967.9549133	12.84391	12.71424	12.65633	0.00409	HATSouth	Rc
2455967.9584287	12.84308	12.7086	12.65782	0.00422	HATSouth	Rc
2455967.9660507	12.82379	12.70653	12.64836	0.00421	HATSouth	Rc
2455967.9695384	12.83483	12.70626	12.65529	0.0043	HATSouth	Rc
2455967.9730528	12.8289	12.70609	12.65107	0.00425	HATSouth	Rc
2455967.9765453	12.85087	12.7287	12.67465	0.00425	HATSouth	Rc
2455967.9799892	12.82914	12.70729	12.64938	0.00428	HATSouth	Rc
2455967.9838364	12.87878	12.75113	12.67678	0.00432	HATSouth	Rc
2455967.9873125	12.83885	12.71102	12.66272	0.00432	HATSouth	Rc
2455967.9907596	13.41778	12.71259	12.66399	0.00709	HATSouth	Rc
2455967.9943169	13.57806	12.71908	12.67059	0.00825	HATSouth	Rc
2455968.3426907	13.28214	12.72424	12.67448	0.00552	HATSouth	Rc
2455968.3462096	13.15491	12.7363	12.66146	0.00485	HATSouth	Rc
2455968.3497284	13.17984	12.733	12.66141	0.00486	HATSouth	Rc
2455968.3548472	13.26615	12.7692	12.68554	0.00545	HATSouth	Rc
2455968.3583069	13.20207	12.70976	12.64648	0.00521	HATSouth	Rc
2455968.3621772	13.16041	12.7129	12.65792	0.0047	HATSouth	Rc
2455968.3674632	13.19685	12.73764	12.65663	0.00518	HATSouth	Rc
2455968.5667388	12.82436	12.74723	12.67871	0.004	HATSouth	Rc
2455968.5715378	12.8166	12.74661	12.67681	0.00408	HATSouth	Rc
2455968.5754354	12.80904	12.73888	12.67642	0.00406	HATSouth	Rc
2455968.582205	12.7902	12.73257	12.66688	0.00402	HATSouth	Rc
2455968.5862173	12.79007	12.72557	12.66307	0.00413	HATSouth	Rc
2455968.5903064	12.78813	12.72074	12.65854	0.00414	HATSouth	Rc
2455968.5967139	12.80306	12.72996	12.66877	0.00423	HATSouth	Rc
2455968.6010805	12.78639	12.71682	12.65982	0.00408	HATSouth	Rc
2455968.6050797	12.78111	12.72225	12.66278	0.00415	HATSouth	Rc
2455968.6110403	12.79571	12.7265	12.65427	0.00423	HATSouth	Rc
2455968.615422	12.80843	12.73739	12.67343	0.00425	HATSouth	Rc
2455968.6199414	12.81441	12.75746	12.67565	0.00419	HATSouth	Rc
2455968.6274076	12.79933	12.73667	12.66475	0.00424	HATSouth	Rc
2455968.6312712	12.79299	12.72415	12.66467	0.0041	HATSouth	Rc
2455968.6350025	12.81833	12.74566	12.66912	0.00445	HATSouth	Rc
2455968.6403832	12.80901	12.73819	12.66488	0.00428	HATSouth	Rc
2455968.6437926	12.80553	12.73588	12.67199	0.00435	HATSouth	Rc
2455968.6472008	12.80603	12.74447	12.68346	0.00427	HATSouth	Rc
2455968.650687	12.82714	12.75211	12.67203	0.00433	HATSouth	Rc
2455968.6541056	12.79562	12.72751	12.65821	0.00429	HATSouth	Rc
2455968.6578333	12.80702	12.72568	12.66391	0.00431	HATSouth	Rc
2455968.6635177	12.80757	12.73507	12.67069	0.0043	HATSouth	Rc
2455968.6670005	12.80895	12.73213	12.67439	0.00427	HATSouth	Rc
2455968.6707945	12.82193	12.73061	12.66459	0.00439	HATSouth	Rc
2455968.6763893	12.81233	12.71998	12.65973	0.00435	HATSouth	Rc
2455968.6798395	12.81475	12.72384	12.66042	0.00444	HATSouth	Rc
2455968.6838774	12.81341	12.72293	12.65778	0.00438	HATSouth	Rc
2455968.6873744	12.81095	12.712	12.64668	0.00441	HATSouth	Rc
2455968.6911798	12.81681	12.72649	12.66487	0.0043	HATSouth	Rc
2455968.6949757	12.81694	12.72551	12.65922	0.00436	HATSouth	Rc
2455968.6998774	12.80908	12.71463	12.65323	0.0042	HATSouth	Rc
2455968.7035765	12.82296	12.72914	12.66366	0.00441	HATSouth	Rc
2455968.7074563	12.82419	12.72518	12.66712	0.00437	HATSouth	Rc
2455968.7130848	12.83233	12.73372	12.67086	0.00444	HATSouth	Rc
2455968.7168826	12.82966	12.7251	12.66698	0.0045	HATSouth	Rc
2455968.7206698	12.8319	12.71835	12.65183	0.00452	HATSouth	Rc
2455968.7257862	12.84573	12.72436	12.66568	0.00457	HATSouth	Rc
2455968.7297576	12.83809	12.71759	12.65965	0.00454	HATSouth	Rc
2455968.7335817	12.8602	12.72668	12.66503	0.00449	HATSouth	Rc
2455968.7388978	12.85827	12.72555	12.65905	0.00449	HATSouth	Rc
2455968.7423202	12.86159	12.72145	12.65486	0.00477	HATSouth	Rc
2455968.7457743	12.86167	12.73031	12.66835	0.00461	HATSouth	Rc
2455968.7509524	12.86743	12.72237	12.66315	0.00432	HATSouth	Rc
2455968.7550764	12.87567	12.72925	12.66485	0.0048	HATSouth	Rc
2455968.7585991	12.87005	12.71672	12.65687	0.00459	HATSouth	Rc
2455968.7641421	12.90038	12.7338	12.66873	0.00472	HATSouth	Rc
2455968.7678872	12.88882	12.72226	12.65534	0.00461	HATSouth	Rc
2455968.7716292	12.89914	12.72174	12.65913	0.00471	HATSouth	Rc
2455968.7767901	12.91232	12.73066	12.6633	0.00487	HATSouth	Rc
2455968.7810175	12.93956	12.74631	12.67813	0.00491	HATSouth	Rc
2455968.7847521	12.91303	12.72315	12.66107	0.00487	HATSouth	Rc
2455968.7897426	12.93817	12.73225	12.67306	0.0052	HATSouth	Rc
2455968.7932223	12.94115	12.72984	12.66856	0.00487	HATSouth	Rc
2455968.796702	12.94481	12.73654	12.67174	0.00514	HATSouth	Rc
2455968.8015698	12.95186	12.72352	12.6618	0.0054	HATSouth	Rc
2455968.9143202	12.84957	12.72111	12.66506	0.00454	HATSouth	Rc
2455968.919705	12.84225	12.72451	12.66606	0.00407	HATSouth	Rc
2455968.9232116	12.84063	12.72556	12.66779	0.00395	HATSouth	Rc
2455968.9267089	12.82849	12.71588	12.65725	0.00392	HATSouth	Rc
2455968.9302152	12.85244	12.73746	12.66988	0.00394	HATSouth	Rc
2455968.9337194	12.85158	12.73648	12.67257	0.00397	HATSouth	Rc
2455968.9376069	12.81869	12.70524	12.65306	0.00389	HATSouth	Rc
2455968.9411211	12.82331	12.71229	12.65655	0.00388	HATSouth	Rc
2455968.9445761	12.83376	12.73202	12.66769	0.00393	HATSouth	Rc
2455968.948058	12.83564	12.72671	12.66784	0.00393	HATSouth	Rc
2455968.9515182	12.81813	12.71725	12.6617	0.0039	HATSouth	Rc
2455968.9589078	12.82166	12.71804	12.663	0.00399	HATSouth	Rc
2455968.9624138	12.82739	12.7256	12.66346	0.00401	HATSouth	Rc
2455968.9658687	12.82667	12.72153	12.65747	0.004	HATSouth	Rc
2455968.9693537	12.83818	12.73657	12.66479	0.004	HATSouth	Rc
2455968.972859	12.82695	12.72547	12.66628	0.00393	HATSouth	Rc
2455968.9763535	12.83856	12.73558	12.67733	0.00408	HATSouth	Rc
2455968.980168	12.82553	12.72758	12.66799	0.00403	HATSouth	Rc
2455968.9871762	12.84763	12.74435	12.6742	0.00404	HATSouth	Rc
2455968.9906261	12.8361	12.7531	12.68334	0.00404	HATSouth	Rc
2455968.9941311	12.8436	12.73816	12.66427	0.00407	HATSouth	Rc
2455968.9976426	12.82304	12.72156	12.65359	0.00403	HATSouth	Rc
2455969.0049375	12.82917	12.73252	12.66116	0.0041	HATSouth	Rc
2455969.008433	12.83372	12.73189	12.66105	0.00418	HATSouth	Rc
2455969.0118904	12.80993	12.71439	12.65519	0.00406	HATSouth	Rc
2455969.0153403	12.81813	12.72836	12.66872	0.00407	HATSouth	Rc
2455969.0187914	12.84426	12.74095	12.6731	0.0041	HATSouth	Rc
2455969.022607	12.80609	12.70955	12.65331	0.00399	HATSouth	Rc
2455969.0261004	12.82343	12.72314	12.66661	0.00402	HATSouth	Rc
2455969.02961	12.83473	12.7312	12.66761	0.00406	HATSouth	Rc
2455969.033154	12.82986	12.72895	12.6687	0.00406	HATSouth	Rc
2455969.0366152	12.83322	12.73349	12.66867	0.00415	HATSouth	Rc
2455969.0401262	12.82865	12.72502	12.66215	0.00406	HATSouth	Rc
2455969.0440554	12.83664	12.72873	12.67027	0.00412	HATSouth	Rc
2455969.0475047	12.84096	12.73848	12.67097	0.00416	HATSouth	Rc
2455969.0510367	12.82684	12.72043	12.66321	0.00414	HATSouth	Rc
2455969.054533	12.84674	12.73973	12.68005	0.00422	HATSouth	Rc
2455969.0580884	12.83858	12.73027	12.66606	0.00414	HATSouth	Rc
2455969.0616207	12.84237	12.7312	12.66809	0.00412	HATSouth	Rc
2455969.0655358	12.83326	12.72516	12.66836	0.00412	HATSouth	Rc
2455969.0690851	12.82983	12.71808	12.66272	0.0041	HATSouth	Rc
2455969.0726216	12.83669	12.72464	12.66306	0.00411	HATSouth	Rc
2455969.0762041	12.85009	12.73503	12.67142	0.0041	HATSouth	Rc
2455969.0797354	12.83688	12.72126	12.66198	0.00409	HATSouth	Rc
2455969.0832658	12.8427	12.72661	12.66642	0.00419	HATSouth	Rc
2455969.0871891	12.85114	12.72828	12.6721	0.0043	HATSouth	Rc
2455969.0907646	12.85039	12.72574	12.6668	0.0042	HATSouth	Rc
2455969.0943443	12.84907	12.72432	12.66794	0.00413	HATSouth	Rc
2455969.1015833	12.85098	12.72549	12.67115	0.00421	HATSouth	Rc
2455969.1051312	12.85861	12.71925	12.6574	0.00424	HATSouth	Rc
2455969.1090062	12.86457	12.73062	12.66662	0.00426	HATSouth	Rc
2455969.1125024	12.8576	12.72192	12.6662	0.00416	HATSouth	Rc
2455969.1160269	12.85859	12.72246	12.66355	0.0043	HATSouth	Rc
2455969.1195215	12.85407	12.7158	12.65826	0.00431	HATSouth	Rc
2455969.1230113	12.86771	12.71973	12.66729	0.00426	HATSouth	Rc
2455969.1264972	12.88655	12.72433	12.67077	0.00443	HATSouth	Rc
2455969.1303603	12.86367	12.71806	12.65882	0.0042	HATSouth	Rc
2455969.133859	12.86726	12.71663	12.66314	0.00434	HATSouth	Rc
2455969.1409599	12.88972	12.72518	12.66495	0.00426	HATSouth	Rc
2455969.1444656	12.87941	12.71824	12.65638	0.0043	HATSouth	Rc
2455969.147961	12.89947	12.73231	12.66881	0.00443	HATSouth	Rc
2455969.3199333	13.25034	12.73165	12.66524	0.0046	HATSouth	Rc
2455969.3233752	13.11337	12.72962	12.66358	0.00432	HATSouth	Rc
2455969.3267756	13.2809	12.74441	12.67813	0.0046	HATSouth	Rc
2455969.3315524	13.16842	12.72119	12.65817	0.0044	HATSouth	Rc
2455969.3349468	13.27634	12.72102	12.65157	0.00466	HATSouth	Rc
2455969.3996068	13.03169	12.7201	12.65307	0.00442	HATSouth	Rc
2455969.4030652	13.05142	12.73248	12.65795	0.00447	HATSouth	Rc
2455969.4065269	13.05969	12.76002	12.68016	0.00437	HATSouth	Rc
2455969.4113972	13.22937	12.74184	12.6724	0.00496	HATSouth	Rc
2455969.4148275	13.05782	12.73011	12.66944	0.00438	HATSouth	Rc
2455969.4185542	13.0409	12.7348	12.66918	0.00445	HATSouth	Rc
2455969.4233651	13.0367	12.73074	12.66001	0.00448	HATSouth	Rc
2455969.4267749	13.0403	12.72249	12.66156	0.00445	HATSouth	Rc
2455969.4301811	13.02823	12.72043	12.65304	0.00435	HATSouth	Rc
2455969.4351574	13.04388	12.72757	12.65814	0.00444	HATSouth	Rc
2455969.4385554	13.06642	12.73824	12.66987	0.00455	HATSouth	Rc
2455969.4423312	13.07679	12.73198	12.66759	0.00473	HATSouth	Rc
2455969.4473158	13.07605	12.73591	12.67426	0.00444	HATSouth	Rc
2455969.4507779	13.25279	12.75669	12.68117	0.00509	HATSouth	Rc
2455969.4542171	13.10404	12.73197	12.66807	0.00466	HATSouth	Rc
2455969.4591027	13.11097	12.71712	12.65044	0.00473	HATSouth	Rc
2455969.4625571	13.08559	12.73747	12.66745	0.00449	HATSouth	Rc
2455969.4663546	13.05847	12.73679	12.66953	0.00466	HATSouth	Rc
2455969.4712658	13.07199	12.71531	12.64477	0.0045	HATSouth	Rc
2455969.4747037	13.14618	12.71368	12.65254	0.00479	HATSouth	Rc
2455969.4781061998	13.06499	12.72803	12.66404	0.00455	HATSouth	Rc
2455969.4829947	13.06048	12.73234	12.66008	0.00455	HATSouth	Rc
2455969.4864495	13.04334	12.72077	12.65623	0.00464	HATSouth	Rc
2455969.4902275	13.07742	12.74606	12.682	0.00456	HATSouth	Rc
2455969.4952118	13.06146	12.72111	12.66599	0.00458	HATSouth	Rc
2455969.4986856002	13.08147	12.72671	12.66183	0.00478	HATSouth	Rc
2455969.5021494	13.08685	12.73269	12.66763	0.00469	HATSouth	Rc
2455969.5071289	13.08263	12.73236	12.6682	0.00476	HATSouth	Rc
2455969.510566	13.09527	12.74876	12.67939	0.00472	HATSouth	Rc
2455969.5143487	13.09681	12.7308	12.67023	0.00451	HATSouth	Rc
2455969.5191685	13.0879	12.73098	12.66095	0.00469	HATSouth	Rc
2455969.5609479	12.7895	12.72518	12.66413	0.0039	HATSouth	Rc
2455969.5644256	12.78057	12.71943	12.65657	0.00386	HATSouth	Rc
2455969.5682759	12.7852	12.73024	12.6668	0.00387	HATSouth	Rc
2455969.5732658	12.80884	12.72067	12.65524	0.00394	HATSouth	Rc
2455969.5766907	12.82563	12.73788	12.67118	0.00395	HATSouth	Rc
2455969.5802093	12.81313	12.73617	12.6662	0.00397	HATSouth	Rc
2455969.5851632	12.83176	12.73886	12.66833	0.00396	HATSouth	Rc
2455969.5886202	12.81936	12.72326	12.65793	0.00402	HATSouth	Rc
2455969.5924877	12.82079	12.74491	12.67124	0.00413	HATSouth	Rc
2455969.5973496	12.81452	12.72886	12.66549	0.00408	HATSouth	Rc
2455969.600776	12.80691	12.72359	12.66269	0.00407	HATSouth	Rc
2455969.6042711	12.82615	12.74417	12.67787	0.00409	HATSouth	Rc
2455969.6093495	12.81289	12.73752	12.67615	0.00406	HATSouth	Rc
2455969.612779	12.8068	12.72753	12.66331	0.00401	HATSouth	Rc
2455969.6166636	12.80219	12.7371	12.67687	0.00402	HATSouth	Rc
2455969.6215904	12.80155	12.73086	12.6677	0.00403	HATSouth	Rc
2455969.6250042	12.83688	12.77376	12.68404	0.00414	HATSouth	Rc
2455969.6284178	12.80303	12.74359	12.67262	0.00409	HATSouth	Rc
2455969.6331335	12.81276	12.75233	12.67098	0.00406	HATSouth	Rc
2455969.6366313	12.81746	12.75711	12.6716	0.00404	HATSouth	Rc
2455969.6404346	12.79784	12.74145	12.66655	0.00417	HATSouth	Rc
2455969.6453692	12.80946	12.73341	12.66734	0.00408	HATSouth	Rc
2455969.6487817	12.80504	12.73363	12.67057	0.00409	HATSouth	Rc
2455969.6522006	12.80554	12.73123	12.67215	0.00415	HATSouth	Rc
2455969.6570267	12.80911	12.73491	12.66481	0.00424	HATSouth	Rc
2455969.6604886	12.8103	12.72915	12.66314	0.00413	HATSouth	Rc
2455969.6643895	12.80738	12.72313	12.66352	0.00409	HATSouth	Rc
2455969.6694061	12.8133	12.72847	12.66524	0.00417	HATSouth	Rc
2455969.6728826	12.8283	12.7383	12.67693	0.00409	HATSouth	Rc
2455969.6764153	12.83348	12.73738	12.67008	0.00422	HATSouth	Rc
2455969.6853541	12.82907	12.72942	12.66383	0.00424	HATSouth	Rc
2455969.6888165	12.83842	12.73111	12.67142	0.00429	HATSouth	Rc
2455969.69383	12.83615	12.73469	12.67262	0.00422	HATSouth	Rc
2455969.6973053	12.82924	12.72608	12.65928	0.00422	HATSouth	Rc
2455969.7007816	12.85814	12.7462	12.68311	0.00429	HATSouth	Rc
2455969.7059621	12.84471	12.73806	12.6797	0.00441	HATSouth	Rc
2455969.7098226	12.83955	12.72976	12.66345	0.00438	HATSouth	Rc
2455969.713316	12.85463	12.73755	12.67602	0.00439	HATSouth	Rc
2455969.7182835	12.8456	12.73272	12.67211	0.0043	HATSouth	Rc
2455969.7217628	12.85318	12.73584	12.66983	0.00432	HATSouth	Rc
2455969.7252445	12.83514	12.72115	12.65687	0.00437	HATSouth	Rc
2455969.7301601	12.83661	12.72725	12.67098	0.00425	HATSouth	Rc
2455969.7340158	12.8401	12.73651	12.66992	0.0043	HATSouth	Rc
2455969.7374716	12.83972	12.73305	12.6648	0.00423	HATSouth	Rc
2455969.7422902	12.8275	12.72836	12.65726	0.00438	HATSouth	Rc
2455969.7457028	12.83628	12.7251	12.6624	0.00428	HATSouth	Rc
2455969.7491644	12.83989	12.72564	12.66093	0.00428	HATSouth	Rc
2455969.7542095	12.84235	12.73129	12.67071	0.00434	HATSouth	Rc
2455969.7582568	12.8437	12.72464	12.67089	0.00445	HATSouth	Rc
2455969.7617325	12.84641	12.72288	12.66485	0.00438	HATSouth	Rc
2455969.7665922	12.86161	12.73093	12.66928	0.00456	HATSouth	Rc
2455969.7700198	12.85167	12.72198	12.65743	0.00438	HATSouth	Rc
2455969.7734949	12.86399	12.7248	12.65814	0.0043	HATSouth	Rc
2455969.778548	12.85696	12.73034	12.6632	0.00447	HATSouth	Rc
2455969.7823706	12.85455	12.71981	12.65885	0.00434	HATSouth	Rc
2455969.7858282	12.8561	12.72066	12.65989	0.00452	HATSouth	Rc
2455969.7907675	12.86314	12.71906	12.6622	0.00451	HATSouth	Rc
2455969.7943199	12.87915	12.7208	12.65711	0.00468	HATSouth	Rc
2455969.9136263	12.86022	12.72249	12.66627	0.00447	HATSouth	Rc
2455969.9189522	12.84575	12.71366	12.65426	0.00405	HATSouth	Rc
2455969.922436	12.87173	12.7447	12.68174	0.00403	HATSouth	Rc
2455969.9259199	12.85917	12.72662	12.66556	0.00406	HATSouth	Rc
2455969.9294283	12.84945	12.72388	12.66499	0.00396	HATSouth	Rc
2455969.9329406	12.85961	12.73361	12.67076	0.00397	HATSouth	Rc
2455969.9367981	12.86173	12.7296	12.66972	0.00399	HATSouth	Rc
2455969.9402728	12.84633	12.71702	12.65437	0.00395	HATSouth	Rc
2455969.9437202	12.85727	12.73226	12.67207	0.00393	HATSouth	Rc
2455969.9472023	12.831	12.70723	12.65255	0.00391	HATSouth	Rc
2455969.9506481	12.85531	12.73254	12.67074	0.00399	HATSouth	Rc
2455969.9541798	12.84854	12.7212	12.6638	0.00392	HATSouth	Rc
2455969.9580552	12.84923	12.72026	12.66211	0.00396	HATSouth	Rc
2455969.9615717	12.86573	12.74007	12.67235	0.00397	HATSouth	Rc
2455969.9650702	12.86132	12.72849	12.66658	0.00396	HATSouth	Rc
2455969.9685652	12.84109	12.716	12.65632	0.00392	HATSouth	Rc
2455969.9720634	12.84929	12.72625	12.66729	0.00393	HATSouth	Rc
2455969.9755699	12.85829	12.72413	12.65805	0.00397	HATSouth	Rc
2455969.9794161	12.98801	12.72859	12.66838	0.0043	HATSouth	Rc
2455969.9829198	13.77727	12.72924	12.66719	0.00645	HATSouth	Rc
2455969.9863492	12.86421	12.74174	12.66405	0.00401	HATSouth	Rc
2455969.9898338	12.84928	12.72171	12.66478	0.00398	HATSouth	Rc
2455969.9933386	12.97646	12.729	12.66659	0.00421	HATSouth	Rc
2455969.9968423	12.85425	12.72097	12.66208	0.00402	HATSouth	Rc
2455970.0006646	12.88049	12.76194	12.68752	0.00408	HATSouth	Rc
2455970.0041558	12.89928	12.7516	12.6709	0.00413	HATSouth	Rc
2455970.0076497	12.87354	12.75102	12.68084	0.00409	HATSouth	Rc
2455970.0111827	12.81991	12.70395	12.64427	0.00398	HATSouth	Rc
2455970.014687	12.83146	12.7103	12.65423	0.00405	HATSouth	Rc
2455970.0182121	12.84163	12.72297	12.66179	0.00398	HATSouth	Rc
2455970.0220155	12.93345	12.73466	12.66716	0.00422	HATSouth	Rc
2455970.0254615	12.94299	12.72095	12.65919	0.0043	HATSouth	Rc
2455970.0289138	13.03134	12.7243	12.66518	0.00451	HATSouth	Rc
2455970.0324214	12.90059	12.72243	12.65735	0.00419	HATSouth	Rc
2455970.0359383	13.08916	12.7343	12.66655	0.00471	HATSouth	Rc
2455970.0394821	12.97256	12.73639	12.68059	0.00436	HATSouth	Rc
2455970.0433495	12.87633	12.73071	12.67445	0.00424	HATSouth	Rc
2455970.0468795	12.99855	12.72436	12.65662	0.00464	HATSouth	Rc
2455970.0602231	13.51634	12.70971	12.65035	0.00679	HATSouth	Rc
2455970.0745732	13.71146	12.73621	12.66874	0.00732	HATSouth	Rc
2455970.0779778	13.34301	12.75706	12.67632	0.00586	HATSouth	Rc
2455970.0815183	12.98732	12.72163	12.6627	0.00458	HATSouth	Rc
2455970.0850475	13.46123	12.72832	12.6569	0.0064	HATSouth	Rc
2455970.0889495	13.83324	12.74295	12.67775	0.00841	HATSouth	Rc
2455970.0924564	13.9038	12.74185	12.66718	0.00913	HATSouth	Rc
2455970.0959901	13.83802	12.72819	12.65393	0.00822	HATSouth	Rc
2455970.0995238	13.41496	12.74813	12.67169	0.00618	HATSouth	Rc
2455970.1064965	13.36757	12.75737	12.67035	0.00577	HATSouth	Rc
2455970.1103131	13.35469	12.72055	12.64983	0.00597	HATSouth	Rc
2455970.1171955	13.83568	12.75732	12.68204	0.00879	HATSouth	Rc
2455970.1206597	13.24197	12.73389	12.66907	0.0055	HATSouth	Rc
2455970.1241467	13.25661	12.7034	12.65361	0.00551	HATSouth	Rc
2455970.1314421	12.95564	12.71848	12.65391	0.00444	HATSouth	Rc
2455970.1349108	13.11619	12.72598	12.66745	0.00506	HATSouth	Rc
2455970.1384021	13.04915	12.72472	12.66232	0.00472	HATSouth	Rc
2455970.1419035	13.13113	12.71453	12.66622	0.00506	HATSouth	Rc
2455970.145393	13.07986	12.7233	12.66713	0.00486	HATSouth	Rc
2455970.3160469	13.0179	12.73964	12.6742	0.00407	HATSouth	Rc
2455970.3198089	13.0054	12.73873	12.6679	0.00408	HATSouth	Rc
2455970.3232442	13.00648	12.76058	12.68545	0.00404	HATSouth	Rc
2455970.3281747	13.02653	12.74694	12.67884	0.00408	HATSouth	Rc
2455970.3315688	13.03846	12.75213	12.68257	0.00414	HATSouth	Rc
2455970.3349409	13.0239	12.7375	12.67086	0.00412	HATSouth	Rc
2455970.3396967	12.99168	12.72675	12.66914	0.00405	HATSouth	Rc
2455970.343393	13.01287	12.75432	12.67431	0.00408	HATSouth	Rc
2455970.3467875	13.00844	12.71788	12.65368	0.00408	HATSouth	Rc
2455970.3516111	13.00877	12.74095	12.66474	0.00409	HATSouth	Rc
2455970.3549967	12.96741	12.72751	12.66483	0.00399	HATSouth	Rc
2455970.3583843	12.99471	12.73193	12.66381	0.00402	HATSouth	Rc
2455970.3632686	12.99744	12.7428	12.67182	0.00406	HATSouth	Rc
2455970.3669768	13.02772	12.75725	12.66688	0.00415	HATSouth	Rc
2455970.3703712	12.97543	12.73639	12.66812	0.00409	HATSouth	Rc
2455970.3751498	12.99263	12.73404	12.66248	0.0041	HATSouth	Rc
2455970.3785416	12.97743	12.7461	12.67507	0.00403	HATSouth	Rc
2455970.3819293	12.96549	12.72623	12.65976	0.00402	HATSouth	Rc
2455970.3867186	12.99497	12.73516	12.65788	0.00406	HATSouth	Rc
2455970.3904138	13.01788	12.75194	12.67226	0.00416	HATSouth	Rc
2455970.3938575	13.00045	12.73851	12.66588	0.00409	HATSouth	Rc
2455970.3986545	12.97155	12.72662	12.66024	0.00413	HATSouth	Rc
2455970.4021022	13.00807	12.74326	12.66749	0.0041	HATSouth	Rc
2455970.4055328	12.98303	12.72985	12.65595	0.00411	HATSouth	Rc
2455970.4104933	13.00279	12.74129	12.67029	0.00421	HATSouth	Rc
2455970.4142584	12.97423	12.7391	12.668	0.00409	HATSouth	Rc
2455970.417694	12.99614	12.75081	12.67964	0.0042	HATSouth	Rc
2455970.4225667	13.02317	12.72997	12.66936	0.00428	HATSouth	Rc
2455970.4259602	13.01411	12.7286	12.66074	0.00428	HATSouth	Rc
2455970.4293969	12.99844	12.72162	12.65924	0.00425	HATSouth	Rc
2455970.4342703	13.02	12.73473	12.66673	0.0042	HATSouth	Rc
2455970.4380398	13.01183	12.72925	12.66472	0.00425	HATSouth	Rc
2455970.4414849	13.0172	12.73198	12.669	0.00428	HATSouth	Rc
2455970.4463865	13.00362	12.72213	12.65793	0.00413	HATSouth	Rc
2455970.4497764	13.02772	12.74089	12.67535	0.00425	HATSouth	Rc
2455970.4990534	13.39937	12.7071	12.66152	0.00543	HATSouth	Rc
2455970.50249	13.05537	12.71354	12.66199	0.00444	HATSouth	Rc
2455970.5059273	13.05246	12.73082	12.6625	0.00439	HATSouth	Rc
2455970.5108214	13.04533	12.7308	12.67391	0.00435	HATSouth	Rc
2455970.514212	13.04453	12.72123	12.6599	0.00446	HATSouth	Rc
2455970.5179548	13.06356	12.73425	12.66859	0.00454	HATSouth	Rc
2455970.5228922	13.05915	12.73491	12.67193	0.00453	HATSouth	Rc
2455970.5263394	13.03961	12.71555	12.65832	0.00432	HATSouth	Rc
2455970.5297729	13.0626	12.72588	12.66567	0.00442	HATSouth	Rc
2455970.5347273	13.0639	12.72408	12.66487	0.00452	HATSouth	Rc
2455970.5381737	13.08028	12.73147	12.66584	0.00462	HATSouth	Rc
2455970.541927	13.12797	12.72867	12.67544	0.00465	HATSouth	Rc
2455970.5468875	13.09589	12.73509	12.67303	0.00464	HATSouth	Rc
2455970.5503205	13.09705	12.72177	12.65932	0.00464	HATSouth	Rc
2455970.5537213	13.08949	12.72128	12.65971	0.00465	HATSouth	Rc
2455970.5585069	12.82867	12.74508	12.67377	0.00396	HATSouth	Rc
2455970.5619229	12.81846	12.73107	12.65737	0.00393	HATSouth	Rc
2455970.5653355	12.81684	12.72798	12.66179	0.00395	HATSouth	Rc
2455970.5706034	12.80816	12.73449	12.65715	0.00395	HATSouth	Rc
2455970.5740299	12.80072	12.73377	12.66793	0.00396	HATSouth	Rc
2455970.5774495	12.79931	12.73032	12.66607	0.00398	HATSouth	Rc
2455970.5822658	12.79808	12.73944	12.66614	0.0039	HATSouth	Rc
2455970.5856797	12.80236	12.7413	12.67077	0.004	HATSouth	Rc
2455970.5890962	12.80688	12.74231	12.66779	0.00395	HATSouth	Rc
2455970.5945369	12.82541	12.74486	12.67227	0.00397	HATSouth	Rc
2455970.5979728	12.79139	12.72021	12.6548	0.00395	HATSouth	Rc
2455970.6014685	12.79829	12.72785	12.66208	0.00389	HATSouth	Rc
2455970.6065144	12.80251	12.71595	12.65305	0.00394	HATSouth	Rc
2455970.6099324	12.80518	12.7251	12.66683	0.00397	HATSouth	Rc
2455970.6134242	12.81189	12.73184	12.66727	0.0039	HATSouth	Rc
2455970.6185252	12.82627	12.75349	12.65984	0.00399	HATSouth	Rc
2455970.6220258	12.78841	12.72342	12.66574	0.00393	HATSouth	Rc
2455970.6254303	12.80369	12.75016	12.6662	0.00391	HATSouth	Rc
2455970.6302045	12.78439	12.72365	12.65733	0.00402	HATSouth	Rc
2455970.6336161	12.82309	12.76789	12.67963	0.004	HATSouth	Rc
2455970.6370299	12.79342	12.72601	12.66261	0.00401	HATSouth	Rc
2455970.6423481	12.79024	12.72649	12.65681	0.00396	HATSouth	Rc
2455970.6459214	12.79145	12.73251	12.66362	0.00398	HATSouth	Rc
2455970.6493354	12.80413	12.74565	12.66645	0.00408	HATSouth	Rc
2455970.6542892	12.80012	12.7453	12.66497	0.00405	HATSouth	Rc
2455970.6577126	12.80349	12.73272	12.66483	0.00402	HATSouth	Rc
2455970.6612096	12.78337	12.72959	12.66528	0.00401	HATSouth	Rc
2455970.6665152	12.80985	12.73479	12.66634	0.00397	HATSouth	Rc
2455970.6699667	12.80412	12.7351	12.67125	0.00408	HATSouth	Rc
2455970.6734677	12.7984	12.74485	12.6729	0.00404	HATSouth	Rc
2455970.6783811	12.79753	12.72599	12.66828	0.00404	HATSouth	Rc
2455970.6818361	12.80766	12.74128	12.68059	0.0041	HATSouth	Rc
2455970.6852733	12.80739	12.73822	12.66569	0.00417	HATSouth	Rc
2455970.6891357	12.80354	12.72847	12.66606	0.0041	HATSouth	Rc
2455970.6925455	12.80469	12.7182	12.65932	0.00408	HATSouth	Rc
2455970.6959937	12.80889	12.73456	12.67053	0.00407	HATSouth	Rc
2455970.7009888	12.81942	12.73836	12.67314	0.00399	HATSouth	Rc
2455970.7044168	12.81772	12.73464	12.66373	0.00419	HATSouth	Rc
2455970.7078659	12.81232	12.73051	12.657	0.00408	HATSouth	Rc
2455970.7131522	12.82045	12.73149	12.66377	0.00415	HATSouth	Rc
2455970.7165668	12.82875	12.72865	12.66306	0.0042	HATSouth	Rc
2455970.7200293	12.83417	12.73984	12.6774	0.0042	HATSouth	Rc
2455970.7248386	12.8339	12.72393	12.65689	0.0041	HATSouth	Rc
2455970.728294	12.84281	12.73385	12.66078	0.00423	HATSouth	Rc
2455970.7317638	12.84193	12.73173	12.66151	0.00429	HATSouth	Rc
2455970.7370688	12.85994	12.73974	12.67229	0.00417	HATSouth	Rc
2455970.7405293	12.84424	12.72819	12.66414	0.00426	HATSouth	Rc
2455970.743987	12.85677	12.72959	12.66709	0.00423	HATSouth	Rc
2455970.7488806	12.85582	12.72582	12.66334	0.00421	HATSouth	Rc
2455970.7523356	12.85499	12.72569	12.6606	0.00438	HATSouth	Rc
2455970.7558059	12.84994	12.71744	12.65561	0.0044	HATSouth	Rc
2455970.7617332	12.85373	12.71918	12.65936	0.00421	HATSouth	Rc
2455970.7651356	12.86954	12.72654	12.66606	0.00436	HATSouth	Rc
2455970.7685927	12.87051	12.72664	12.65821	0.00433	HATSouth	Rc
2455970.7734626	12.87722	12.73567	12.67331	0.00426	HATSouth	Rc
2455970.7769286	12.87658	12.73057	12.66576	0.0043	HATSouth	Rc
2455970.7803971	12.87602	12.73261	12.66629	0.00437	HATSouth	Rc
2455970.7857028	12.90033	12.7371	12.67159	0.00455	HATSouth	Rc
2455970.7891743	12.90038	12.73107	12.67132	0.00456	HATSouth	Rc
2455970.7926324	12.89612	12.72804	12.66643	0.00436	HATSouth	Rc
2455970.9428644	12.88465	12.73301	12.67342	0.00403	HATSouth	Rc
2455970.9464855	12.8734	12.73491	12.67841	0.00398	HATSouth	Rc
2455970.9500238	12.86468	12.73048	12.6675	0.00401	HATSouth	Rc
2455970.9539195998	12.85374	12.71966	12.65854	0.00392	HATSouth	Rc
2455970.9574186	12.86398	12.73287	12.67018	0.00396	HATSouth	Rc
2455970.9609361	12.85877	12.72542	12.65807	0.00392	HATSouth	Rc
2455970.9644566	12.84181	12.70871	12.6478	0.00389	HATSouth	Rc
2455970.9679752	12.83003	12.70094	12.64176	0.00387	HATSouth	Rc
2455970.9714731	12.85563	12.72412	12.66128	0.00394	HATSouth	Rc
2455970.9753628	12.84253	12.7148	12.66141	0.0039	HATSouth	Rc
2455970.9788895	12.87783	12.74396	12.67479	0.00401	HATSouth	Rc
2455970.9824026	12.86611	12.73022	12.66546	0.00395	HATSouth	Rc
2455970.9858567	12.84782	12.71805	12.65326	0.00391	HATSouth	Rc
2455970.9893169	12.8352	12.70325	12.65233	0.00389	HATSouth	Rc
2455970.9928062	12.87701	12.73627	12.66172	0.00399	HATSouth	Rc
2455970.9966393	12.86446	12.74143	12.67158	0.00394	HATSouth	Rc
2455971.0001421	12.84343	12.70978	12.65912	0.00389	HATSouth	Rc
2455971.003657	12.88427	12.75753	12.67727	0.00396	HATSouth	Rc
2455971.0071835	12.87592	12.73216	12.66505	0.00398	HATSouth	Rc
2455971.0106932	12.83883	12.70339	12.64558	0.00389	HATSouth	Rc
2455971.0141583	12.85408	12.72337	12.66575	0.00394	HATSouth	Rc
2455971.0179954	12.86697	12.72416	12.66172	0.00398	HATSouth	Rc
2455971.0215155	14.08021	12.72259	12.66648	0.0079	HATSouth	Rc
2455971.0249832	13.26641	12.73031	12.65563	0.00492	HATSouth	Rc
2455971.0285052	12.86106	12.72303	12.66497	0.00401	HATSouth	Rc
2455971.0357627	12.87687	12.72733	12.66966	0.00411	HATSouth	Rc
2455971.0396545	12.8731	12.72914	12.66577	0.00405	HATSouth	Rc
2455971.0466059	13.29638	12.74319	12.67764	0.00552	HATSouth	Rc
2455971.0501844	13.50434	12.74594	12.67775	0.00593	HATSouth	Rc
2455971.0536824	12.9746	12.73877	12.67411	0.00441	HATSouth	Rc
2455971.0572207	12.86909	12.72327	12.66591	0.00407	HATSouth	Rc
2455971.0611128	12.89533	12.72453	12.66397	0.00419	HATSouth	Rc
2455971.0647064	12.88038	12.73744	12.67388	0.00406	HATSouth	Rc
2455971.0682633	12.86834	12.72794	12.66241	0.00409	HATSouth	Rc
2455971.0718252	12.8669	12.72156	12.66284	0.00406	HATSouth	Rc
2455971.0753683	12.95198	12.73395	12.67093	0.00421	HATSouth	Rc
2455971.0789625	13.28945	12.68417	12.64445	0.00526	HATSouth	Rc
2455971.082881	12.88617	12.7226	12.66193	0.00416	HATSouth	Rc
2455971.0864341	12.8749	12.71947	12.66605	0.00413	HATSouth	Rc
2455971.0900061	12.88989	12.71988	12.65457	0.00408	HATSouth	Rc
2455971.0935951	12.89964	12.72935	12.6735	0.00415	HATSouth	Rc
2455971.0971978	12.8863	12.72196	12.6581	0.00415	HATSouth	Rc
2455971.1007583	12.88607	12.72365	12.65952	0.00419	HATSouth	Rc
2455971.1046915	12.89312	12.72974	12.67273	0.0041	HATSouth	Rc
2455971.1081964	12.89112	12.71953	12.66409	0.00417	HATSouth	Rc
2455971.1116972	13.03807	12.73707	12.66443	0.00456	HATSouth	Rc
2455971.1152243	12.93293	12.71409	12.65921	0.00429	HATSouth	Rc
2455971.1187308	12.95218	12.71085	12.65036	0.00427	HATSouth	Rc
2455971.1222531	12.90674	12.7214	12.65896	0.00413	HATSouth	Rc
2455971.1261894	12.90645	12.72988	12.6743	0.00428	HATSouth	Rc
2455971.1296914	12.90488	12.72452	12.66293	0.00422	HATSouth	Rc
2455971.1332121	12.91472	12.72604	12.6698	0.00415	HATSouth	Rc
2455971.1367531	12.92148	12.73068	12.67497	0.00418	HATSouth	Rc
2455971.1402947	12.92902	12.72578	12.66939	0.00432	HATSouth	Rc
2455971.1438306	12.96754	12.71763	12.66059	0.00444	HATSouth	Rc
2455971.1477277	12.92673	12.72076	12.66319	0.00427	HATSouth	Rc
2455971.151261	12.94805	12.73028	12.6714	0.00433	HATSouth	Rc
2455971.1547857	12.99473	12.73136	12.6688	0.00448	HATSouth	Rc
2455971.1583205	12.96746	12.72426	12.66137	0.00446	HATSouth	Rc
2455971.1618472	13.18953	12.73115	12.67218	0.00506	HATSouth	Rc
2455971.1656478	12.97501	12.71804	12.6558	0.00441	HATSouth	Rc
2455971.1695631	13.08386	12.72497	12.66321	0.00474	HATSouth	Rc
2455971.1730811	13.00084	12.72417	12.66371	0.00451	HATSouth	Rc
2455971.1765978	13.34743	12.71662	12.65848	0.00565	HATSouth	Rc
2455971.1801838	13.04491	12.73839	12.67142	0.00471	HATSouth	Rc
2455971.1836952	13.06246	12.7262	12.66019	0.00463	HATSouth	Rc
2455971.3125313	12.98747	12.73422	12.66098	0.00407	HATSouth	Rc
2455971.315969	13.00588	12.73115	12.6666	0.00405	HATSouth	Rc
2455971.3193594	13.00197	12.73227	12.66906	0.00411	HATSouth	Rc
2455971.3244712	13.00729	12.73384	12.66554	0.00408	HATSouth	Rc
2455971.327863	13.01272	12.73358	12.66718	0.00407	HATSouth	Rc
2455971.3312475	13.0079	12.73247	12.67094	0.00407	HATSouth	Rc
2455971.3359392	12.98995	12.7355	12.66473	0.00406	HATSouth	Rc
2455971.3393293	12.99895	12.72625	12.65917	0.00407	HATSouth	Rc
2455971.3427135	12.99492	12.72161	12.65512	0.004	HATSouth	Rc
2455971.3479206	13.00623	12.7327	12.66732	0.00404	HATSouth	Rc
2455971.3513527	13.00566	12.72747	12.6586	0.00404	HATSouth	Rc
2455971.3547443	13.00661	12.74471	12.6723	0.00407	HATSouth	Rc
2455971.3596645	12.99532	12.72744	12.65713	0.00401	HATSouth	Rc
2455971.3630548	12.98741	12.73992	12.66622	0.00404	HATSouth	Rc
2455971.3664394	12.98468	12.73031	12.66679	0.00402	HATSouth	Rc
2455971.3715916	12.97148	12.72914	12.66377	0.00397	HATSouth	Rc
2455971.3749872	12.98282	12.73781	12.66125	0.00399	HATSouth	Rc
2455971.3834014	12.97732	12.74538	12.67032	0.00402	HATSouth	Rc
2455971.3867893	12.9992	12.73189	12.65976	0.00403	HATSouth	Rc
2455971.3902154	12.99649	12.73905	12.66954	0.00402	HATSouth	Rc
2455971.3954186	12.98095	12.72914	12.65675	0.00399	HATSouth	Rc
2455971.3988044	12.98481	12.73595	12.66537	0.00406	HATSouth	Rc
2455971.4021867	13.00053	12.74179	12.66823	0.00408	HATSouth	Rc
2455971.407021	12.97025	12.72974	12.6652	0.00404	HATSouth	Rc
2455971.410459	12.98072	12.73854	12.66894	0.00397	HATSouth	Rc
2455971.4138937	12.99211	12.73807	12.66865	0.00413	HATSouth	Rc
2455971.4192128	12.97904	12.72745	12.66371	0.00406	HATSouth	Rc
2455971.4226002	12.96671	12.71408	12.65612	0.00403	HATSouth	Rc
2455971.425985	12.98968	12.73326	12.66741	0.00415	HATSouth	Rc
2455971.5551687	12.80073	12.73775	12.67416	0.00398	HATSouth	Rc
2455971.5586065	12.79428	12.73214	12.66399	0.00389	HATSouth	Rc
2455971.5620559	12.77854	12.74043	12.67368	0.00385	HATSouth	Rc
2455971.5674115	12.78144	12.73802	12.67233	0.00393	HATSouth	Rc
2455971.5708356	12.77558	12.72918	12.66391	0.00394	HATSouth	Rc
2455971.5743702	12.78784	12.7587	12.68585	0.00389	HATSouth	Rc
2455971.5793424	12.78048	12.72717	12.66547	0.0039	HATSouth	Rc
2455971.5827482	12.78484	12.7299	12.66444	0.00386	HATSouth	Rc
2455971.5862777	12.7682	12.73145	12.66607	0.00388	HATSouth	Rc
2455971.5920885	12.79908	12.73901	12.67062	0.00392	HATSouth	Rc
2455971.5955252	12.77581	12.73448	12.65977	0.00385	HATSouth	Rc
2455971.599116	12.77395	12.7262	12.65519	0.00391	HATSouth	Rc
2455971.6045326	12.78386	12.7429	12.67736	0.00388	HATSouth	Rc
2455971.607989	12.7739	12.73725	12.66748	0.00384	HATSouth	Rc
2455971.6119028	12.75148	12.72617	12.65972	0.00381	HATSouth	Rc
2455971.6174556	12.79177	12.7585	12.67075	0.00386	HATSouth	Rc
2455971.6209195	12.79012	12.75043	12.67608	0.00387	HATSouth	Rc
2455971.6243322	12.7507	12.70669	12.65836	0.00377	HATSouth	Rc
2455971.6295657	12.78664	12.744	12.66906	0.00384	HATSouth	Rc
2455971.6336241	12.78086	12.74404	12.66553	0.00392	HATSouth	Rc
2455971.6370537	12.75795	12.71538	12.6566	0.00383	HATSouth	Rc
2455971.6422837	12.77244	12.72953	12.66726	0.00386	HATSouth	Rc
2455971.6457986	12.79763	12.74094	12.66079	0.00396	HATSouth	Rc
2455971.6494396	12.78259	12.73832	12.66161	0.00398	HATSouth	Rc
2455971.6543678	12.7911	12.74935	12.67442	0.00393	HATSouth	Rc
2455971.6585021	12.80282	12.74039	12.67226	0.00394	HATSouth	Rc
2455971.6619748	12.78377	12.73399	12.66695	0.00394	HATSouth	Rc
2455971.6673695	12.79026	12.73165	12.6656	0.004	HATSouth	Rc
2455971.6895864	12.79874	12.73421	12.66345	0.00398	HATSouth	Rc
2455971.6930353	12.8017	12.73263	12.67083	0.00406	HATSouth	Rc
2455971.6965057	12.80085	12.73176	12.67054	0.00396	HATSouth	Rc
2455971.7015653998	12.78243	12.71486	12.65397	0.00393	HATSouth	Rc
2455971.7049984	12.80634	12.72794	12.65948	0.00399	HATSouth	Rc
2455971.7088582	12.8122	12.72585	12.66472	0.00398	HATSouth	Rc
2455971.7142065	12.81871	12.73246	12.67141	0.00399	HATSouth	Rc
2455971.7176628	12.83083	12.74255	12.67314	0.00415	HATSouth	Rc
2455971.7212393	12.82816	12.73529	12.66736	0.00406	HATSouth	Rc
2455971.7263203	12.80306	12.72638	12.66371	0.00401	HATSouth	Rc
2455971.7339915	12.81996	12.73871	12.67377	0.00411	HATSouth	Rc
2455971.7392484	12.81316	12.74017	12.67794	0.00409	HATSouth	Rc
2455971.7427344	12.80818	12.73673	12.6689	0.00397	HATSouth	Rc
2455971.7462158	12.8149	12.73432	12.6729	0.0041	HATSouth	Rc
2455971.7513363	12.81906	12.73069	12.67118	0.0041	HATSouth	Rc
2455971.7554342	12.82117	12.72878	12.66368	0.00403	HATSouth	Rc
2455971.7588903	12.82895	12.73281	12.66422	0.00404	HATSouth	Rc
2455971.7642163	12.83015	12.72668	12.67027	0.00419	HATSouth	Rc
2455971.7676972	12.83625	12.73124	12.66726	0.0041	HATSouth	Rc
2455971.7712438	12.8438	12.73653	12.66824	0.00414	HATSouth	Rc
2455971.77649	12.82957	12.72751	12.66211	0.00416	HATSouth	Rc
2455971.780406	12.84744	12.73314	12.66735	0.00416	HATSouth	Rc
2455971.7838814	12.84189	12.72708	12.66599	0.00411	HATSouth	Rc
2455971.7890892	12.84899	12.72353	12.66046	0.00418	HATSouth	Rc
2455971.7925334	12.84448	12.72214	12.65608	0.00417	HATSouth	Rc
2455971.9450886	12.85039	12.71366	12.66655	0.00393	HATSouth	Rc
2455971.9488419	12.84752	12.71659	12.6673	0.00396	HATSouth	Rc
2455971.9525155	12.85782	12.7207	12.66115	0.00394	HATSouth	Rc
2455971.9562274	12.85305	12.72537	12.66119	0.00397	HATSouth	Rc
2455971.9604689	12.8718	12.73602	12.66577	0.00397	HATSouth	Rc
2455971.9641716	12.84443	12.72166	12.66002	0.00391	HATSouth	Rc
2455971.9678367	12.83824	12.71576	12.65983	0.0039	HATSouth	Rc
2455971.971467	12.84722	12.71529	12.6486	0.00391	HATSouth	Rc
2455971.9751469	12.82811	12.70387	12.65471	0.00389	HATSouth	Rc
2455971.9788312	12.8323	12.71162	12.65366	0.00389	HATSouth	Rc
2455971.9830178	12.84504	12.71699	12.65165	0.00393	HATSouth	Rc
2455971.9866608	12.87464	12.74634	12.67764	0.00395	HATSouth	Rc
2455971.9903268	12.86155	12.72546	12.66359	0.00395	HATSouth	Rc
2455971.994045	12.87028	12.74096	12.66805	0.00397	HATSouth	Rc
2455971.9977261	12.86795	12.73586	12.67212	0.00398	HATSouth	Rc
2455972.0013968	12.83639	12.71188	12.65604	0.00389	HATSouth	Rc
2455972.0055037	12.85323	12.73089	12.67297	0.00394	HATSouth	Rc
2455972.0092896	12.86758	12.73299	12.67014	0.00394	HATSouth	Rc
2455972.0129496	12.84828	12.72055	12.65526	0.00392	HATSouth	Rc
2455972.0166352	12.85251	12.71263	12.6579	0.00393	HATSouth	Rc
2455972.0203416	12.87773	12.73163	12.66983	0.00401	HATSouth	Rc
2455972.0240658	12.88254	12.73127	12.67248	0.00397	HATSouth	Rc
2455972.0283501	12.87999	12.73218	12.6744	0.00397	HATSouth	Rc
2455972.0322107	12.87522	12.72481	12.6624	0.00395	HATSouth	Rc
2455972.0359847	12.88307	12.73428	12.6731	0.004	HATSouth	Rc
2455972.0398477	12.91007	12.73034	12.6759	0.00407	HATSouth	Rc
2455972.0434423	12.88969	12.7252	12.66186	0.00401	HATSouth	Rc
2455972.0470226	12.89094	12.72984	12.67176	0.00402	HATSouth	Rc
2455972.050923	12.91474	12.72702	12.66847	0.00413	HATSouth	Rc
2455972.05449	12.93498	12.72328	12.66384	0.00419	HATSouth	Rc
2455972.0580708	12.9035	12.72136	12.66163	0.00407	HATSouth	Rc
2455972.0616333	12.92459	12.71825	12.67172	0.00415	HATSouth	Rc
2455972.0651897	13.20333	12.7266	12.66314	0.00484	HATSouth	Rc
2455972.0687557	12.91349	12.72538	12.67017	0.00411	HATSouth	Rc
2455972.0727205	12.98145	12.72084	12.66251	0.00438	HATSouth	Rc
2455972.0762409	12.92793	12.73156	12.67207	0.00417	HATSouth	Rc
2455972.0797718	12.95025	12.7255	12.66463	0.00423	HATSouth	Rc
2455972.0833541	12.94357	12.72691	12.66522	0.00427	HATSouth	Rc
2455972.0869487	12.93327	12.72438	12.66885	0.00416	HATSouth	Rc
2455972.0904824	13.08719	12.7283	12.66741	0.00453	HATSouth	Rc
2455972.094422	12.95292	12.71811	12.6593	0.00425	HATSouth	Rc
2455972.0979735	12.94893	12.7185	12.66626	0.00428	HATSouth	Rc
2455972.101479	12.92536	12.72632	12.65999	0.00417	HATSouth	Rc
2455972.1049797	12.92083	12.71551	12.66022	0.00418	HATSouth	Rc
2455972.108487	12.92138	12.72038	12.65419	0.00421	HATSouth	Rc
2455972.1119797	12.9366	12.72541	12.66291	0.00419	HATSouth	Rc
2455972.1158553	12.9321	12.71705	12.65819	0.00413	HATSouth	Rc
2455972.1193359	12.94965	12.72327	12.66174	0.00433	HATSouth	Rc
2455972.1228139	12.97464	12.72476	12.66665	0.00433	HATSouth	Rc
2455972.1263106	12.98353	12.71786	12.65645	0.00433	HATSouth	Rc
2455972.1298153	12.98502	12.71614	12.65717	0.00429	HATSouth	Rc
2455972.1332908	12.97761	12.72517	12.6676	0.00434	HATSouth	Rc
2455972.1371772	13.00197	12.71738	12.65971	0.00448	HATSouth	Rc
2455972.1406825	13.01828	12.72123	12.66535	0.00447	HATSouth	Rc
2455972.1441882	13.05382	12.72459	12.66372	0.00461	HATSouth	Rc
2455972.147672	13.09391	12.72317	12.66671	0.00472	HATSouth	Rc
2455972.1511802	13.01473	12.72534	12.6633	0.00445	HATSouth	Rc
2456592.7608111845	0.00126	nan	nan	nan	CTIO0.9m	R
2456592.762952484	-0.001676	nan	nan	nan	CTIO0.9m	R
2456592.764295158	0.002588	nan	nan	nan	CTIO0.9m	R
2456592.766343893	0.000674	nan	nan	nan	CTIO0.9m	R
2456592.767767557	0.0	nan	nan	nan	CTIO0.9m	R
2456592.769827867	0.001868	nan	nan	nan	CTIO0.9m	R
2456592.7712515644	0.000634	nan	nan	nan	CTIO0.9m	R
2456592.7733002994	0.000286	nan	nan	nan	CTIO0.9m	R
2456592.775395334	0.000995	nan	nan	nan	CTIO0.9m	R
2456592.7767842733	-0.001097	nan	nan	nan	CTIO0.9m	R
2456592.778844584	0.000822	nan	nan	nan	CTIO0.9m	R
2456592.7802682472	-0.001098	nan	nan	nan	CTIO0.9m	R
2456592.7823170167	-0.00084	nan	nan	nan	CTIO0.9m	R
2456592.783752255	0.000191	nan	nan	nan	CTIO0.9m	R
2456592.7858009906	0.000575	nan	nan	nan	CTIO0.9m	R
2456592.787224688	0.001163	nan	nan	nan	CTIO0.9m	R
2456592.789284998	0.001992	nan	nan	nan	CTIO0.9m	R
2456592.791403149	0.000947	nan	nan	nan	CTIO0.9m	R
2456592.7927689725	0.001483	nan	nan	nan	CTIO0.9m	R
2456592.794817708	-0.000232	nan	nan	nan	CTIO0.9m	R
2456592.7962413714	0.001902	nan	nan	nan	CTIO0.9m	R
2456592.798301682	0.001695	nan	nan	nan	CTIO0.9m	R
2456592.79972538	9.6e-05	nan	nan	nan	CTIO0.9m	R
2456592.8017741153	0.001519	nan	nan	nan	CTIO0.9m	R
2456592.8038459667	0.002741	nan	nan	nan	CTIO0.9m	R
2456592.805258089	0.003011	nan	nan	nan	CTIO0.9m	R
2456592.8073994233	0.000664	nan	nan	nan	CTIO0.9m	R
2456592.8087420976	0.00112	nan	nan	nan	CTIO0.9m	R
2456592.8107907996	0.002334	nan	nan	nan	CTIO0.9m	R
2456592.812214497	0.00107	nan	nan	nan	CTIO0.9m	R
2456592.8142748075	0.00064	nan	nan	nan	CTIO0.9m	R
2456592.8156985054	0.003317	nan	nan	nan	CTIO0.9m	R
2456592.8177472074	0.000519	nan	nan	nan	CTIO0.9m	R
2456592.8198422417	-0.000197	nan	nan	nan	CTIO0.9m	R
2456592.8212312153	-0.000905	nan	nan	nan	CTIO0.9m	R
2456592.8232915257	-0.000466	nan	nan	nan	CTIO0.9m	R
2456592.8247151896	-0.000474	nan	nan	nan	CTIO0.9m	R
2456592.8267639256	0.00247	nan	nan	nan	CTIO0.9m	R
2456592.8281991985	-0.001569	nan	nan	nan	CTIO0.9m	R
2456592.830247934	-0.000368	nan	nan	nan	CTIO0.9m	R
2456592.831671598	-0.003428	nan	nan	nan	CTIO0.9m	R
2456592.8337319084	-0.000749	nan	nan	nan	CTIO0.9m	R
2456592.835826943	-0.003775	nan	nan	nan	CTIO0.9m	R
2456592.8372043427	-0.003356	nan	nan	nan	CTIO0.9m	R
2456592.839264619	-0.004224	nan	nan	nan	CTIO0.9m	R
2456592.8406883166	-0.004883	nan	nan	nan	CTIO0.9m	R
2456592.8427370526	-0.004523	nan	nan	nan	CTIO0.9m	R
2456592.8441723255	-0.002408	nan	nan	nan	CTIO0.9m	R
2456592.8462210614	-0.00259	nan	nan	nan	CTIO0.9m	R
2456592.8482813383	-0.005165	nan	nan	nan	CTIO0.9m	R
2456592.849705036	-0.003104	nan	nan	nan	CTIO0.9m	R
2456592.85184637	-0.003733	nan	nan	nan	CTIO0.9m	R
2456592.8531890446	-0.004847	nan	nan	nan	CTIO0.9m	R
2456592.8552377466	-0.002213	nan	nan	nan	CTIO0.9m	R
2456592.8566614445	-0.002095	nan	nan	nan	CTIO0.9m	R
2456592.858721755	-0.00263	nan	nan	nan	CTIO0.9m	R
2456592.8601454534	-0.00342	nan	nan	nan	CTIO0.9m	R
2456592.8622057643	-0.004186	nan	nan	nan	CTIO0.9m	R
2456592.864300799	-0.003351	nan	nan	nan	CTIO0.9m	R
2456592.8656781637	-0.002313	nan	nan	nan	CTIO0.9m	R
2456592.8677384746	-0.005158	nan	nan	nan	CTIO0.9m	R
2456592.869162173	-0.002842	nan	nan	nan	CTIO0.9m	R
2456592.871210909	-0.00516	nan	nan	nan	CTIO0.9m	R
2456592.8726461814	-0.006243	nan	nan	nan	CTIO0.9m	R
2456592.8746948834	-0.003853	nan	nan	nan	CTIO0.9m	R
2456592.8761185817	-0.004284	nan	nan	nan	CTIO0.9m	R
2456730.519627507	-0.002432	nan	nan	nan	CTIO0.9m	I
2456730.6710322117	0.001024	nan	nan	nan	CTIO0.9m	I
2456730.6727103703	-0.000801	nan	nan	nan	CTIO0.9m	I
2456730.6743885297	-0.002326	nan	nan	nan	CTIO0.9m	I
2456730.6760666883	-0.001965	nan	nan	nan	CTIO0.9m	I
2456730.677756421	-0.001477	nan	nan	nan	CTIO0.9m	I
2456730.67943458	-0.002058	nan	nan	nan	CTIO0.9m	I
2456730.681112739	-0.004076	nan	nan	nan	CTIO0.9m	I
2456730.6828024713	-0.003044	nan	nan	nan	CTIO0.9m	I
2456730.68448063	-0.003668	nan	nan	nan	CTIO0.9m	I
2456730.6861703624	-0.006417	nan	nan	nan	CTIO0.9m	I
2456730.5213172403	-0.002955	nan	nan	nan	CTIO0.9m	I
2456730.6878485214	-0.003988	nan	nan	nan	CTIO0.9m	I
2456730.68952668	-0.001527	nan	nan	nan	CTIO0.9m	I
2456730.691204839	-0.004289	nan	nan	nan	CTIO0.9m	I
2456730.692894571	-0.002465	nan	nan	nan	CTIO0.9m	I
2456730.69457273	-0.004176	nan	nan	nan	CTIO0.9m	I
2456730.6962624625	-0.003207	nan	nan	nan	CTIO0.9m	I
2456730.697940621	-0.004611	nan	nan	nan	CTIO0.9m	I
2456730.69961878	-0.000925	nan	nan	nan	CTIO0.9m	I
2456730.7012969386	-0.003712	nan	nan	nan	CTIO0.9m	I
2456730.7029866707	-0.004873	nan	nan	nan	CTIO0.9m	I
2456730.522983826	-0.003829	nan	nan	nan	CTIO0.9m	I
2456730.704664829	-0.003528	nan	nan	nan	CTIO0.9m	I
2456730.706342988	-0.00038	nan	nan	nan	CTIO0.9m	I
2456730.708021147	-0.002431	nan	nan	nan	CTIO0.9m	I
2456730.7096993052	-0.00375	nan	nan	nan	CTIO0.9m	I
2456730.711389038	-0.002934	nan	nan	nan	CTIO0.9m	I
2456730.7130787694	-0.003839	nan	nan	nan	CTIO0.9m	I
2456730.714745355	-0.007615	nan	nan	nan	CTIO0.9m	I
2456730.716435087	-0.003412	nan	nan	nan	CTIO0.9m	I
2456730.7181132454	-0.00414	nan	nan	nan	CTIO0.9m	I
2456730.7198029775	-0.00332	nan	nan	nan	CTIO0.9m	I
2456730.5246735597	-0.002833	nan	nan	nan	CTIO0.9m	I
2456730.7214811356	-0.001528	nan	nan	nan	CTIO0.9m	I
2456730.7231592946	-0.002949	nan	nan	nan	CTIO0.9m	I
2456730.7248374526	-0.0085	nan	nan	nan	CTIO0.9m	I
2456730.7265271847	-0.003748	nan	nan	nan	CTIO0.9m	I
2456730.7282053437	-0.003541	nan	nan	nan	CTIO0.9m	I
2456730.7298950753	-0.003223	nan	nan	nan	CTIO0.9m	I
2456730.7315616603	-0.004685	nan	nan	nan	CTIO0.9m	I
2456730.733251392	-0.005884	nan	nan	nan	CTIO0.9m	I
2456730.7349295504	-0.001435	nan	nan	nan	CTIO0.9m	I
2456730.7366192825	-0.002713	nan	nan	nan	CTIO0.9m	I
2456730.526351719	-0.003002	nan	nan	nan	CTIO0.9m	I
2456730.7382974406	-0.00307	nan	nan	nan	CTIO0.9m	I
2456730.739975599	-0.002014	nan	nan	nan	CTIO0.9m	I
2456730.5280414526	-0.002181	nan	nan	nan	CTIO0.9m	I
2456730.5297196126	-0.001752	nan	nan	nan	CTIO0.9m	I
2456730.531397772	0.000455	nan	nan	nan	CTIO0.9m	I
2456730.533075932	0.000383	nan	nan	nan	CTIO0.9m	I
2456730.5347656645	0.001228	nan	nan	nan	CTIO0.9m	I
2456730.536455398	0.003025	nan	nan	nan	CTIO0.9m	I
2456730.538133558	0.003024	nan	nan	nan	CTIO0.9m	I
2456730.5398117173	0.000744	nan	nan	nan	CTIO0.9m	I
2456730.5414898773	0.00178	nan	nan	nan	CTIO0.9m	I
2456730.5431796103	0.00387	nan	nan	nan	CTIO0.9m	I
2456730.5448693438	0.0	nan	nan	nan	CTIO0.9m	I
2456730.546547503	0.001347	nan	nan	nan	CTIO0.9m	I
2456730.5482256627	-0.000107	nan	nan	nan	CTIO0.9m	I
2456730.5499038226	-0.006708	nan	nan	nan	CTIO0.9m	I
2456730.551581982	-0.003839	nan	nan	nan	CTIO0.9m	I
2456730.5080424184	-0.00502	nan	nan	nan	CTIO0.9m	I
2456730.5532717155	0.0026	nan	nan	nan	CTIO0.9m	I
2456730.554949875	-0.006151	nan	nan	nan	CTIO0.9m	I
2456730.556662755	0.001473	nan	nan	nan	CTIO0.9m	I
2456730.5583524886	0.003442	nan	nan	nan	CTIO0.9m	I
2456730.5600306485	0.003832	nan	nan	nan	CTIO0.9m	I
2456730.561720381	0.001745	nan	nan	nan	CTIO0.9m	I
2456730.5633869674	0.002555	nan	nan	nan	CTIO0.9m	I
2456730.5650767004	0.001902	nan	nan	nan	CTIO0.9m	I
2456730.5667548603	0.004399	nan	nan	nan	CTIO0.9m	I
2456730.568444594	0.003107	nan	nan	nan	CTIO0.9m	I
2456730.5099636214	-0.006671	nan	nan	nan	CTIO0.9m	I
2456730.570122753	0.000952	nan	nan	nan	CTIO0.9m	I
2456730.5718009127	0.001133	nan	nan	nan	CTIO0.9m	I
2456730.573479072	0.001722	nan	nan	nan	CTIO0.9m	I
2456730.575157232	-0.000515	nan	nan	nan	CTIO0.9m	I
2456730.576846965	0.003362	nan	nan	nan	CTIO0.9m	I
2456730.5785251246	0.004575	nan	nan	nan	CTIO0.9m	I
2456730.5802032845	0.002741	nan	nan	nan	CTIO0.9m	I
2456730.5818814435	0.000843	nan	nan	nan	CTIO0.9m	I
2456730.583571177	0.001064	nan	nan	nan	CTIO0.9m	I
2456730.5852493364	0.002761	nan	nan	nan	CTIO0.9m	I
2456730.51134087	-0.005022	nan	nan	nan	CTIO0.9m	I
2456730.5869390694	0.000982	nan	nan	nan	CTIO0.9m	I
2456730.5886172294	0.001903	nan	nan	nan	CTIO0.9m	I
2456730.5902953884	-0.000967	nan	nan	nan	CTIO0.9m	I
2456730.5919735483	0.001624	nan	nan	nan	CTIO0.9m	I
2456730.5936632813	0.000139	nan	nan	nan	CTIO0.9m	I
2456730.5953530143	0.000557	nan	nan	nan	CTIO0.9m	I
2456730.5970196007	0.000776	nan	nan	nan	CTIO0.9m	I
2456730.598709333	0.003389	nan	nan	nan	CTIO0.9m	I
2456730.600387493	5e-06	nan	nan	nan	CTIO0.9m	I
2456730.6020772257	0.000391	nan	nan	nan	CTIO0.9m	I
2456730.512613957	-0.002765	nan	nan	nan	CTIO0.9m	I
2456730.603755385	0.000934	nan	nan	nan	CTIO0.9m	I
2456730.605433545	0.002068	nan	nan	nan	CTIO0.9m	I
2456730.607111704	0.001233	nan	nan	nan	CTIO0.9m	I
2456730.6088014375	0.001676	nan	nan	nan	CTIO0.9m	I
2456730.61049117	0.001251	nan	nan	nan	CTIO0.9m	I
2456730.6121693295	0.003991	nan	nan	nan	CTIO0.9m	I
2456730.6138474895	0.000715	nan	nan	nan	CTIO0.9m	I
2456730.6155256485	0.001866	nan	nan	nan	CTIO0.9m	I
2456730.6172153815	0.000827	nan	nan	nan	CTIO0.9m	I
2456730.618893541	0.002817	nan	nan	nan	CTIO0.9m	I
2456730.514187955	-0.002425	nan	nan	nan	CTIO0.9m	I
2456730.620583274	0.000847	nan	nan	nan	CTIO0.9m	I
2456730.6222614334	0.002841	nan	nan	nan	CTIO0.9m	I
2456730.6239395924	0.00189	nan	nan	nan	CTIO0.9m	I
2456730.625617752	0.000738	nan	nan	nan	CTIO0.9m	I
2456730.6273074844	0.000367	nan	nan	nan	CTIO0.9m	I
2456730.6289856443	0.001598	nan	nan	nan	CTIO0.9m	I
2456730.6306638033	0.000994	nan	nan	nan	CTIO0.9m	I
2456730.632341963	0.000228	nan	nan	nan	CTIO0.9m	I
2456730.6340201222	0.001085	nan	nan	nan	CTIO0.9m	I
2456730.635709855	0.00113	nan	nan	nan	CTIO0.9m	I
2456730.5158661143	-0.006701	nan	nan	nan	CTIO0.9m	I
2456730.637399588	0.002506	nan	nan	nan	CTIO0.9m	I
2456730.639066173	-0.000622	nan	nan	nan	CTIO0.9m	I
2456730.6407559062	0.002144	nan	nan	nan	CTIO0.9m	I
2456730.6424340657	-0.001082	nan	nan	nan	CTIO0.9m	I
2456730.644123798	-0.00294	nan	nan	nan	CTIO0.9m	I
2456730.645801957	0.000324	nan	nan	nan	CTIO0.9m	I
2456730.647480116	0.000711	nan	nan	nan	CTIO0.9m	I
2456730.6491582757	-0.001102	nan	nan	nan	CTIO0.9m	I
2456730.6508480087	0.000958	nan	nan	nan	CTIO0.9m	I
2456730.6525261677	0.001227	nan	nan	nan	CTIO0.9m	I
2456730.5179377734	-0.00395	nan	nan	nan	CTIO0.9m	I
2456730.6542159	0.001657	nan	nan	nan	CTIO0.9m	I
2456730.6558824857	0.000533	nan	nan	nan	CTIO0.9m	I
2456730.6575722187	0.00328	nan	nan	nan	CTIO0.9m	I
2456730.659250377	0.00085	nan	nan	nan	CTIO0.9m	I
2456730.66094011	-0.001501	nan	nan	nan	CTIO0.9m	I
2456730.662618269	0.000916	nan	nan	nan	CTIO0.9m	I
2456730.664296428	0.001964	nan	nan	nan	CTIO0.9m	I
2456730.6659745877	-0.000726	nan	nan	nan	CTIO0.9m	I
2456730.6676643197	-0.001019	nan	nan	nan	CTIO0.9m	I
2456730.6693424787	-0.000152	nan	nan	nan	CTIO0.9m	I
2457434.90011	0.0821436910155	nan	nan	0.0082807	AAT	Ks
2457434.90011	0.0821436910155	0.0821436910155	0.0082807	0.0082807	AAT	Ks
2457434.90017	0.121674397562	nan	nan	0.0090845	AAT	Ks
2457434.90017	0.121674397562	0.121674397562	0.0090845	0.0090845	AAT	Ks
2457434.90024	0.0719995121226	nan	nan	0.00881272	AAT	Ks
2457434.90024	0.0719995121226	0.0719995121226	0.00881272	0.00881272	AAT	Ks
2457434.9003	0.0662546095885	nan	nan	0.00891385	AAT	Ks
2457434.9003	0.0662546095885	0.0662546095885	0.00891385	0.00891385	AAT	Ks
2457434.90037	0.0565796782715	nan	nan	0.00817877	AAT	Ks
2457434.90037	0.0565796782715	0.0565796782715	0.00817877	0.00817877	AAT	Ks
2457434.90043	0.0429592870479	nan	nan	0.00808206	AAT	Ks
2457434.90043	0.0429592870479	0.0429592870479	0.00808206	0.00808206	AAT	Ks
2457434.9005	0.052652929049	nan	nan	0.00834654	AAT	Ks
2457434.9005	0.052652929049	0.052652929049	0.00834654	0.00834654	AAT	Ks
2457434.90056	0.0502920903752	nan	nan	0.00813423	AAT	Ks
2457434.90056	0.0502920903752	0.0502920903752	0.00813423	0.00813423	AAT	Ks
2457434.90063	0.0803063054946	nan	nan	0.00844313	AAT	Ks
2457434.90063	0.0803063054946	0.0803063054946	0.00844313	0.00844313	AAT	Ks
2457434.90069	0.117558322092	nan	nan	0.0085526	AAT	Ks
2457434.90069	0.117558322092	0.117558322092	0.0085526	0.0085526	AAT	Ks
2457434.90087	0.155645710853	nan	nan	0.00863995	AAT	Ks
2457434.90087	0.155645710853	0.155645710853	0.00863995	0.00863995	AAT	Ks
2457434.90094	0.112033132509	nan	nan	0.00866891	AAT	Ks
2457434.90094	0.112033132509	0.112033132509	0.00866891	0.00866891	AAT	Ks
2457434.901	0.0730513263474	nan	nan	0.0085993	AAT	Ks
2457434.901	0.0730513263474	0.0730513263474	0.0085993	0.0085993	AAT	Ks
2457434.90107	0.0982627495072	nan	nan	0.00873511	AAT	Ks
2457434.90107	0.0982627495072	0.0982627495072	0.00873511	0.00873511	AAT	Ks
2457434.90113	0.079755010519	nan	nan	0.00800889	AAT	Ks
2457434.90113	0.079755010519	0.079755010519	0.00800889	0.00800889	AAT	Ks
2457434.9012	0.0962340718454	nan	nan	0.00876959	AAT	Ks
2457434.9012	0.0962340718454	0.0962340718454	0.00876959	0.00876959	AAT	Ks
2457434.90126	0.101950472048	nan	nan	0.00840612	AAT	Ks
2457434.90126	0.101950472048	0.101950472048	0.00840612	0.00840612	AAT	Ks
2457434.90133	0.0893352299153	nan	nan	0.00839298	AAT	Ks
2457434.90133	0.0893352299153	0.0893352299153	0.00839298	0.00839298	AAT	Ks
2457434.90139	0.040750676332	nan	nan	0.00878979	AAT	Ks
2457434.90139	0.040750676332	0.040750676332	0.00878979	0.00878979	AAT	Ks
2457434.90146	0.0384951479993	nan	nan	0.00860075	AAT	Ks
2457434.90146	0.0384951479993	0.0384951479993	0.00860075	0.00860075	AAT	Ks
2457434.90161	0.110845397806	nan	nan	0.00877161	AAT	Ks
2457434.90161	0.110845397806	0.110845397806	0.00877161	0.00877161	AAT	Ks
2457434.90168	0.0528121602248	nan	nan	0.00818175	AAT	Ks
2457434.90168	0.0528121602248	0.0528121602248	0.00818175	0.00818175	AAT	Ks
2457434.90174	0.0490574406603	nan	nan	0.00841075	AAT	Ks
2457434.90174	0.0490574406603	0.0490574406603	0.00841075	0.00841075	AAT	Ks
2457434.90181	0.081896774899	nan	nan	0.00883639	AAT	Ks
2457434.90181	0.081896774899	0.081896774899	0.00883639	0.00883639	AAT	Ks
2457434.90187	0.0464855729417	nan	nan	0.00824818	AAT	Ks
2457434.90187	0.0464855729417	0.0464855729417	0.00824818	0.00824818	AAT	Ks
2457434.90194	0.0518504460351	nan	nan	0.00851413	AAT	Ks
2457434.90194	0.0518504460351	0.0518504460351	0.00851413	0.00851413	AAT	Ks
2457434.902	0.0549260858249	nan	nan	0.00827852	AAT	Ks
2457434.902	0.0549260858249	0.0549260858249	0.00827852	0.00827852	AAT	Ks
2457434.90207	0.0430801019724	nan	nan	0.00895295	AAT	Ks
2457434.90207	0.0430801019724	0.0430801019724	0.00895295	0.00895295	AAT	Ks
2457434.90213	0.110918331975	nan	nan	0.00903263	AAT	Ks
2457434.90213	0.110918331975	0.110918331975	0.00903263	0.00903263	AAT	Ks
2457434.9022	0.0507023424358	nan	nan	0.00867422	AAT	Ks
2457434.9022	0.0507023424358	0.0507023424358	0.00867422	0.00867422	AAT	Ks
2457434.90237	0.0417356804368	nan	nan	0.00821983	AAT	Ks
2457434.90237	0.0417356804368	0.0417356804368	0.00821983	0.00821983	AAT	Ks
2457434.90243	0.0443008810978	nan	nan	0.00840117	AAT	Ks
2457434.90243	0.0443008810978	0.0443008810978	0.00840117	0.00840117	AAT	Ks
2457434.9025	0.0412993866608	nan	nan	0.00825717	AAT	Ks
2457434.9025	0.0412993866608	0.0412993866608	0.00825717	0.00825717	AAT	Ks
2457434.90256	0.0544936927127	nan	nan	0.00849138	AAT	Ks
2457434.90256	0.0544936927127	0.0544936927127	0.00849138	0.00849138	AAT	Ks
2457434.90263	0.0463105441	nan	nan	0.00835385	AAT	Ks
2457434.90263	0.0463105441	0.0463105441	0.00835385	0.00835385	AAT	Ks
2457434.90269	0.0487178308216	nan	nan	0.00869424	AAT	Ks
2457434.90269	0.0487178308216	0.0487178308216	0.00869424	0.00869424	AAT	Ks
2457434.90276	0.0206943843634	nan	nan	0.00831432	AAT	Ks
2457434.90276	0.0206943843634	0.0206943843634	0.00831432	0.00831432	AAT	Ks
2457434.90282	0.0301667044673	nan	nan	0.00820453	AAT	Ks
2457434.90282	0.0301667044673	0.0301667044673	0.00820453	0.00820453	AAT	Ks
2457434.90288	0.0266270234239	nan	nan	0.00873468	AAT	Ks
2457434.90288	0.0266270234239	0.0266270234239	0.00873468	0.00873468	AAT	Ks
2457434.90295	0.00501885612674	nan	nan	0.00797703	AAT	Ks
2457434.90295	0.00501885612674	0.00501885612674	0.00797703	0.00797703	AAT	Ks
2457434.90311	0.115749933889	nan	nan	0.0085678	AAT	Ks
2457434.90311	0.115749933889	0.115749933889	0.0085678	0.0085678	AAT	Ks
2457434.90317	0.0452058103886	nan	nan	0.00852119	AAT	Ks
2457434.90317	0.0452058103886	0.0452058103886	0.00852119	0.00852119	AAT	Ks
2457434.90324	0.0708198394514	nan	nan	0.00834585	AAT	Ks
2457434.90324	0.0708198394514	0.0708198394514	0.00834585	0.00834585	AAT	Ks
2457434.9033	0.0470023475462	nan	nan	0.00854023	AAT	Ks
2457434.9033	0.0470023475462	0.0470023475462	0.00854023	0.00854023	AAT	Ks
2457434.90337	0.0559490010686	nan	nan	0.00840368	AAT	Ks
2457434.90337	0.0559490010686	0.0559490010686	0.00840368	0.00840368	AAT	Ks
2457434.90343	0.0551967365607	nan	nan	0.00843176	AAT	Ks
2457434.90343	0.0551967365607	0.0551967365607	0.00843176	0.00843176	AAT	Ks
2457434.9035	0.0587999021464	nan	nan	0.00878707	AAT	Ks
2457434.9035	0.0587999021464	0.0587999021464	0.00878707	0.00878707	AAT	Ks
2457434.90356	0.0630704480853	nan	nan	0.00850558	AAT	Ks
2457434.90356	0.0630704480853	0.0630704480853	0.00850558	0.00850558	AAT	Ks
2457434.90363	0.0591876509677	nan	nan	0.00878633	AAT	Ks
2457434.90363	0.0591876509677	0.0591876509677	0.00878633	0.00878633	AAT	Ks
2457434.90369	0.0672670063952	nan	nan	0.00843717	AAT	Ks
2457434.90369	0.0672670063952	0.0672670063952	0.00843717	0.00843717	AAT	Ks
2457434.90386	0.0621305223804	nan	nan	0.00874439	AAT	Ks
2457434.90386	0.0621305223804	0.0621305223804	0.00874439	0.00874439	AAT	Ks
2457434.90392	0.0985235113409	nan	nan	0.00836699	AAT	Ks
2457434.90392	0.0985235113409	0.0985235113409	0.00836699	0.00836699	AAT	Ks
2457434.90405	0.0684610591872	nan	nan	0.00829794	AAT	Ks
2457434.90405	0.0684610591872	0.0684610591872	0.00829794	0.00829794	AAT	Ks
2457434.90412	0.0448534479494	nan	nan	0.00827798	AAT	Ks
2457434.90412	0.0448534479494	0.0448534479494	0.00827798	0.00827798	AAT	Ks
2457434.90418	0.0574648160752	nan	nan	0.00845039	AAT	Ks
2457434.90418	0.0574648160752	0.0574648160752	0.00845039	0.00845039	AAT	Ks
2457434.90425	0.0562337776678	nan	nan	0.00886615	AAT	Ks
2457434.90425	0.0562337776678	0.0562337776678	0.00886615	0.00886615	AAT	Ks
2457434.90431	0.0335603756519	nan	nan	0.00820277	AAT	Ks
2457434.90431	0.0335603756519	0.0335603756519	0.00820277	0.00820277	AAT	Ks
2457434.90438	0.0896765818869	nan	nan	0.00822951	AAT	Ks
2457434.90438	0.0896765818869	0.0896765818869	0.00822951	0.00822951	AAT	Ks
2457434.90444	0.0689554214511	nan	nan	0.00844103	AAT	Ks
2457434.90444	0.0689554214511	0.0689554214511	0.00844103	0.00844103	AAT	Ks
2457434.9046	0.058986226795	nan	nan	0.00850182	AAT	Ks
2457434.9046	0.058986226795	0.058986226795	0.00850182	0.00850182	AAT	Ks
2457434.90467	-0.00653643123908	nan	nan	0.0084797	AAT	Ks
2457434.90467	-0.00653643123908	-0.00653643123908	0.0084797	0.0084797	AAT	Ks
2457434.90473	0.0397677035372	nan	nan	0.00859588	AAT	Ks
2457434.90473	0.0397677035372	0.0397677035372	0.00859588	0.00859588	AAT	Ks
2457434.90479	0.0310716707789	nan	nan	0.0083831	AAT	Ks
2457434.90479	0.0310716707789	0.0310716707789	0.0083831	0.0083831	AAT	Ks
2457434.90486	0.0417543859188	nan	nan	0.00843412	AAT	Ks
2457434.90486	0.0417543859188	0.0417543859188	0.00843412	0.00843412	AAT	Ks
2457434.90492	0.126711090725	nan	nan	0.00838529	AAT	Ks
2457434.90492	0.126711090725	0.126711090725	0.00838529	0.00838529	AAT	Ks
2457434.90499	0.12239235582	nan	nan	0.0084912	AAT	Ks
2457434.90499	0.12239235582	0.12239235582	0.0084912	0.0084912	AAT	Ks
2457434.90505	0.0856275651846	nan	nan	0.00851882	AAT	Ks
2457434.90505	0.0856275651846	0.0856275651846	0.00851882	0.00851882	AAT	Ks
2457434.90512	0.0737538071644	nan	nan	0.00835442	AAT	Ks
2457434.90512	0.0737538071644	0.0737538071644	0.00835442	0.00835442	AAT	Ks
2457434.90518	0.0741565704989	nan	nan	0.00874266	AAT	Ks
2457434.90518	0.0741565704989	0.0741565704989	0.00874266	0.00874266	AAT	Ks
2457434.9054	0.0567498944223	nan	nan	0.00874592	AAT	Ks
2457434.9054	0.0567498944223	0.0567498944223	0.00874592	0.00874592	AAT	Ks
2457434.90546	0.0451552370621	nan	nan	0.00902525	AAT	Ks
2457434.90546	0.0451552370621	0.0451552370621	0.00902525	0.00902525	AAT	Ks
2457434.90553	0.065347825757	nan	nan	0.00838204	AAT	Ks
2457434.90553	0.065347825757	0.065347825757	0.00838204	0.00838204	AAT	Ks
2457434.90559	0.0834198850283	nan	nan	0.00873973	AAT	Ks
2457434.90559	0.0834198850283	0.0834198850283	0.00873973	0.00873973	AAT	Ks
2457434.90566	0.0793827552949	nan	nan	0.00835923	AAT	Ks
2457434.90566	0.0793827552949	0.0793827552949	0.00835923	0.00835923	AAT	Ks
2457434.90572	0.0631921258549	nan	nan	0.00839251	AAT	Ks
2457434.90572	0.0631921258549	0.0631921258549	0.00839251	0.00839251	AAT	Ks
2457434.90579	0.0611907129544	nan	nan	0.00860749	AAT	Ks
2457434.90579	0.0611907129544	0.0611907129544	0.00860749	0.00860749	AAT	Ks
2457434.90585	0.0402735443204	nan	nan	0.00840761	AAT	Ks
2457434.90585	0.0402735443204	0.0402735443204	0.00840761	0.00840761	AAT	Ks
2457434.90592	0.049204201512	nan	nan	0.00867513	AAT	Ks
2457434.90592	0.049204201512	0.049204201512	0.00867513	0.00867513	AAT	Ks
2457434.90598	0.0763593710389	nan	nan	0.00889677	AAT	Ks
2457434.90598	0.0763593710389	0.0763593710389	0.00889677	0.00889677	AAT	Ks
2457434.90616	0.0827217842761	nan	nan	0.00846756	AAT	Ks
2457434.90616	0.0827217842761	0.0827217842761	0.00846756	0.00846756	AAT	Ks
2457434.90623	0.0453623509081	nan	nan	0.00863202	AAT	Ks
2457434.90623	0.0453623509081	0.0453623509081	0.00863202	0.00863202	AAT	Ks
2457434.90629	0.0615161271833	nan	nan	0.00856936	AAT	Ks
2457434.90629	0.0615161271833	0.0615161271833	0.00856936	0.00856936	AAT	Ks
2457434.90636	0.088783858554	nan	nan	0.00844923	AAT	Ks
2457434.90636	0.088783858554	0.088783858554	0.00844923	0.00844923	AAT	Ks
2457434.90642	0.0842211449587	nan	nan	0.0084811	AAT	Ks
2457434.90642	0.0842211449587	0.0842211449587	0.0084811	0.0084811	AAT	Ks
2457434.90649	0.060054502564	nan	nan	0.00843918	AAT	Ks
2457434.90649	0.060054502564	0.060054502564	0.00843918	0.00843918	AAT	Ks
2457434.90655	0.0391924566121	nan	nan	0.00802554	AAT	Ks
2457434.90655	0.0391924566121	0.0391924566121	0.00802554	0.00802554	AAT	Ks
2457434.90662	0.0493861298216	nan	nan	0.00837786	AAT	Ks
2457434.90662	0.0493861298216	0.0493861298216	0.00837786	0.00837786	AAT	Ks
2457434.90668	0.0617231330208	nan	nan	0.00845523	AAT	Ks
2457434.90668	0.0617231330208	0.0617231330208	0.00845523	0.00845523	AAT	Ks
2457434.90675	0.0675561691248	nan	nan	0.00835967	AAT	Ks
2457434.90675	0.0675561691248	0.0675561691248	0.00835967	0.00835967	AAT	Ks
2457434.90692	0.0708725597711	nan	nan	0.00808514	AAT	Ks
2457434.90692	0.0708725597711	0.0708725597711	0.00808514	0.00808514	AAT	Ks
2457434.90698	0.0504907581139	nan	nan	0.00872396	AAT	Ks
2457434.90698	0.0504907581139	0.0504907581139	0.00872396	0.00872396	AAT	Ks
2457434.90704	0.0395682561577	nan	nan	0.00815025	AAT	Ks
2457434.90704	0.0395682561577	0.0395682561577	0.00815025	0.00815025	AAT	Ks
2457434.90711	0.0614989365542	nan	nan	0.00835895	AAT	Ks
2457434.90711	0.0614989365542	0.0614989365542	0.00835895	0.00835895	AAT	Ks
2457434.90717	0.0910411542918	nan	nan	0.0086574	AAT	Ks
2457434.90717	0.0910411542918	0.0910411542918	0.0086574	0.0086574	AAT	Ks
2457434.90724	0.0719732415456	nan	nan	0.00845198	AAT	Ks
2457434.90724	0.0719732415456	0.0719732415456	0.00845198	0.00845198	AAT	Ks
2457434.9073	0.0409840779937	nan	nan	0.00858511	AAT	Ks
2457434.9073	0.0409840779937	0.0409840779937	0.00858511	0.00858511	AAT	Ks
2457434.90737	0.0366147621804	nan	nan	0.00839203	AAT	Ks
2457434.90737	0.0366147621804	0.0366147621804	0.00839203	0.00839203	AAT	Ks
2457434.90743	0.0292836897841	nan	nan	0.00803167	AAT	Ks
2457434.90743	0.0292836897841	0.0292836897841	0.00803167	0.00803167	AAT	Ks
2457434.9075	0.0430074743759	nan	nan	0.00816775	AAT	Ks
2457434.9075	0.0430074743759	0.0430074743759	0.00816775	0.00816775	AAT	Ks
2457434.90766	0.0904159100004	nan	nan	0.00859971	AAT	Ks
2457434.90766	0.0904159100004	0.0904159100004	0.00859971	0.00859971	AAT	Ks
2457434.90772	0.0636363771096	nan	nan	0.00850414	AAT	Ks
2457434.90772	0.0636363771096	0.0636363771096	0.00850414	0.00850414	AAT	Ks
2457434.90779	0.0574277859193	nan	nan	0.0082497	AAT	Ks
2457434.90779	0.0574277859193	0.0574277859193	0.0082497	0.0082497	AAT	Ks
2457434.90785	0.054175221703	nan	nan	0.00831796	AAT	Ks
2457434.90785	0.054175221703	0.054175221703	0.00831796	0.00831796	AAT	Ks
2457434.90791	0.0578446795311	nan	nan	0.00874745	AAT	Ks
2457434.90791	0.0578446795311	0.0578446795311	0.00874745	0.00874745	AAT	Ks
2457434.90798	0.0598988450012	nan	nan	0.00817385	AAT	Ks
2457434.90798	0.0598988450012	0.0598988450012	0.00817385	0.00817385	AAT	Ks
2457434.90804	0.0505282423308	nan	nan	0.00846028	AAT	Ks
2457434.90804	0.0505282423308	0.0505282423308	0.00846028	0.00846028	AAT	Ks
2457434.90811	0.037248162284	nan	nan	0.00838094	AAT	Ks
2457434.90811	0.037248162284	0.037248162284	0.00838094	0.00838094	AAT	Ks
2457434.90817	0.0482137784171	nan	nan	0.00828098	AAT	Ks
2457434.90817	0.0482137784171	0.0482137784171	0.00828098	0.00828098	AAT	Ks
2457434.90824	0.125856665983	nan	nan	0.00876268	AAT	Ks
2457434.90824	0.125856665983	0.125856665983	0.00876268	0.00876268	AAT	Ks
2457434.9084	0.0502203581801	nan	nan	0.00842716	AAT	Ks
2457434.9084	0.0502203581801	0.0502203581801	0.00842716	0.00842716	AAT	Ks
2457434.90846	0.0384558026568	nan	nan	0.00816994	AAT	Ks
2457434.90846	0.0384558026568	0.0384558026568	0.00816994	0.00816994	AAT	Ks
2457434.90853	0.0678295197272	nan	nan	0.00847515	AAT	Ks
2457434.90853	0.0678295197272	0.0678295197272	0.00847515	0.00847515	AAT	Ks
2457434.90859	0.0356958649843	nan	nan	0.00887212	AAT	Ks
2457434.90859	0.0356958649843	0.0356958649843	0.00887212	0.00887212	AAT	Ks
2457434.90866	0.0571665277732	nan	nan	0.00800622	AAT	Ks
2457434.90866	0.0571665277732	0.0571665277732	0.00800622	0.00800622	AAT	Ks
2457434.90872	0.0558299810367	nan	nan	0.00822874	AAT	Ks
2457434.90872	0.0558299810367	0.0558299810367	0.00822874	0.00822874	AAT	Ks
2457434.90879	0.0576671155966	nan	nan	0.0081295	AAT	Ks
2457434.90879	0.0576671155966	0.0576671155966	0.0081295	0.0081295	AAT	Ks
2457434.90885	0.0687152277526	nan	nan	0.00837721	AAT	Ks
2457434.90885	0.0687152277526	0.0687152277526	0.00837721	0.00837721	AAT	Ks
2457434.90891	0.0632696065694	nan	nan	0.00842632	AAT	Ks
2457434.90891	0.0632696065694	0.0632696065694	0.00842632	0.00842632	AAT	Ks
2457434.90898	0.0314055788519	nan	nan	0.00815105	AAT	Ks
2457434.90898	0.0314055788519	0.0314055788519	0.00815105	0.00815105	AAT	Ks
2457434.90915	0.0331065335387	nan	nan	0.00863617	AAT	Ks
2457434.90915	0.0331065335387	0.0331065335387	0.00863617	0.00863617	AAT	Ks
2457434.90921	0.0257111423864	nan	nan	0.00843382	AAT	Ks
2457434.90921	0.0257111423864	0.0257111423864	0.00843382	0.00843382	AAT	Ks
2457434.90928	0.0392393390963	nan	nan	0.00839903	AAT	Ks
2457434.90928	0.0392393390963	0.0392393390963	0.00839903	0.00839903	AAT	Ks
2457434.90934	0.0748778760486	nan	nan	0.00851508	AAT	Ks
2457434.90934	0.0748778760486	0.0748778760486	0.00851508	0.00851508	AAT	Ks
2457434.90941	0.0680480160611	nan	nan	0.00829542	AAT	Ks
2457434.90941	0.0680480160611	0.0680480160611	0.00829542	0.00829542	AAT	Ks
2457434.90947	0.0206614957512	nan	nan	0.00847499	AAT	Ks
2457434.90947	0.0206614957512	0.0206614957512	0.00847499	0.00847499	AAT	Ks
2457434.90954	0.0294501307252	nan	nan	0.00808409	AAT	Ks
2457434.90954	0.0294501307252	0.0294501307252	0.00808409	0.00808409	AAT	Ks
2457434.9096	0.066530666634	nan	nan	0.00847278	AAT	Ks
2457434.9096	0.066530666634	0.066530666634	0.00847278	0.00847278	AAT	Ks
2457434.90967	0.0386586852505	nan	nan	0.00826238	AAT	Ks
2457434.90967	0.0386586852505	0.0386586852505	0.00826238	0.00826238	AAT	Ks
2457434.90973	0.0509889669555	nan	nan	0.00842312	AAT	Ks
2457434.90973	0.0509889669555	0.0509889669555	0.00842312	0.00842312	AAT	Ks
2457434.9099	0.0750084111399	nan	nan	0.00849782	AAT	Ks
2457434.9099	0.0750084111399	0.0750084111399	0.00849782	0.00849782	AAT	Ks
2457434.90997	0.0616271759128	nan	nan	0.00889027	AAT	Ks
2457434.90997	0.0616271759128	0.0616271759128	0.00889027	0.00889027	AAT	Ks
2457434.91003	0.0615872156475	nan	nan	0.00791612	AAT	Ks
2457434.91003	0.0615872156475	0.0615872156475	0.00791612	0.00791612	AAT	Ks
2457434.9101	0.0619062417839	nan	nan	0.00852956	AAT	Ks
2457434.9101	0.0619062417839	0.0619062417839	0.00852956	0.00852956	AAT	Ks
2457434.91016	0.06715257715	nan	nan	0.00812731	AAT	Ks
2457434.91016	0.06715257715	0.06715257715	0.00812731	0.00812731	AAT	Ks
2457434.91023	0.0573067524078	nan	nan	0.00799445	AAT	Ks
2457434.91023	0.0573067524078	0.0573067524078	0.00799445	0.00799445	AAT	Ks
2457434.91029	0.0481984034471	nan	nan	0.00825018	AAT	Ks
2457434.91029	0.0481984034471	0.0481984034471	0.00825018	0.00825018	AAT	Ks
2457434.91035	0.028088905948	nan	nan	0.00809001	AAT	Ks
2457434.91035	0.028088905948	0.028088905948	0.00809001	0.00809001	AAT	Ks
2457434.91042	0.0298986108098	nan	nan	0.00858889	AAT	Ks
2457434.91042	0.0298986108098	0.0298986108098	0.00858889	0.00858889	AAT	Ks
2457434.91048	0.0373983338796	nan	nan	0.00828414	AAT	Ks
2457434.91048	0.0373983338796	0.0373983338796	0.00828414	0.00828414	AAT	Ks
2457434.91064	0.0522186761667	nan	nan	0.00833188	AAT	Ks
2457434.91064	0.0522186761667	0.0522186761667	0.00833188	0.00833188	AAT	Ks
2457434.91071	0.0478455274188	nan	nan	0.00837023	AAT	Ks
2457434.91071	0.0478455274188	0.0478455274188	0.00837023	0.00837023	AAT	Ks
2457434.91077	0.0333335440594	nan	nan	0.00816946	AAT	Ks
2457434.91077	0.0333335440594	0.0333335440594	0.00816946	0.00816946	AAT	Ks
2457434.91084	0.04763702196	nan	nan	0.00831953	AAT	Ks
2457434.91084	0.04763702196	0.04763702196	0.00831953	0.00831953	AAT	Ks
2457434.9109	0.0499346259958	nan	nan	0.00834664	AAT	Ks
2457434.9109	0.0499346259958	0.0499346259958	0.00834664	0.00834664	AAT	Ks
2457434.91097	0.0472483315657	nan	nan	0.00826742	AAT	Ks
2457434.91097	0.0472483315657	0.0472483315657	0.00826742	0.00826742	AAT	Ks
2457434.91103	0.0407171745474	nan	nan	0.00867765	AAT	Ks
2457434.91103	0.0407171745474	0.0407171745474	0.00867765	0.00867765	AAT	Ks
2457434.9111	0.0509714820729	nan	nan	0.00810095	AAT	Ks
2457434.9111	0.0509714820729	0.0509714820729	0.00810095	0.00810095	AAT	Ks
2457434.91116	0.0354660920486	nan	nan	0.00834576	AAT	Ks
2457434.91116	0.0354660920486	0.0354660920486	0.00834576	0.00834576	AAT	Ks
2457434.91122	0.0513272168009	nan	nan	0.00863834	AAT	Ks
2457434.91122	0.0513272168009	0.0513272168009	0.00863834	0.00863834	AAT	Ks
2457434.91139	0.0401888035425	nan	nan	0.00779727	AAT	Ks
2457434.91139	0.0401888035425	0.0401888035425	0.00779727	0.00779727	AAT	Ks
2457434.91146	0.0607725328215	nan	nan	0.00860028	AAT	Ks
2457434.91146	0.0607725328215	0.0607725328215	0.00860028	0.00860028	AAT	Ks
2457434.91152	0.148332461366	nan	nan	0.0087556	AAT	Ks
2457434.91152	0.148332461366	0.148332461366	0.0087556	0.0087556	AAT	Ks
2457434.91159	0.0840626956797	nan	nan	0.00821695	AAT	Ks
2457434.91159	0.0840626956797	0.0840626956797	0.00821695	0.00821695	AAT	Ks
2457434.91165	0.120422116295	nan	nan	0.00821905	AAT	Ks
2457434.91165	0.120422116295	0.120422116295	0.00821905	0.00821905	AAT	Ks
2457434.91172	0.0887478885626	nan	nan	0.00876822	AAT	Ks
2457434.91172	0.0887478885626	0.0887478885626	0.00876822	0.00876822	AAT	Ks
2457434.91178	0.0727815874069	nan	nan	0.00879944	AAT	Ks
2457434.91178	0.0727815874069	0.0727815874069	0.00879944	0.00879944	AAT	Ks
2457434.91185	0.0510812273799	nan	nan	0.00822581	AAT	Ks
2457434.91185	0.0510812273799	0.0510812273799	0.00822581	0.00822581	AAT	Ks
2457434.91191	0.0439305259966	nan	nan	0.0080887	AAT	Ks
2457434.91191	0.0439305259966	0.0439305259966	0.0080887	0.0080887	AAT	Ks
2457434.91198	0.0324452370758	nan	nan	0.00829982	AAT	Ks
2457434.91198	0.0324452370758	0.0324452370758	0.00829982	0.00829982	AAT	Ks
2457434.91213	0.0430305411049	nan	nan	0.0084244	AAT	Ks
2457434.91213	0.0430305411049	0.0430305411049	0.0084244	0.0084244	AAT	Ks
2457434.9122	0.00804806638831	nan	nan	0.00849401	AAT	Ks
2457434.9122	0.00804806638831	0.00804806638831	0.00849401	0.00849401	AAT	Ks
2457434.91226	0.00853004735289	nan	nan	0.00832177	AAT	Ks
2457434.91226	0.00853004735289	0.00853004735289	0.00832177	0.00832177	AAT	Ks
2457434.91233	0.0197168769019	nan	nan	0.00874813	AAT	Ks
2457434.91233	0.0197168769019	0.0197168769019	0.00874813	0.00874813	AAT	Ks
2457434.91239	0.0354404639261	nan	nan	0.00821348	AAT	Ks
2457434.91239	0.0354404639261	0.0354404639261	0.00821348	0.00821348	AAT	Ks
2457434.91246	0.0130403652655	nan	nan	0.00835034	AAT	Ks
2457434.91246	0.0130403652655	0.0130403652655	0.00835034	0.00835034	AAT	Ks
2457434.91252	0.0211016592498	nan	nan	0.0082702	AAT	Ks
2457434.91252	0.0211016592498	0.0211016592498	0.0082702	0.0082702	AAT	Ks
2457434.91259	0.0304380248678	nan	nan	0.00809795	AAT	Ks
2457434.91259	0.0304380248678	0.0304380248678	0.00809795	0.00809795	AAT	Ks
2457434.91265	0.00784706458866	nan	nan	0.00809077	AAT	Ks
2457434.91265	0.00784706458866	0.00784706458866	0.00809077	0.00809077	AAT	Ks
2457434.91272	0.0388374899041	nan	nan	0.00867468	AAT	Ks
2457434.91272	0.0388374899041	0.0388374899041	0.00867468	0.00867468	AAT	Ks
2457434.91289	0.0188945828717	nan	nan	0.00819032	AAT	Ks
2457434.91289	0.0188945828717	0.0188945828717	0.00819032	0.00819032	AAT	Ks
2457434.91295	0.0445951977253	nan	nan	0.00797213	AAT	Ks
2457434.91295	0.0445951977253	0.0445951977253	0.00797213	0.00797213	AAT	Ks
2457434.91302	0.0378726126355	nan	nan	0.00811527	AAT	Ks
2457434.91302	0.0378726126355	0.0378726126355	0.00811527	0.00811527	AAT	Ks
2457434.91308	0.0419822993196	nan	nan	0.00824147	AAT	Ks
2457434.91308	0.0419822993196	0.0419822993196	0.00824147	0.00824147	AAT	Ks
2457434.91315	0.040778025494	nan	nan	0.00869794	AAT	Ks
2457434.91315	0.040778025494	0.040778025494	0.00869794	0.00869794	AAT	Ks
2457434.91321	0.0544341453803	nan	nan	0.00860175	AAT	Ks
2457434.91321	0.0544341453803	0.0544341453803	0.00860175	0.00860175	AAT	Ks
2457434.91328	0.024439679734	nan	nan	0.00873496	AAT	Ks
2457434.91328	0.024439679734	0.024439679734	0.00873496	0.00873496	AAT	Ks
2457434.91334	0.0617101213905	nan	nan	0.00836369	AAT	Ks
2457434.91334	0.0617101213905	0.0617101213905	0.00836369	0.00836369	AAT	Ks
2457434.91341	0.0306066749582	nan	nan	0.00830129	AAT	Ks
2457434.91341	0.0306066749582	0.0306066749582	0.00830129	0.00830129	AAT	Ks
2457434.91347	-0.00197336895826	nan	nan	0.00783308	AAT	Ks
2457434.91347	-0.00197336895826	-0.00197336895826	0.00783308	0.00783308	AAT	Ks
2457434.91362	0.028870854995	nan	nan	0.00819212	AAT	Ks
2457434.91362	0.028870854995	0.028870854995	0.00819212	0.00819212	AAT	Ks
2457434.91368	0.0461962407552	nan	nan	0.00854076	AAT	Ks
2457434.91368	0.0461962407552	0.0461962407552	0.00854076	0.00854076	AAT	Ks
2457434.91375	0.0495062835381	nan	nan	0.0082548	AAT	Ks
2457434.91375	0.0495062835381	0.0495062835381	0.0082548	0.0082548	AAT	Ks
2457434.91381	0.0249245019498	nan	nan	0.00849467	AAT	Ks
2457434.91381	0.0249245019498	0.0249245019498	0.00849467	0.00849467	AAT	Ks
2457434.91388	0.0452254911433	nan	nan	0.00830541	AAT	Ks
2457434.91388	0.0452254911433	0.0452254911433	0.00830541	0.00830541	AAT	Ks
2457434.91394	0.0435271655746	nan	nan	0.00835294	AAT	Ks
2457434.91394	0.0435271655746	0.0435271655746	0.00835294	0.00835294	AAT	Ks
2457434.91401	0.0773371584128	nan	nan	0.00817781	AAT	Ks
2457434.91401	0.0773371584128	0.0773371584128	0.00817781	0.00817781	AAT	Ks
2457434.91407	0.0116698138862	nan	nan	0.00783906	AAT	Ks
2457434.91407	0.0116698138862	0.0116698138862	0.00783906	0.00783906	AAT	Ks
2457434.91413	0.0378835232573	nan	nan	0.00856343	AAT	Ks
2457434.91413	0.0378835232573	0.0378835232573	0.00856343	0.00856343	AAT	Ks
2457434.9142	0.0148896751635	nan	nan	0.00808379	AAT	Ks
2457434.9142	0.0148896751635	0.0148896751635	0.00808379	0.00808379	AAT	Ks
2457434.91437	0.0489816564384	nan	nan	0.00806189	AAT	Ks
2457434.91437	0.0489816564384	0.0489816564384	0.00806189	0.00806189	AAT	Ks
2457434.91443	0.00667650991349	nan	nan	0.0080077	AAT	Ks
2457434.91443	0.00667650991349	0.00667650991349	0.0080077	0.0080077	AAT	Ks
2457434.9145	0.00977060019935	nan	nan	0.00816582	AAT	Ks
2457434.9145	0.00977060019935	0.00977060019935	0.00816582	0.00816582	AAT	Ks
2457434.91456	0.00597107425488	nan	nan	0.00810707	AAT	Ks
2457434.91456	0.00597107425488	0.00597107425488	0.00810707	0.00810707	AAT	Ks
2457434.91463	0.0275461543796	nan	nan	0.00829398	AAT	Ks
2457434.91463	0.0275461543796	0.0275461543796	0.00829398	0.00829398	AAT	Ks
2457434.91469	0.0593181678212	nan	nan	0.0085947	AAT	Ks
2457434.91469	0.0593181678212	0.0593181678212	0.0085947	0.0085947	AAT	Ks
2457434.91476	0.0327827352695	nan	nan	0.00840093	AAT	Ks
2457434.91476	0.0327827352695	0.0327827352695	0.00840093	0.00840093	AAT	Ks
2457434.91482	0.0281242730378	nan	nan	0.00798707	AAT	Ks
2457434.91482	0.0281242730378	0.0281242730378	0.00798707	0.00798707	AAT	Ks
2457434.91489	0.0418892117906	nan	nan	0.00828795	AAT	Ks
2457434.91489	0.0418892117906	0.0418892117906	0.00828795	0.00828795	AAT	Ks
2457434.91495	0.0164142708455	nan	nan	0.00827905	AAT	Ks
2457434.91495	0.0164142708455	0.0164142708455	0.00827905	0.00827905	AAT	Ks
2457434.91519	0.0236896312524	nan	nan	0.00870674	AAT	Ks
2457434.91519	0.0236896312524	0.0236896312524	0.00870674	0.00870674	AAT	Ks
2457434.91526	0.0253329176204	nan	nan	0.00872193	AAT	Ks
2457434.91526	0.0253329176204	0.0253329176204	0.00872193	0.00872193	AAT	Ks
2457434.91532	0.0381333610334	nan	nan	0.00803943	AAT	Ks
2457434.91532	0.0381333610334	0.0381333610334	0.00803943	0.00803943	AAT	Ks
2457434.91538	-0.00595588046806	nan	nan	0.00807531	AAT	Ks
2457434.91538	-0.00595588046806	-0.00595588046806	0.00807531	0.00807531	AAT	Ks
2457434.91545	0.0251924933629	nan	nan	0.00825881	AAT	Ks
2457434.91545	0.0251924933629	0.0251924933629	0.00825881	0.00825881	AAT	Ks
2457434.91551	0.0642119166387	nan	nan	0.00846573	AAT	Ks
2457434.91551	0.0642119166387	0.0642119166387	0.00846573	0.00846573	AAT	Ks
2457434.91558	0.0575844784007	nan	nan	0.00801903	AAT	Ks
2457434.91558	0.0575844784007	0.0575844784007	0.00801903	0.00801903	AAT	Ks
2457434.91564	0.0212908031055	nan	nan	0.00831566	AAT	Ks
2457434.91564	0.0212908031055	0.0212908031055	0.00831566	0.00831566	AAT	Ks
2457434.91571	0.0518297238485	nan	nan	0.00845751	AAT	Ks
2457434.91571	0.0518297238485	0.0518297238485	0.00845751	0.00845751	AAT	Ks
2457434.91577	0.077503823505	nan	nan	0.0089292	AAT	Ks
2457434.91577	0.077503823505	0.077503823505	0.0089292	0.0089292	AAT	Ks
2457434.91593	0.0599473261115	nan	nan	0.00811221	AAT	Ks
2457434.91593	0.0599473261115	0.0599473261115	0.00811221	0.00811221	AAT	Ks
2457434.916	0.0760676191072	nan	nan	0.00855222	AAT	Ks
2457434.916	0.0760676191072	0.0760676191072	0.00855222	0.00855222	AAT	Ks
2457434.91606	0.0936179980876	nan	nan	0.00848223	AAT	Ks
2457434.91606	0.0936179980876	0.0936179980876	0.00848223	0.00848223	AAT	Ks
2457434.91613	0.0827677418053	nan	nan	0.00841773	AAT	Ks
2457434.91613	0.0827677418053	0.0827677418053	0.00841773	0.00841773	AAT	Ks
2457434.91619	0.0675954152365	nan	nan	0.00824107	AAT	Ks
2457434.91619	0.0675954152365	0.0675954152365	0.00824107	0.00824107	AAT	Ks
2457434.91625	0.0713867756972	nan	nan	0.00826258	AAT	Ks
2457434.91625	0.0713867756972	0.0713867756972	0.00826258	0.00826258	AAT	Ks
2457434.91632	0.0383998573994	nan	nan	0.00838	AAT	Ks
2457434.91632	0.0383998573994	0.0383998573994	0.00838	0.00838	AAT	Ks
2457434.91638	0.00566453478419	nan	nan	0.0081009	AAT	Ks
2457434.91638	0.00566453478419	0.00566453478419	0.0081009	0.0081009	AAT	Ks
2457434.91645	0.0472462680943	nan	nan	0.00821791	AAT	Ks
2457434.91645	0.0472462680943	0.0472462680943	0.00821791	0.00821791	AAT	Ks
2457434.91651	0.0834710872708	nan	nan	0.00842331	AAT	Ks
2457434.91651	0.0834710872708	0.0834710872708	0.00842331	0.00842331	AAT	Ks
2457434.91668	0.0632356353653	nan	nan	0.00856321	AAT	Ks
2457434.91668	0.0632356353653	0.0632356353653	0.00856321	0.00856321	AAT	Ks
2457434.91675	0.0214092306476	nan	nan	0.00832947	AAT	Ks
2457434.91675	0.0214092306476	0.0214092306476	0.00832947	0.00832947	AAT	Ks
2457434.91681	0.0291253915883	nan	nan	0.00820874	AAT	Ks
2457434.91681	0.0291253915883	0.0291253915883	0.00820874	0.00820874	AAT	Ks
2457434.91688	0.080820516845	nan	nan	0.00824555	AAT	Ks
2457434.91688	0.080820516845	0.080820516845	0.00824555	0.00824555	AAT	Ks
2457434.91694	0.0875289485238	nan	nan	0.00870157	AAT	Ks
2457434.91694	0.0875289485238	0.0875289485238	0.00870157	0.00870157	AAT	Ks
2457434.91701	0.05906363972	nan	nan	0.00897269	AAT	Ks
2457434.91701	0.05906363972	0.05906363972	0.00897269	0.00897269	AAT	Ks
2457434.91707	0.0517638759695	nan	nan	0.00866463	AAT	Ks
2457434.91707	0.0517638759695	0.0517638759695	0.00866463	0.00866463	AAT	Ks
2457434.91714	0.0456260491261	nan	nan	0.00916911	AAT	Ks
2457434.91714	0.0456260491261	0.0456260491261	0.00916911	0.00916911	AAT	Ks
2457434.9172	0.0268922852181	nan	nan	0.00854696	AAT	Ks
2457434.9172	0.0268922852181	0.0268922852181	0.00854696	0.00854696	AAT	Ks
2457434.91727	0.0482683957425	nan	nan	0.00807326	AAT	Ks
2457434.91727	0.0482683957425	0.0482683957425	0.00807326	0.00807326	AAT	Ks
2457434.91742	0.0288728838373	nan	nan	0.00822048	AAT	Ks
2457434.91742	0.0288728838373	0.0288728838373	0.00822048	0.00822048	AAT	Ks
2457434.91749	0.0174282896045	nan	nan	0.00828496	AAT	Ks
2457434.91749	0.0174282896045	0.0174282896045	0.00828496	0.00828496	AAT	Ks
2457434.91755	0.0156105069176	nan	nan	0.00839723	AAT	Ks
2457434.91755	0.0156105069176	0.0156105069176	0.00839723	0.00839723	AAT	Ks
2457434.91762	0.0446860014751	nan	nan	0.00828633	AAT	Ks
2457434.91762	0.0446860014751	0.0446860014751	0.00828633	0.00828633	AAT	Ks
2457434.91768	0.0651615717197	nan	nan	0.00864729	AAT	Ks
2457434.91768	0.0651615717197	0.0651615717197	0.00864729	0.00864729	AAT	Ks
2457434.91775	0.0426827651115	nan	nan	0.00832297	AAT	Ks
2457434.91775	0.0426827651115	0.0426827651115	0.00832297	0.00832297	AAT	Ks
2457434.91781	0.0378792044564	nan	nan	0.00781885	AAT	Ks
2457434.91781	0.0378792044564	0.0378792044564	0.00781885	0.00781885	AAT	Ks
2457434.91788	0.0457022863262	nan	nan	0.00839316	AAT	Ks
2457434.91788	0.0457022863262	0.0457022863262	0.00839316	0.00839316	AAT	Ks
2457434.91794	0.0352801317934	nan	nan	0.00839938	AAT	Ks
2457434.91794	0.0352801317934	0.0352801317934	0.00839938	0.00839938	AAT	Ks
2457434.91801	0.0137766433374	nan	nan	0.00800055	AAT	Ks
2457434.91801	0.0137766433374	0.0137766433374	0.00800055	0.00800055	AAT	Ks
2457434.91816	0.0333407874496	nan	nan	0.0087494	AAT	Ks
2457434.91816	0.0333407874496	0.0333407874496	0.0087494	0.0087494	AAT	Ks
2457434.91823	0.0355783639628	nan	nan	0.00830339	AAT	Ks
2457434.91823	0.0355783639628	0.0355783639628	0.00830339	0.00830339	AAT	Ks
2457434.91829	0.00793418291196	nan	nan	0.00853437	AAT	Ks
2457434.91829	0.00793418291196	0.00793418291196	0.00853437	0.00853437	AAT	Ks
2457434.91836	0.0271879968836	nan	nan	0.0086067	AAT	Ks
2457434.91836	0.0271879968836	0.0271879968836	0.0086067	0.0086067	AAT	Ks
2457434.91842	0.0381158546028	nan	nan	0.00842116	AAT	Ks
2457434.91842	0.0381158546028	0.0381158546028	0.00842116	0.00842116	AAT	Ks
2457434.91849	0.0299380985633	nan	nan	0.00836995	AAT	Ks
2457434.91849	0.0299380985633	0.0299380985633	0.00836995	0.00836995	AAT	Ks
2457434.91855	0.0142934250899	nan	nan	0.00838187	AAT	Ks
2457434.91855	0.0142934250899	0.0142934250899	0.00838187	0.00838187	AAT	Ks
2457434.91862	0.0183166684209	nan	nan	0.00845926	AAT	Ks
2457434.91862	0.0183166684209	0.0183166684209	0.00845926	0.00845926	AAT	Ks
2457434.91868	0.04463316512	nan	nan	0.00852562	AAT	Ks
2457434.91868	0.04463316512	0.04463316512	0.00852562	0.00852562	AAT	Ks
2457434.91875	0.0371804669045	nan	nan	0.00856909	AAT	Ks
2457434.91875	0.0371804669045	0.0371804669045	0.00856909	0.00856909	AAT	Ks
2457434.91892	0.0766196356472	nan	nan	0.00835558	AAT	Ks
2457434.91892	0.0766196356472	0.0766196356472	0.00835558	0.00835558	AAT	Ks
2457434.91898	0.0450154289472	nan	nan	0.008734	AAT	Ks
2457434.91898	0.0450154289472	0.0450154289472	0.008734	0.008734	AAT	Ks
2457434.91905	0.0256670880408	nan	nan	0.00855386	AAT	Ks
2457434.91905	0.0256670880408	0.0256670880408	0.00855386	0.00855386	AAT	Ks
2457434.91911	0.0259341387416	nan	nan	0.00842037	AAT	Ks
2457434.91911	0.0259341387416	0.0259341387416	0.00842037	0.00842037	AAT	Ks
2457434.91918	0.0167356755912	nan	nan	0.00827994	AAT	Ks
2457434.91918	0.0167356755912	0.0167356755912	0.00827994	0.00827994	AAT	Ks
2457434.91924	0.0473652680232	nan	nan	0.00878977	AAT	Ks
2457434.91924	0.0473652680232	0.0473652680232	0.00878977	0.00878977	AAT	Ks
2457434.91931	0.0282179901333	nan	nan	0.00784626	AAT	Ks
2457434.91931	0.0282179901333	0.0282179901333	0.00784626	0.00784626	AAT	Ks
2457434.91937	0.0238929145716	nan	nan	0.00841078	AAT	Ks
2457434.91937	0.0238929145716	0.0238929145716	0.00841078	0.00841078	AAT	Ks
2457434.91944	0.0150594883484	nan	nan	0.008134	AAT	Ks
2457434.91944	0.0150594883484	0.0150594883484	0.008134	0.008134	AAT	Ks
2457434.9195	0.0252459647789	nan	nan	0.00837551	AAT	Ks
2457434.9195	0.0252459647789	0.0252459647789	0.00837551	0.00837551	AAT	Ks
2457434.91967	0.0411071811104	nan	nan	0.00838566	AAT	Ks
2457434.91967	0.0411071811104	0.0411071811104	0.00838566	0.00838566	AAT	Ks
2457434.91973	0.0441552387427	nan	nan	0.00844465	AAT	Ks
2457434.91973	0.0441552387427	0.0441552387427	0.00844465	0.00844465	AAT	Ks
2457434.9198	0.0253223570847	nan	nan	0.00863159	AAT	Ks
2457434.9198	0.0253223570847	0.0253223570847	0.00863159	0.00863159	AAT	Ks
2457434.91986	0.0230548963613	nan	nan	0.00805127	AAT	Ks
2457434.91986	0.0230548963613	0.0230548963613	0.00805127	0.00805127	AAT	Ks
2457434.91993	0.0239745976173	nan	nan	0.00854534	AAT	Ks
2457434.91993	0.0239745976173	0.0239745976173	0.00854534	0.00854534	AAT	Ks
2457434.91999	0.0265122992134	nan	nan	0.0085937	AAT	Ks
2457434.91999	0.0265122992134	0.0265122992134	0.0085937	0.0085937	AAT	Ks
2457434.92006	0.0282141601896	nan	nan	0.00869285	AAT	Ks
2457434.92006	0.0282141601896	0.0282141601896	0.00869285	0.00869285	AAT	Ks
2457434.92012	0.029238588232	nan	nan	0.00807072	AAT	Ks
2457434.92012	0.029238588232	0.029238588232	0.00807072	0.00807072	AAT	Ks
2457434.92019	0.0217453307462	nan	nan	0.00763884	AAT	Ks
2457434.92019	0.0217453307462	0.0217453307462	0.00763884	0.00763884	AAT	Ks
2457434.92025	0.0326589888312	nan	nan	0.00803103	AAT	Ks
2457434.92025	0.0326589888312	0.0326589888312	0.00803103	0.00803103	AAT	Ks
2457434.92042	0.0347170025893	nan	nan	0.00835325	AAT	Ks
2457434.92042	0.0347170025893	0.0347170025893	0.00835325	0.00835325	AAT	Ks
2457434.92049	0.0207764983765	nan	nan	0.00876078	AAT	Ks
2457434.92049	0.0207764983765	0.0207764983765	0.00876078	0.00876078	AAT	Ks
2457434.92055	0.0144816089646	nan	nan	0.00815104	AAT	Ks
2457434.92055	0.0144816089646	0.0144816089646	0.00815104	0.00815104	AAT	Ks
2457434.92062	0.0288528210077	nan	nan	0.00838469	AAT	Ks
2457434.92062	0.0288528210077	0.0288528210077	0.00838469	0.00838469	AAT	Ks
2457434.92068	0.0438061881678	nan	nan	0.00810475	AAT	Ks
2457434.92068	0.0438061881678	0.0438061881678	0.00810475	0.00810475	AAT	Ks
2457434.92075	0.0557756752599	nan	nan	0.0084259	AAT	Ks
2457434.92075	0.0557756752599	0.0557756752599	0.0084259	0.0084259	AAT	Ks
2457434.92081	0.0488617903787	nan	nan	0.00854805	AAT	Ks
2457434.92081	0.0488617903787	0.0488617903787	0.00854805	0.00854805	AAT	Ks
2457434.92088	0.0484308870566	nan	nan	0.00816125	AAT	Ks
2457434.92088	0.0484308870566	0.0484308870566	0.00816125	0.00816125	AAT	Ks
2457434.92094	0.0277172832629	nan	nan	0.0083053	AAT	Ks
2457434.92094	0.0277172832629	0.0277172832629	0.0083053	0.0083053	AAT	Ks
2457434.921	0.0283691710551	nan	nan	0.00849605	AAT	Ks
2457434.921	0.0283691710551	0.0283691710551	0.00849605	0.00849605	AAT	Ks
2457434.92115	0.0399569392014	nan	nan	0.0081323	AAT	Ks
2457434.92115	0.0399569392014	0.0399569392014	0.0081323	0.0081323	AAT	Ks
2457434.92122	0.0172016808215	nan	nan	0.00839438	AAT	Ks
2457434.92122	0.0172016808215	0.0172016808215	0.00839438	0.00839438	AAT	Ks
2457434.92128	0.0231654436319	nan	nan	0.00824123	AAT	Ks
2457434.92128	0.0231654436319	0.0231654436319	0.00824123	0.00824123	AAT	Ks
2457434.92135	0.0541260747158	nan	nan	0.00846047	AAT	Ks
2457434.92135	0.0541260747158	0.0541260747158	0.00846047	0.00846047	AAT	Ks
2457434.92141	0.0454296428042	nan	nan	0.00835886	AAT	Ks
2457434.92141	0.0454296428042	0.0454296428042	0.00835886	0.00835886	AAT	Ks
2457434.92147	0.0270617357034	nan	nan	0.00876071	AAT	Ks
2457434.92147	0.0270617357034	0.0270617357034	0.00876071	0.00876071	AAT	Ks
2457434.92154	0.0484845971603	nan	nan	0.00862959	AAT	Ks
2457434.92154	0.0484845971603	0.0484845971603	0.00862959	0.00862959	AAT	Ks
2457434.9216	0.0335010598214	nan	nan	0.00816886	AAT	Ks
2457434.9216	0.0335010598214	0.0335010598214	0.00816886	0.00816886	AAT	Ks
2457434.92167	0.0216434373149	nan	nan	0.00853061	AAT	Ks
2457434.92167	0.0216434373149	0.0216434373149	0.00853061	0.00853061	AAT	Ks
2457434.92173	0.00404940504428	nan	nan	0.00854355	AAT	Ks
2457434.92173	0.00404940504428	0.00404940504428	0.00854355	0.00854355	AAT	Ks
2457434.9219	0.0217168892	nan	nan	0.00785381	AAT	Ks
2457434.9219	0.0217168892	0.0217168892	0.00785381	0.00785381	AAT	Ks
2457434.92197	0.036940159679	nan	nan	0.00854065	AAT	Ks
2457434.92197	0.036940159679	0.036940159679	0.00854065	0.00854065	AAT	Ks
2457434.92203	0.0301935626146	nan	nan	0.00886239	AAT	Ks
2457434.92203	0.0301935626146	0.0301935626146	0.00886239	0.00886239	AAT	Ks
2457434.9221	0.0412966504	nan	nan	0.00879914	AAT	Ks
2457434.9221	0.0412966504	0.0412966504	0.00879914	0.00879914	AAT	Ks
2457434.92216	0.0192026467281	nan	nan	0.0084976	AAT	Ks
2457434.92216	0.0192026467281	0.0192026467281	0.0084976	0.0084976	AAT	Ks
2457434.92223	0.0553563412693	nan	nan	0.00783715	AAT	Ks
2457434.92223	0.0553563412693	0.0553563412693	0.00783715	0.00783715	AAT	Ks
2457434.92229	0.0514710624432	nan	nan	0.008572	AAT	Ks
2457434.92229	0.0514710624432	0.0514710624432	0.008572	0.008572	AAT	Ks
2457434.92236	0.0542340625715	nan	nan	0.00821237	AAT	Ks
2457434.92236	0.0542340625715	0.0542340625715	0.00821237	0.00821237	AAT	Ks
2457434.92242	0.0489991093055	nan	nan	0.00876655	AAT	Ks
2457434.92242	0.0489991093055	0.0489991093055	0.00876655	0.00876655	AAT	Ks
2457434.92249	0.0358192774318	nan	nan	0.00849891	AAT	Ks
2457434.92249	0.0358192774318	0.0358192774318	0.00849891	0.00849891	AAT	Ks
2457434.92271	0.0300780095914	nan	nan	0.00817936	AAT	Ks
2457434.92271	0.0300780095914	0.0300780095914	0.00817936	0.00817936	AAT	Ks
2457434.92278	0.0448692331703	nan	nan	0.0085267	AAT	Ks
2457434.92278	0.0448692331703	0.0448692331703	0.0085267	0.0085267	AAT	Ks
2457434.92284	0.0402534975177	nan	nan	0.00806575	AAT	Ks
2457434.92284	0.0402534975177	0.0402534975177	0.00806575	0.00806575	AAT	Ks
2457434.92291	0.0176069781057	nan	nan	0.00816538	AAT	Ks
2457434.92291	0.0176069781057	0.0176069781057	0.00816538	0.00816538	AAT	Ks
2457434.92297	-0.00297272046736	nan	nan	0.0082941	AAT	Ks
2457434.92297	-0.00297272046736	-0.00297272046736	0.0082941	0.0082941	AAT	Ks
2457434.92304	0.00469803466963	nan	nan	0.00803929	AAT	Ks
2457434.92304	0.00469803466963	0.00469803466963	0.00803929	0.00803929	AAT	Ks
2457434.9231	0.0171581934035	nan	nan	0.00830511	AAT	Ks
2457434.9231	0.0171581934035	0.0171581934035	0.00830511	0.00830511	AAT	Ks
2457434.92317	0.0242697400524	nan	nan	0.0084389	AAT	Ks
2457434.92317	0.0242697400524	0.0242697400524	0.0084389	0.0084389	AAT	Ks
2457434.92323	0.0117326087261	nan	nan	0.00792138	AAT	Ks
2457434.92323	0.0117326087261	0.0117326087261	0.00792138	0.00792138	AAT	Ks
2457434.9233	0.0106323388188	nan	nan	0.00806008	AAT	Ks
2457434.9233	0.0106323388188	0.0106323388188	0.00806008	0.00806008	AAT	Ks
2457434.92345	0.0210638344324	nan	nan	0.00839283	AAT	Ks
2457434.92345	0.0210638344324	0.0210638344324	0.00839283	0.00839283	AAT	Ks
2457434.92352	0.00277993577505	nan	nan	0.00797988	AAT	Ks
2457434.92352	0.00277993577505	0.00277993577505	0.00797988	0.00797988	AAT	Ks
2457434.92358	0.0286898524325	nan	nan	0.00832498	AAT	Ks
2457434.92358	0.0286898524325	0.0286898524325	0.00832498	0.00832498	AAT	Ks
2457434.92365	-0.00594147187744	nan	nan	0.00837483	AAT	Ks
2457434.92365	-0.00594147187744	-0.00594147187744	0.00837483	0.00837483	AAT	Ks
2457434.92371	-0.0100101870632	nan	nan	0.00810441	AAT	Ks
2457434.92371	-0.0100101870632	-0.0100101870632	0.00810441	0.00810441	AAT	Ks
2457434.92378	0.023512182119	nan	nan	0.00851071	AAT	Ks
2457434.92378	0.023512182119	0.023512182119	0.00851071	0.00851071	AAT	Ks
2457434.92384	0.013644374296	nan	nan	0.00871963	AAT	Ks
2457434.92384	0.013644374296	0.013644374296	0.00871963	0.00871963	AAT	Ks
2457434.92391	0.0295890765785	nan	nan	0.00805812	AAT	Ks
2457434.92391	0.0295890765785	0.0295890765785	0.00805812	0.00805812	AAT	Ks
2457434.92397	0.0528361275757	nan	nan	0.00834959	AAT	Ks
2457434.92397	0.0528361275757	0.0528361275757	0.00834959	0.00834959	AAT	Ks
2457434.92404	0.0428565250089	nan	nan	0.00868237	AAT	Ks
2457434.92404	0.0428565250089	0.0428565250089	0.00868237	0.00868237	AAT	Ks
2457434.92428	0.0156552685844	nan	nan	0.00794352	AAT	Ks
2457434.92428	0.0156552685844	0.0156552685844	0.00794352	0.00794352	AAT	Ks
2457434.92434	0.026359352454	nan	nan	0.00866631	AAT	Ks
2457434.92434	0.026359352454	0.026359352454	0.00866631	0.00866631	AAT	Ks
2457434.92441	0.0508806112311	nan	nan	0.00776666	AAT	Ks
2457434.92441	0.0508806112311	0.0508806112311	0.00776666	0.00776666	AAT	Ks
2457434.92447	0.0259051376328	nan	nan	0.00838794	AAT	Ks
2457434.92447	0.0259051376328	0.0259051376328	0.00838794	0.00838794	AAT	Ks
2457434.92453	0.021720024452	nan	nan	0.00815684	AAT	Ks
2457434.92453	0.021720024452	0.021720024452	0.00815684	0.00815684	AAT	Ks
2457434.9246	0.0423360134388	nan	nan	0.0080844	AAT	Ks
2457434.9246	0.0423360134388	0.0423360134388	0.0080844	0.0080844	AAT	Ks
2457434.92466	0.0310350781677	nan	nan	0.00832022	AAT	Ks
2457434.92466	0.0310350781677	0.0310350781677	0.00832022	0.00832022	AAT	Ks
2457434.92473	0.00755878373671	nan	nan	0.00792028	AAT	Ks
2457434.92473	0.00755878373671	0.00755878373671	0.00792028	0.00792028	AAT	Ks
2457434.92479	0.0278683944761	nan	nan	0.00816553	AAT	Ks
2457434.92479	0.0278683944761	0.0278683944761	0.00816553	0.00816553	AAT	Ks
2457434.92486	0.0162865823324	nan	nan	0.00827488	AAT	Ks
2457434.92486	0.0162865823324	0.0162865823324	0.00827488	0.00827488	AAT	Ks
2457434.92506	0.0112509786775	nan	nan	0.00809889	AAT	Ks
2457434.92506	0.0112509786775	0.0112509786775	0.00809889	0.00809889	AAT	Ks
2457434.92513	0.0210466010768	nan	nan	0.00866059	AAT	Ks
2457434.92513	0.0210466010768	0.0210466010768	0.00866059	0.00866059	AAT	Ks
2457434.92519	0.00914815427499	nan	nan	0.00829526	AAT	Ks
2457434.92519	0.00914815427499	0.00914815427499	0.00829526	0.00829526	AAT	Ks
2457434.92526	0.0160789255836	nan	nan	0.00831745	AAT	Ks
2457434.92526	0.0160789255836	0.0160789255836	0.00831745	0.00831745	AAT	Ks
2457434.92532	-0.00420033683778	nan	nan	0.00785263	AAT	Ks
2457434.92532	-0.00420033683778	-0.00420033683778	0.00785263	0.00785263	AAT	Ks
2457434.92539	0.0395372950097	nan	nan	0.00778275	AAT	Ks
2457434.92539	0.0395372950097	0.0395372950097	0.00778275	0.00778275	AAT	Ks
2457434.92545	0.0125848030169	nan	nan	0.0077685	AAT	Ks
2457434.92545	0.0125848030169	0.0125848030169	0.0077685	0.0077685	AAT	Ks
2457434.92552	0.0402277561433	nan	nan	0.00833681	AAT	Ks
2457434.92552	0.0402277561433	0.0402277561433	0.00833681	0.00833681	AAT	Ks
2457434.92558	0.0320915646964	nan	nan	0.00795453	AAT	Ks
2457434.92558	0.0320915646964	0.0320915646964	0.00795453	0.00795453	AAT	Ks
2457434.92565	0.0404621846381	nan	nan	0.00904556	AAT	Ks
2457434.92565	0.0404621846381	0.0404621846381	0.00904556	0.00904556	AAT	Ks
2457434.92585	0.0352379549961	nan	nan	0.00856388	AAT	Ks
2457434.92585	0.0352379549961	0.0352379549961	0.00856388	0.00856388	AAT	Ks
2457434.92591	0.01501697692	nan	nan	0.0081187	AAT	Ks
2457434.92591	0.01501697692	0.01501697692	0.0081187	0.0081187	AAT	Ks
2457434.92598	0.0223786280384	nan	nan	0.00841984	AAT	Ks
2457434.92598	0.0223786280384	0.0223786280384	0.00841984	0.00841984	AAT	Ks
2457434.92604	0.012505748781	nan	nan	0.0084233	AAT	Ks
2457434.92604	0.012505748781	0.012505748781	0.0084233	0.0084233	AAT	Ks
2457434.92611	0.018146568287	nan	nan	0.00820678	AAT	Ks
2457434.92611	0.018146568287	0.018146568287	0.00820678	0.00820678	AAT	Ks
2457434.92617	0.00648879057188	nan	nan	0.00834769	AAT	Ks
2457434.92617	0.00648879057188	0.00648879057188	0.00834769	0.00834769	AAT	Ks
2457434.92624	0.0194245336579	nan	nan	0.00851938	AAT	Ks
2457434.92624	0.0194245336579	0.0194245336579	0.00851938	0.00851938	AAT	Ks
2457434.9263	0.0250723046239	nan	nan	0.00836428	AAT	Ks
2457434.9263	0.0250723046239	0.0250723046239	0.00836428	0.00836428	AAT	Ks
2457434.92637	0.0469383962444	nan	nan	0.0081974	AAT	Ks
2457434.92637	0.0469383962444	0.0469383962444	0.0081974	0.0081974	AAT	Ks
2457434.92643	0.0625701537748	nan	nan	0.00842556	AAT	Ks
2457434.92643	0.0625701537748	0.0625701537748	0.00842556	0.00842556	AAT	Ks
2457434.92658	0.0497383579926	nan	nan	0.00861633	AAT	Ks
2457434.92658	0.0497383579926	0.0497383579926	0.00861633	0.00861633	AAT	Ks
2457434.92664	0.0390854992986	nan	nan	0.00856385	AAT	Ks
2457434.92664	0.0390854992986	0.0390854992986	0.00856385	0.00856385	AAT	Ks
2457434.92671	0.0408183667654	nan	nan	0.00816336	AAT	Ks
2457434.92671	0.0408183667654	0.0408183667654	0.00816336	0.00816336	AAT	Ks
2457434.92677	0.0254571801493	nan	nan	0.00810188	AAT	Ks
2457434.92677	0.0254571801493	0.0254571801493	0.00810188	0.00810188	AAT	Ks
2457434.92684	0.0181613003154	nan	nan	0.00845978	AAT	Ks
2457434.92684	0.0181613003154	0.0181613003154	0.00845978	0.00845978	AAT	Ks
2457434.9269	0.0221906388596	nan	nan	0.00834133	AAT	Ks
2457434.9269	0.0221906388596	0.0221906388596	0.00834133	0.00834133	AAT	Ks
2457434.92697	0.0265302943664	nan	nan	0.00831701	AAT	Ks
2457434.92697	0.0265302943664	0.0265302943664	0.00831701	0.00831701	AAT	Ks
2457434.92703	0.0493808461202	nan	nan	0.00820456	AAT	Ks
2457434.92703	0.0493808461202	0.0493808461202	0.00820456	0.00820456	AAT	Ks
2457434.9271	0.021917115608	nan	nan	0.00837485	AAT	Ks
2457434.9271	0.021917115608	0.021917115608	0.00837485	0.00837485	AAT	Ks
2457434.92716	0.0321166616877	nan	nan	0.00895735	AAT	Ks
2457434.92716	0.0321166616877	0.0321166616877	0.00895735	0.00895735	AAT	Ks
2457434.92732	0.0289445720327	nan	nan	0.00866879	AAT	Ks
2457434.92732	0.0289445720327	0.0289445720327	0.00866879	0.00866879	AAT	Ks
2457434.92738	0.0366222545359	nan	nan	0.00856091	AAT	Ks
2457434.92738	0.0366222545359	0.0366222545359	0.00856091	0.00856091	AAT	Ks
2457434.92745	0.0699303065532	nan	nan	0.00844211	AAT	Ks
2457434.92745	0.0699303065532	0.0699303065532	0.00844211	0.00844211	AAT	Ks
2457434.92751	0.0355534136452	nan	nan	0.00817071	AAT	Ks
2457434.92751	0.0355534136452	0.0355534136452	0.00817071	0.00817071	AAT	Ks
2457434.92758	0.0313908919672	nan	nan	0.00853651	AAT	Ks
2457434.92758	0.0313908919672	0.0313908919672	0.00853651	0.00853651	AAT	Ks
2457434.92764	0.00827785990372	nan	nan	0.00795234	AAT	Ks
2457434.92764	0.00827785990372	0.00827785990372	0.00795234	0.00795234	AAT	Ks
2457434.92771	0.039485163895	nan	nan	0.00852532	AAT	Ks
2457434.92771	0.039485163895	0.039485163895	0.00852532	0.00852532	AAT	Ks
2457434.92777	0.0379439882738	nan	nan	0.00794605	AAT	Ks
2457434.92777	0.0379439882738	0.0379439882738	0.00794605	0.00794605	AAT	Ks
2457434.92784	0.0308717817318	nan	nan	0.00866623	AAT	Ks
2457434.92784	0.0308717817318	0.0308717817318	0.00866623	0.00866623	AAT	Ks
2457434.9279	0.0248688003872	nan	nan	0.00813905	AAT	Ks
2457434.9279	0.0248688003872	0.0248688003872	0.00813905	0.00813905	AAT	Ks
2457434.92807	0.0366361041778	nan	nan	0.00841257	AAT	Ks
2457434.92807	0.0366361041778	0.0366361041778	0.00841257	0.00841257	AAT	Ks
2457434.92814	0.0487639784573	nan	nan	0.008307	AAT	Ks
2457434.92814	0.0487639784573	0.0487639784573	0.008307	0.008307	AAT	Ks
2457434.9282	0.0475173042488	nan	nan	0.00852337	AAT	Ks
2457434.9282	0.0475173042488	0.0475173042488	0.00852337	0.00852337	AAT	Ks
2457434.92827	0.04968113899	nan	nan	0.00865265	AAT	Ks
2457434.92827	0.04968113899	0.04968113899	0.00865265	0.00865265	AAT	Ks
2457434.92833	0.0171216207183	nan	nan	0.0080109	AAT	Ks
2457434.92833	0.0171216207183	0.0171216207183	0.0080109	0.0080109	AAT	Ks
2457434.9284	0.0345415944601	nan	nan	0.00777011	AAT	Ks
2457434.9284	0.0345415944601	0.0345415944601	0.00777011	0.00777011	AAT	Ks
2457434.92846	0.0305691948964	nan	nan	0.00838669	AAT	Ks
2457434.92846	0.0305691948964	0.0305691948964	0.00838669	0.00838669	AAT	Ks
2457434.92853	-0.00506393398919	nan	nan	0.00805945	AAT	Ks
2457434.92853	-0.00506393398919	-0.00506393398919	0.00805945	0.00805945	AAT	Ks
2457434.92859	0.019997224857	nan	nan	0.00847987	AAT	Ks
2457434.92859	0.019997224857	0.019997224857	0.00847987	0.00847987	AAT	Ks
2457434.92865	0.0353626760731	nan	nan	0.00852895	AAT	Ks
2457434.92865	0.0353626760731	0.0353626760731	0.00852895	0.00852895	AAT	Ks
2457434.92882	0.0339238124598	nan	nan	0.00833405	AAT	Ks
2457434.92882	0.0339238124598	0.0339238124598	0.00833405	0.00833405	AAT	Ks
2457434.92889	0.0355942417361	nan	nan	0.00832058	AAT	Ks
2457434.92889	0.0355942417361	0.0355942417361	0.00832058	0.00832058	AAT	Ks
2457434.92895	0.0154076550335	nan	nan	0.00817369	AAT	Ks
2457434.92895	0.0154076550335	0.0154076550335	0.00817369	0.00817369	AAT	Ks
2457434.92902	0.0162852453594	nan	nan	0.00823276	AAT	Ks
2457434.92902	0.0162852453594	0.0162852453594	0.00823276	0.00823276	AAT	Ks
2457434.92908	0.0210320536519	nan	nan	0.00844349	AAT	Ks
2457434.92908	0.0210320536519	0.0210320536519	0.00844349	0.00844349	AAT	Ks
2457434.92915	0.00673018152668	nan	nan	0.008433	AAT	Ks
2457434.92915	0.00673018152668	0.00673018152668	0.008433	0.008433	AAT	Ks
2457434.92921	0.0234525154747	nan	nan	0.00841891	AAT	Ks
2457434.92921	0.0234525154747	0.0234525154747	0.00841891	0.00841891	AAT	Ks
2457434.92928	0.0153546659439	nan	nan	0.00823509	AAT	Ks
2457434.92928	0.0153546659439	0.0153546659439	0.00823509	0.00823509	AAT	Ks
2457434.92934	0.00181973687201	nan	nan	0.00813442	AAT	Ks
2457434.92934	0.00181973687201	0.00181973687201	0.00813442	0.00813442	AAT	Ks
2457434.92941	0.00192154589845	nan	nan	0.00809365	AAT	Ks
2457434.92941	0.00192154589845	0.00192154589845	0.00809365	0.00809365	AAT	Ks
2457434.92956	-0.0121378301124	nan	nan	0.0083243	AAT	Ks
2457434.92956	-0.0121378301124	-0.0121378301124	0.0083243	0.0083243	AAT	Ks
2457434.92963	0.0166451733696	nan	nan	0.00856503	AAT	Ks
2457434.92963	0.0166451733696	0.0166451733696	0.00856503	0.00856503	AAT	Ks
2457434.92969	0.00619844163845	nan	nan	0.008113	AAT	Ks
2457434.92969	0.00619844163845	0.00619844163845	0.008113	0.008113	AAT	Ks
2457434.92976	0.0111148033074	nan	nan	0.00831385	AAT	Ks
2457434.92976	0.0111148033074	0.0111148033074	0.00831385	0.00831385	AAT	Ks
2457434.92982	0.0263244926048	nan	nan	0.00830456	AAT	Ks
2457434.92982	0.0263244926048	0.0263244926048	0.00830456	0.00830456	AAT	Ks
2457434.92989	-0.0137362494995	nan	nan	0.00760947	AAT	Ks
2457434.92989	-0.0137362494995	-0.0137362494995	0.00760947	0.00760947	AAT	Ks
2457434.92995	-0.0118994599358	nan	nan	0.00813658	AAT	Ks
2457434.92995	-0.0118994599358	-0.0118994599358	0.00813658	0.00813658	AAT	Ks
2457434.93002	-0.00658225097643	nan	nan	0.00816843	AAT	Ks
2457434.93002	-0.00658225097643	-0.00658225097643	0.00816843	0.00816843	AAT	Ks
2457434.93008	-0.00521752155968	nan	nan	0.00859332	AAT	Ks
2457434.93008	-0.00521752155968	-0.00521752155968	0.00859332	0.00859332	AAT	Ks
2457434.93015	0.000935741101919	nan	nan	0.00837539	AAT	Ks
2457434.93015	0.000935741101919	0.000935741101919	0.00837539	0.00837539	AAT	Ks
2457434.93031	0.0271213759641	nan	nan	0.00775825	AAT	Ks
2457434.93031	0.0271213759641	0.0271213759641	0.00775825	0.00775825	AAT	Ks
2457434.93037	-0.000939321768292	nan	nan	0.00809965	AAT	Ks
2457434.93037	-0.000939321768292	-0.000939321768292	0.00809965	0.00809965	AAT	Ks
2457434.93044	0.0181789343698	nan	nan	0.00803528	AAT	Ks
2457434.93044	0.0181789343698	0.0181789343698	0.00803528	0.00803528	AAT	Ks
2457434.9305	0.0190560876843	nan	nan	0.00850759	AAT	Ks
2457434.9305	0.0190560876843	0.0190560876843	0.00850759	0.00850759	AAT	Ks
2457434.93056	0.00589073444821	nan	nan	0.00816383	AAT	Ks
2457434.93056	0.00589073444821	0.00589073444821	0.00816383	0.00816383	AAT	Ks
2457434.93063	-0.0194583456267	nan	nan	0.00765563	AAT	Ks
2457434.93063	-0.0194583456267	-0.0194583456267	0.00765563	0.00765563	AAT	Ks
2457434.93069	-0.00786441918366	nan	nan	0.00809214	AAT	Ks
2457434.93069	-0.00786441918366	-0.00786441918366	0.00809214	0.00809214	AAT	Ks
2457434.93076	-0.000743669317373	nan	nan	0.00805017	AAT	Ks
2457434.93076	-0.000743669317373	-0.000743669317373	0.00805017	0.00805017	AAT	Ks
2457434.93082	0.00763880494877	nan	nan	0.00808308	AAT	Ks
2457434.93082	0.00763880494877	0.00763880494877	0.00808308	0.00808308	AAT	Ks
2457434.93089	0.0151578719639	nan	nan	0.00857915	AAT	Ks
2457434.93089	0.0151578719639	0.0151578719639	0.00857915	0.00857915	AAT	Ks
2457434.93106	0.0184349952534	nan	nan	0.0084464	AAT	Ks
2457434.93106	0.0184349952534	0.0184349952534	0.0084464	0.0084464	AAT	Ks
2457434.93112	0.0463939312855	nan	nan	0.00875082	AAT	Ks
2457434.93112	0.0463939312855	0.0463939312855	0.00875082	0.00875082	AAT	Ks
2457434.93119	0.00414723668462	nan	nan	0.00818739	AAT	Ks
2457434.93119	0.00414723668462	0.00414723668462	0.00818739	0.00818739	AAT	Ks
2457434.93125	0.00421047939541	nan	nan	0.00842161	AAT	Ks
2457434.93125	0.00421047939541	0.00421047939541	0.00842161	0.00842161	AAT	Ks
2457434.93132	0.020471119347	nan	nan	0.00808546	AAT	Ks
2457434.93132	0.020471119347	0.020471119347	0.00808546	0.00808546	AAT	Ks
2457434.93138	-0.0001918359963	nan	nan	0.00827249	AAT	Ks
2457434.93138	-0.0001918359963	-0.0001918359963	0.00827249	0.00827249	AAT	Ks
2457434.93145	-0.0255465244162	nan	nan	0.00763871	AAT	Ks
2457434.93145	-0.0255465244162	-0.0255465244162	0.00763871	0.00763871	AAT	Ks
2457434.93151	-0.00231206446736	nan	nan	0.0082133	AAT	Ks
2457434.93151	-0.00231206446736	-0.00231206446736	0.0082133	0.0082133	AAT	Ks
2457434.93158	-0.0191836206972	nan	nan	0.00800956	AAT	Ks
2457434.93158	-0.0191836206972	-0.0191836206972	0.00800956	0.00800956	AAT	Ks
2457434.93164	-0.00251531867087	nan	nan	0.00785141	AAT	Ks
2457434.93164	-0.00251531867087	-0.00251531867087	0.00785141	0.00785141	AAT	Ks
2457434.93181	-0.00582270287697	nan	nan	0.00832061	AAT	Ks
2457434.93181	-0.00582270287697	-0.00582270287697	0.00832061	0.00832061	AAT	Ks
2457434.93187	-0.00431862751253	nan	nan	0.00802462	AAT	Ks
2457434.93187	-0.00431862751253	-0.00431862751253	0.00802462	0.00802462	AAT	Ks
2457434.93194	-0.00705364559598	nan	nan	0.00749739	AAT	Ks
2457434.93194	-0.00705364559598	-0.00705364559598	0.00749739	0.00749739	AAT	Ks
2457434.932	-0.0119279021144	nan	nan	0.00799383	AAT	Ks
2457434.932	-0.0119279021144	-0.0119279021144	0.00799383	0.00799383	AAT	Ks
2457434.93207	0.00158690934485	nan	nan	0.00824776	AAT	Ks
2457434.93207	0.00158690934485	0.00158690934485	0.00824776	0.00824776	AAT	Ks
2457434.93213	-0.0126235264675	nan	nan	0.00797264	AAT	Ks
2457434.93213	-0.0126235264675	-0.0126235264675	0.00797264	0.00797264	AAT	Ks
2457434.9322	-0.00517645048264	nan	nan	0.00800138	AAT	Ks
2457434.9322	-0.00517645048264	-0.00517645048264	0.00800138	0.00800138	AAT	Ks
2457434.93226	0.00594326364905	nan	nan	0.00828336	AAT	Ks
2457434.93226	0.00594326364905	0.00594326364905	0.00828336	0.00828336	AAT	Ks
2457434.93233	-0.00254926367132	nan	nan	0.00802405	AAT	Ks
2457434.93233	-0.00254926367132	-0.00254926367132	0.00802405	0.00802405	AAT	Ks
2457434.93239	-0.0175132900149	nan	nan	0.00787723	AAT	Ks
2457434.93239	-0.0175132900149	-0.0175132900149	0.00787723	0.00787723	AAT	Ks
2457434.93254	-0.00402101770989	nan	nan	0.0083066	AAT	Ks
2457434.93254	-0.00402101770989	-0.00402101770989	0.0083066	0.0083066	AAT	Ks
2457434.9326	-0.0210240713125	nan	nan	0.0083229	AAT	Ks
2457434.9326	-0.0210240713125	-0.0210240713125	0.0083229	0.0083229	AAT	Ks
2457434.93267	0.0150100773164	nan	nan	0.00842117	AAT	Ks
2457434.93267	0.0150100773164	0.0150100773164	0.00842117	0.00842117	AAT	Ks
2457434.93273	-0.00796684009668	nan	nan	0.00880791	AAT	Ks
2457434.93273	-0.00796684009668	-0.00796684009668	0.00880791	0.00880791	AAT	Ks
2457434.9328	0.0104102466348	nan	nan	0.00883154	AAT	Ks
2457434.9328	0.0104102466348	0.0104102466348	0.00883154	0.00883154	AAT	Ks
2457434.93286	-0.00235587246926	nan	nan	0.00831928	AAT	Ks
2457434.93286	-0.00235587246926	-0.00235587246926	0.00831928	0.00831928	AAT	Ks
2457434.93293	-0.0112626811763	nan	nan	0.00814176	AAT	Ks
2457434.93293	-0.0112626811763	-0.0112626811763	0.00814176	0.00814176	AAT	Ks
2457434.93299	0.015616742263	nan	nan	0.00853009	AAT	Ks
2457434.93299	0.015616742263	0.015616742263	0.00853009	0.00853009	AAT	Ks
2457434.93306	0.00108888325182	nan	nan	0.00823679	AAT	Ks
2457434.93306	0.00108888325182	0.00108888325182	0.00823679	0.00823679	AAT	Ks
2457434.93312	-0.0180674020028	nan	nan	0.00821472	AAT	Ks
2457434.93312	-0.0180674020028	-0.0180674020028	0.00821472	0.00821472	AAT	Ks
2457434.9333	0.00625275196109	nan	nan	0.00809875	AAT	Ks
2457434.9333	0.00625275196109	0.00625275196109	0.00809875	0.00809875	AAT	Ks
2457434.93337	0.0192169462307	nan	nan	0.00820027	AAT	Ks
2457434.93337	0.0192169462307	0.0192169462307	0.00820027	0.00820027	AAT	Ks
2457434.93343	0.000998797018265	nan	nan	0.00802613	AAT	Ks
2457434.93343	0.000998797018265	0.000998797018265	0.00802613	0.00802613	AAT	Ks
2457434.9335	0.00113326994969	nan	nan	0.00811158	AAT	Ks
2457434.9335	0.00113326994969	0.00113326994969	0.00811158	0.00811158	AAT	Ks
2457434.93356	-0.00800192248574	nan	nan	0.00846387	AAT	Ks
2457434.93356	-0.00800192248574	-0.00800192248574	0.00846387	0.00846387	AAT	Ks
2457434.93363	0.000382016997171	nan	nan	0.0082776	AAT	Ks
2457434.93363	0.000382016997171	0.000382016997171	0.0082776	0.0082776	AAT	Ks
2457434.93369	0.0134870062434	nan	nan	0.00837112	AAT	Ks
2457434.93369	0.0134870062434	0.0134870062434	0.00837112	0.00837112	AAT	Ks
2457434.93376	0.00378349736081	nan	nan	0.00828174	AAT	Ks
2457434.93376	0.00378349736081	0.00378349736081	0.00828174	0.00828174	AAT	Ks
2457434.93382	-0.0204053333309	nan	nan	0.0079092	AAT	Ks
2457434.93382	-0.0204053333309	-0.0204053333309	0.0079092	0.0079092	AAT	Ks
2457434.93389	-0.0089456708106	nan	nan	0.00790357	AAT	Ks
2457434.93389	-0.0089456708106	-0.0089456708106	0.00790357	0.00790357	AAT	Ks
2457434.93406	0.00528705181561	nan	nan	0.00832334	AAT	Ks
2457434.93406	0.00528705181561	0.00528705181561	0.00832334	0.00832334	AAT	Ks
2457434.93412	0.0183570767005	nan	nan	0.00795794	AAT	Ks
2457434.93412	0.0183570767005	0.0183570767005	0.00795794	0.00795794	AAT	Ks
2457434.93419	0.00229654051717	nan	nan	0.00836238	AAT	Ks
2457434.93419	0.00229654051717	0.00229654051717	0.00836238	0.00836238	AAT	Ks
2457434.93425	-0.00696335261767	nan	nan	0.00830155	AAT	Ks
2457434.93425	-0.00696335261767	-0.00696335261767	0.00830155	0.00830155	AAT	Ks
2457434.93431	0.00267254490646	nan	nan	0.00760552	AAT	Ks
2457434.93431	0.00267254490646	0.00267254490646	0.00760552	0.00760552	AAT	Ks
2457434.93438	0.0136759395613	nan	nan	0.00835462	AAT	Ks
2457434.93438	0.0136759395613	0.0136759395613	0.00835462	0.00835462	AAT	Ks
2457434.93444	-0.0190770759983	nan	nan	0.00839097	AAT	Ks
2457434.93444	-0.0190770759983	-0.0190770759983	0.00839097	0.00839097	AAT	Ks
2457434.93451	0.00968244849393	nan	nan	0.00776448	AAT	Ks
2457434.93451	0.00968244849393	0.00968244849393	0.00776448	0.00776448	AAT	Ks
2457434.93457	0.0214347535867	nan	nan	0.00803259	AAT	Ks
2457434.93457	0.0214347535867	0.0214347535867	0.00803259	0.00803259	AAT	Ks
2457434.93464	0.00919419994989	nan	nan	0.00805073	AAT	Ks
2457434.93464	0.00919419994989	0.00919419994989	0.00805073	0.00805073	AAT	Ks
2457434.9348	0.0243045339908	nan	nan	0.00855035	AAT	Ks
2457434.9348	0.0243045339908	0.0243045339908	0.00855035	0.00855035	AAT	Ks
2457434.93486	-0.00688155901785	nan	nan	0.00827851	AAT	Ks
2457434.93486	-0.00688155901785	-0.00688155901785	0.00827851	0.00827851	AAT	Ks
2457434.93493	0.0134698927315	nan	nan	0.00797698	AAT	Ks
2457434.93493	0.0134698927315	0.0134698927315	0.00797698	0.00797698	AAT	Ks
2457434.93499	0.0270918930107	nan	nan	0.00809391	AAT	Ks
2457434.93499	0.0270918930107	0.0270918930107	0.00809391	0.00809391	AAT	Ks
2457434.93506	0.0369501524924	nan	nan	0.00816464	AAT	Ks
2457434.93506	0.0369501524924	0.0369501524924	0.00816464	0.00816464	AAT	Ks
2457434.93512	0.0113623269324	nan	nan	0.00786727	AAT	Ks
2457434.93512	0.0113623269324	0.0113623269324	0.00786727	0.00786727	AAT	Ks
2457434.93518	0.032607865535	nan	nan	0.00798677	AAT	Ks
2457434.93518	0.032607865535	0.032607865535	0.00798677	0.00798677	AAT	Ks
2457434.93525	0.029249637939	nan	nan	0.0082459	AAT	Ks
2457434.93525	0.029249637939	0.029249637939	0.0082459	0.0082459	AAT	Ks
2457434.93531	0.000853576169454	nan	nan	0.0078814	AAT	Ks
2457434.93531	0.000853576169454	0.000853576169454	0.0078814	0.0078814	AAT	Ks
2457434.93538	0.0227459618511	nan	nan	0.00839214	AAT	Ks
2457434.93538	0.0227459618511	0.0227459618511	0.00839214	0.00839214	AAT	Ks
2457434.93554	0.010247585176	nan	nan	0.00831041	AAT	Ks
2457434.93554	0.010247585176	0.010247585176	0.00831041	0.00831041	AAT	Ks
2457434.9356	0.0112028496001	nan	nan	0.00828641	AAT	Ks
2457434.9356	0.0112028496001	0.0112028496001	0.00828641	0.00828641	AAT	Ks
2457434.93567	0.00297471885922	nan	nan	0.00797831	AAT	Ks
2457434.93567	0.00297471885922	0.00297471885922	0.00797831	0.00797831	AAT	Ks
2457434.93573	0.022592872315	nan	nan	0.0083717	AAT	Ks
2457434.93573	0.022592872315	0.022592872315	0.0083717	0.0083717	AAT	Ks
2457434.9358	0.0489421588802	nan	nan	0.00841273	AAT	Ks
2457434.9358	0.0489421588802	0.0489421588802	0.00841273	0.00841273	AAT	Ks
2457434.93586	0.0217495858447	nan	nan	0.00870294	AAT	Ks
2457434.93586	0.0217495858447	0.0217495858447	0.00870294	0.00870294	AAT	Ks
2457434.93593	0.00263887741549	nan	nan	0.00864051	AAT	Ks
2457434.93593	0.00263887741549	0.00263887741549	0.00864051	0.00864051	AAT	Ks
2457434.93599	0.0138677960887	nan	nan	0.00862909	AAT	Ks
2457434.93599	0.0138677960887	0.0138677960887	0.00862909	0.00862909	AAT	Ks
2457434.93606	0.0209810273023	nan	nan	0.0082325	AAT	Ks
2457434.93606	0.0209810273023	0.0209810273023	0.0082325	0.0082325	AAT	Ks
2457434.93612	0.0286605522402	nan	nan	0.00832474	AAT	Ks
2457434.93612	0.0286605522402	0.0286605522402	0.00832474	0.00832474	AAT	Ks
2457434.93629	0.00760210940666	nan	nan	0.00787533	AAT	Ks
2457434.93629	0.00760210940666	0.00760210940666	0.00787533	0.00787533	AAT	Ks
2457434.93635	0.00743036422957	nan	nan	0.00753819	AAT	Ks
2457434.93635	0.00743036422957	0.00743036422957	0.00753819	0.00753819	AAT	Ks
2457434.93642	-0.000153866573108	nan	nan	0.00792419	AAT	Ks
2457434.93642	-0.000153866573108	-0.000153866573108	0.00792419	0.00792419	AAT	Ks
2457434.93648	-0.0133247767892	nan	nan	0.00811629	AAT	Ks
2457434.93648	-0.0133247767892	-0.0133247767892	0.00811629	0.00811629	AAT	Ks
2457434.93655	-0.00734148612265	nan	nan	0.00780849	AAT	Ks
2457434.93655	-0.00734148612265	-0.00734148612265	0.00780849	0.00780849	AAT	Ks
2457434.93661	-0.00192538220116	nan	nan	0.00770551	AAT	Ks
2457434.93661	-0.00192538220116	-0.00192538220116	0.00770551	0.00770551	AAT	Ks
2457434.93668	-0.00969738154353	nan	nan	0.00764461	AAT	Ks
2457434.93668	-0.00969738154353	-0.00969738154353	0.00764461	0.00764461	AAT	Ks
2457434.93674	-0.00141711828117	nan	nan	0.00872271	AAT	Ks
2457434.93674	-0.00141711828117	-0.00141711828117	0.00872271	0.00872271	AAT	Ks
2457434.93681	-0.00433043400745	nan	nan	0.00786099	AAT	Ks
2457434.93681	-0.00433043400745	-0.00433043400745	0.00786099	0.00786099	AAT	Ks
2457434.93687	0.0049610792162	nan	nan	0.00825254	AAT	Ks
2457434.93687	0.0049610792162	0.0049610792162	0.00825254	0.00825254	AAT	Ks
2457434.93703	0.0149268403924	nan	nan	0.00785063	AAT	Ks
2457434.93703	0.0149268403924	0.0149268403924	0.00785063	0.00785063	AAT	Ks
2457434.93709	0.00473771878402	nan	nan	0.0082235	AAT	Ks
2457434.93709	0.00473771878402	0.00473771878402	0.0082235	0.0082235	AAT	Ks
2457434.93716	0.00303657254947	nan	nan	0.00771794	AAT	Ks
2457434.93716	0.00303657254947	0.00303657254947	0.00771794	0.00771794	AAT	Ks
2457434.93722	0.0187364520596	nan	nan	0.00849335	AAT	Ks
2457434.93722	0.0187364520596	0.0187364520596	0.00849335	0.00849335	AAT	Ks
2457434.93729	0.0122746147793	nan	nan	0.00808034	AAT	Ks
2457434.93729	0.0122746147793	0.0122746147793	0.00808034	0.00808034	AAT	Ks
2457434.93735	0.0169042170741	nan	nan	0.00848735	AAT	Ks
2457434.93735	0.0169042170741	0.0169042170741	0.00848735	0.00848735	AAT	Ks
2457434.93742	0.00765383721567	nan	nan	0.00804384	AAT	Ks
2457434.93742	0.00765383721567	0.00765383721567	0.00804384	0.00804384	AAT	Ks
2457434.93748	-0.00329994337193	nan	nan	0.00807793	AAT	Ks
2457434.93748	-0.00329994337193	-0.00329994337193	0.00807793	0.00807793	AAT	Ks
2457434.93755	0.000999236445165	nan	nan	0.00815095	AAT	Ks
2457434.93755	0.000999236445165	0.000999236445165	0.00815095	0.00815095	AAT	Ks
2457434.93761	0.00719964513602	nan	nan	0.0080016	AAT	Ks
2457434.93761	0.00719964513602	0.00719964513602	0.0080016	0.0080016	AAT	Ks
2457434.93777	0.0313405061647	nan	nan	0.00831465	AAT	Ks
2457434.93777	0.0313405061647	0.0313405061647	0.00831465	0.00831465	AAT	Ks
2457434.93784	0.020102988943	nan	nan	0.00789619	AAT	Ks
2457434.93784	0.020102988943	0.020102988943	0.00789619	0.00789619	AAT	Ks
2457434.9379	0.00969994537369	nan	nan	0.00833059	AAT	Ks
2457434.9379	0.00969994537369	0.00969994537369	0.00833059	0.00833059	AAT	Ks
2457434.93796	0.00805447959954	nan	nan	0.00807439	AAT	Ks
2457434.93796	0.00805447959954	0.00805447959954	0.00807439	0.00807439	AAT	Ks
2457434.93803	0.0139569553291	nan	nan	0.00790016	AAT	Ks
2457434.93803	0.0139569553291	0.0139569553291	0.00790016	0.00790016	AAT	Ks
2457434.93809	-0.0156950008067	nan	nan	0.00775877	AAT	Ks
2457434.93809	-0.0156950008067	-0.0156950008067	0.00775877	0.00775877	AAT	Ks
2457434.93816	0.0206520991879	nan	nan	0.00832078	AAT	Ks
2457434.93816	0.0206520991879	0.0206520991879	0.00832078	0.00832078	AAT	Ks
2457434.93822	0.041515116924	nan	nan	0.00813272	AAT	Ks
2457434.93822	0.041515116924	0.041515116924	0.00813272	0.00813272	AAT	Ks
2457434.93829	0.0181833987328	nan	nan	0.00808066	AAT	Ks
2457434.93829	0.0181833987328	0.0181833987328	0.00808066	0.00808066	AAT	Ks
2457434.93835	-0.00680237694351	nan	nan	0.00831529	AAT	Ks
2457434.93835	-0.00680237694351	-0.00680237694351	0.00831529	0.00831529	AAT	Ks
2457434.93852	0.00279798200442	nan	nan	0.00806625	AAT	Ks
2457434.93852	0.00279798200442	0.00279798200442	0.00806625	0.00806625	AAT	Ks
2457434.93859	-0.0124627368537	nan	nan	0.0078312	AAT	Ks
2457434.93859	-0.0124627368537	-0.0124627368537	0.0078312	0.0078312	AAT	Ks
2457434.93865	-0.000428182257139	nan	nan	0.00836169	AAT	Ks
2457434.93865	-0.000428182257139	-0.000428182257139	0.00836169	0.00836169	AAT	Ks
2457434.93872	-0.00581658941507	nan	nan	0.0082681	AAT	Ks
2457434.93872	-0.00581658941507	-0.00581658941507	0.0082681	0.0082681	AAT	Ks
2457434.93878	-0.0101817785142	nan	nan	0.00796219	AAT	Ks
2457434.93878	-0.0101817785142	-0.0101817785142	0.00796219	0.00796219	AAT	Ks
2457434.93885	0.00750418701269	nan	nan	0.00832967	AAT	Ks
2457434.93885	0.00750418701269	0.00750418701269	0.00832967	0.00832967	AAT	Ks
2457434.93891	0.0146050806447	nan	nan	0.00837454	AAT	Ks
2457434.93891	0.0146050806447	0.0146050806447	0.00837454	0.00837454	AAT	Ks
2457434.93898	-0.00227110238653	nan	nan	0.00828032	AAT	Ks
2457434.93898	-0.00227110238653	-0.00227110238653	0.00828032	0.00828032	AAT	Ks
2457434.93904	-0.00425478276023	nan	nan	0.00805633	AAT	Ks
2457434.93904	-0.00425478276023	-0.00425478276023	0.00805633	0.00805633	AAT	Ks
2457434.93911	-0.00300621336183	nan	nan	0.00791284	AAT	Ks
2457434.93911	-0.00300621336183	-0.00300621336183	0.00791284	0.00791284	AAT	Ks
2457434.93928	0.0212773716858	nan	nan	0.00776809	AAT	Ks
2457434.93928	0.0212773716858	0.0212773716858	0.00776809	0.00776809	AAT	Ks
2457434.93934	0.00293399860235	nan	nan	0.00802791	AAT	Ks
2457434.93934	0.00293399860235	0.00293399860235	0.00802791	0.00802791	AAT	Ks
2457434.9394	-0.0206599351246	nan	nan	0.00810377	AAT	Ks
2457434.9394	-0.0206599351246	-0.0206599351246	0.00810377	0.00810377	AAT	Ks
2457434.93947	-0.0120012838367	nan	nan	0.00796384	AAT	Ks
2457434.93947	-0.0120012838367	-0.0120012838367	0.00796384	0.00796384	AAT	Ks
2457434.93953	-0.00367060389263	nan	nan	0.00825473	AAT	Ks
2457434.93953	-0.00367060389263	-0.00367060389263	0.00825473	0.00825473	AAT	Ks
2457434.9396	-0.0167349827546	nan	nan	0.00787892	AAT	Ks
2457434.9396	-0.0167349827546	-0.0167349827546	0.00787892	0.00787892	AAT	Ks
2457434.93966	0.00166451297314	nan	nan	0.00822632	AAT	Ks
2457434.93966	0.00166451297314	0.00166451297314	0.00822632	0.00822632	AAT	Ks
2457434.93973	-0.0141317493318	nan	nan	0.00828783	AAT	Ks
2457434.93973	-0.0141317493318	-0.0141317493318	0.00828783	0.00828783	AAT	Ks
2457434.93979	0.00211507533531	nan	nan	0.00822248	AAT	Ks
2457434.93979	0.00211507533531	0.00211507533531	0.00822248	0.00822248	AAT	Ks
2457434.93986	-0.00521621080462	nan	nan	0.00769372	AAT	Ks
2457434.93986	-0.00521621080462	-0.00521621080462	0.00769372	0.00769372	AAT	Ks
2457434.94002	-0.0105390105847	nan	nan	0.00812138	AAT	Ks
2457434.94002	-0.0105390105847	-0.0105390105847	0.00812138	0.00812138	AAT	Ks
2457434.94008	0.0100490559843	nan	nan	0.00818118	AAT	Ks
2457434.94008	0.0100490559843	0.0100490559843	0.00818118	0.00818118	AAT	Ks
2457434.94015	-0.00358790548735	nan	nan	0.008034	AAT	Ks
2457434.94015	-0.00358790548735	-0.00358790548735	0.008034	0.008034	AAT	Ks
2457434.94021	0.0208078241597	nan	nan	0.00806268	AAT	Ks
2457434.94021	0.0208078241597	0.0208078241597	0.00806268	0.00806268	AAT	Ks
2457434.94028	0.0163454107766	nan	nan	0.00780803	AAT	Ks
2457434.94028	0.0163454107766	0.0163454107766	0.00780803	0.00780803	AAT	Ks
2457434.94034	-0.00298169578878	nan	nan	0.00839434	AAT	Ks
2457434.94034	-0.00298169578878	-0.00298169578878	0.00839434	0.00839434	AAT	Ks
2457434.9404	-0.0111842525059	nan	nan	0.008233	AAT	Ks
2457434.9404	-0.0111842525059	-0.0111842525059	0.008233	0.008233	AAT	Ks
2457434.94047	0.0123791851636	nan	nan	0.00820786	AAT	Ks
2457434.94047	0.0123791851636	0.0123791851636	0.00820786	0.00820786	AAT	Ks
2457434.94053	0.0270097500731	nan	nan	0.00827592	AAT	Ks
2457434.94053	0.0270097500731	0.0270097500731	0.00827592	0.00827592	AAT	Ks
2457434.9406	0.0149571076264	nan	nan	0.00810144	AAT	Ks
2457434.9406	0.0149571076264	0.0149571076264	0.00810144	0.00810144	AAT	Ks
2457434.94076	0.0204800669616	nan	nan	0.00797511	AAT	Ks
2457434.94076	0.0204800669616	0.0204800669616	0.00797511	0.00797511	AAT	Ks
2457434.94082	0.00806575809738	nan	nan	0.0082018	AAT	Ks
2457434.94082	0.00806575809738	0.00806575809738	0.0082018	0.0082018	AAT	Ks
2457434.94089	0.00951923169331	nan	nan	0.00810361	AAT	Ks
2457434.94089	0.00951923169331	0.00951923169331	0.00810361	0.00810361	AAT	Ks
2457434.94095	0.0116518414734	nan	nan	0.00787964	AAT	Ks
2457434.94095	0.0116518414734	0.0116518414734	0.00787964	0.00787964	AAT	Ks
2457434.94102	0.0110609145147	nan	nan	0.00817347	AAT	Ks
2457434.94102	0.0110609145147	0.0110609145147	0.00817347	0.00817347	AAT	Ks
2457434.94108	0.00492248948091	nan	nan	0.00826228	AAT	Ks
2457434.94108	0.00492248948091	0.00492248948091	0.00826228	0.00826228	AAT	Ks
2457434.94115	0.021287445235	nan	nan	0.00817964	AAT	Ks
2457434.94115	0.021287445235	0.021287445235	0.00817964	0.00817964	AAT	Ks
2457434.94121	0.021912187893	nan	nan	0.00791896	AAT	Ks
2457434.94121	0.021912187893	0.021912187893	0.00791896	0.00791896	AAT	Ks
2457434.94127	0.00940342244132	nan	nan	0.00816584	AAT	Ks
2457434.94127	0.00940342244132	0.00940342244132	0.00816584	0.00816584	AAT	Ks
2457434.94134	0.00120666579741	nan	nan	0.00818735	AAT	Ks
2457434.94134	0.00120666579741	0.00120666579741	0.00818735	0.00818735	AAT	Ks
2457434.94151	0.0100277871524	nan	nan	0.00796426	AAT	Ks
2457434.94151	0.0100277871524	0.0100277871524	0.00796426	0.00796426	AAT	Ks
2457434.94157	0.00582033164798	nan	nan	0.0079807	AAT	Ks
2457434.94157	0.00582033164798	0.00582033164798	0.0079807	0.0079807	AAT	Ks
2457434.94164	0.0134481122883	nan	nan	0.00789614	AAT	Ks
2457434.94164	0.0134481122883	0.0134481122883	0.00789614	0.00789614	AAT	Ks
2457434.9417	-0.00518081982	nan	nan	0.00785334	AAT	Ks
2457434.9417	-0.00518081982	-0.00518081982	0.00785334	0.00785334	AAT	Ks
2457434.94177	-0.0155346654467	nan	nan	0.00817796	AAT	Ks
2457434.94177	-0.0155346654467	-0.0155346654467	0.00817796	0.00817796	AAT	Ks
2457434.94183	-0.00262459588119	nan	nan	0.00851563	AAT	Ks
2457434.94183	-0.00262459588119	-0.00262459588119	0.00851563	0.00851563	AAT	Ks
2457434.9419	0.0108895082799	nan	nan	0.00808923	AAT	Ks
2457434.9419	0.0108895082799	0.0108895082799	0.00808923	0.00808923	AAT	Ks
2457434.94196	0.00238849445363	nan	nan	0.00770685	AAT	Ks
2457434.94196	0.00238849445363	0.00238849445363	0.00770685	0.00770685	AAT	Ks
2457434.94203	0.0113499050473	nan	nan	0.0080239	AAT	Ks
2457434.94203	0.0113499050473	0.0113499050473	0.0080239	0.0080239	AAT	Ks
2457434.94209	0.0154045379567	nan	nan	0.00772656	AAT	Ks
2457434.94209	0.0154045379567	0.0154045379567	0.00772656	0.00772656	AAT	Ks
2457434.94226	0.0199250070984	nan	nan	0.00794179	AAT	Ks
2457434.94226	0.0199250070984	0.0199250070984	0.00794179	0.00794179	AAT	Ks
2457434.94233	0.0108609062517	nan	nan	0.00784992	AAT	Ks
2457434.94233	0.0108609062517	0.0108609062517	0.00784992	0.00784992	AAT	Ks
2457434.94239	-0.00779250085388	nan	nan	0.00798744	AAT	Ks
2457434.94239	-0.00779250085388	-0.00779250085388	0.00798744	0.00798744	AAT	Ks
2457434.94246	-0.0173646725385	nan	nan	0.00828334	AAT	Ks
2457434.94246	-0.0173646725385	-0.0173646725385	0.00828334	0.00828334	AAT	Ks
2457434.94252	0.00802042367001	nan	nan	0.00785579	AAT	Ks
2457434.94252	0.00802042367001	0.00802042367001	0.00785579	0.00785579	AAT	Ks
2457434.94259	-0.0189051589638	nan	nan	0.00817494	AAT	Ks
2457434.94259	-0.0189051589638	-0.0189051589638	0.00817494	0.00817494	AAT	Ks
2457434.94265	-0.00923736328683	nan	nan	0.00839792	AAT	Ks
2457434.94265	-0.00923736328683	-0.00923736328683	0.00839792	0.00839792	AAT	Ks
2457434.94271	0.0188552713662	nan	nan	0.00839353	AAT	Ks
2457434.94271	0.0188552713662	0.0188552713662	0.00839353	0.00839353	AAT	Ks
2457434.94278	0.000589548082792	nan	nan	0.00819474	AAT	Ks
2457434.94278	0.000589548082792	0.000589548082792	0.00819474	0.00819474	AAT	Ks
2457434.94284	-0.00905430276369	nan	nan	0.00775274	AAT	Ks
2457434.94284	-0.00905430276369	-0.00905430276369	0.00775274	0.00775274	AAT	Ks
2457434.943	0.00857075678283	nan	nan	0.00845527	AAT	Ks
2457434.943	0.00857075678283	0.00857075678283	0.00845527	0.00845527	AAT	Ks
2457434.94307	-0.019377272344	nan	nan	0.0074804	AAT	Ks
2457434.94307	-0.019377272344	-0.019377272344	0.0074804	0.0074804	AAT	Ks
2457434.94313	-0.00205597133034	nan	nan	0.00806444	AAT	Ks
2457434.94313	-0.00205597133034	-0.00205597133034	0.00806444	0.00806444	AAT	Ks
2457434.9432	0.00514831403098	nan	nan	0.00821311	AAT	Ks
2457434.9432	0.00514831403098	0.00514831403098	0.00821311	0.00821311	AAT	Ks
2457434.94326	0.0161393023672	nan	nan	0.00878352	AAT	Ks
2457434.94326	0.0161393023672	0.0161393023672	0.00878352	0.00878352	AAT	Ks
2457434.94333	0.030612319658	nan	nan	0.00824121	AAT	Ks
2457434.94333	0.030612319658	0.030612319658	0.00824121	0.00824121	AAT	Ks
2457434.94339	0.0138822478374	nan	nan	0.00858873	AAT	Ks
2457434.94339	0.0138822478374	0.0138822478374	0.00858873	0.00858873	AAT	Ks
2457434.94346	0.0122792769386	nan	nan	0.00818763	AAT	Ks
2457434.94346	0.0122792769386	0.0122792769386	0.00818763	0.00818763	AAT	Ks
2457434.94352	0.0412866175026	nan	nan	0.00829324	AAT	Ks
2457434.94352	0.0412866175026	0.0412866175026	0.00829324	0.00829324	AAT	Ks
2457434.94359	0.0174472501606	nan	nan	0.00786988	AAT	Ks
2457434.94359	0.0174472501606	0.0174472501606	0.00786988	0.00786988	AAT	Ks
2457434.94374	0.0195814236858	nan	nan	0.00803438	AAT	Ks
2457434.94374	0.0195814236858	0.0195814236858	0.00803438	0.00803438	AAT	Ks
2457434.94381	0.00746926423219	nan	nan	0.00847939	AAT	Ks
2457434.94381	0.00746926423219	0.00746926423219	0.00847939	0.00847939	AAT	Ks
2457434.94387	0.00853203853951	nan	nan	0.00808226	AAT	Ks
2457434.94387	0.00853203853951	0.00853203853951	0.00808226	0.00808226	AAT	Ks
2457434.94394	-0.0140411763359	nan	nan	0.00855124	AAT	Ks
2457434.94394	-0.0140411763359	-0.0140411763359	0.00855124	0.00855124	AAT	Ks
2457434.944	-0.0157142567675	nan	nan	0.00829082	AAT	Ks
2457434.944	-0.0157142567675	-0.0157142567675	0.00829082	0.00829082	AAT	Ks
2457434.94407	-0.008309770856	nan	nan	0.008085	AAT	Ks
2457434.94407	-0.008309770856	-0.008309770856	0.008085	0.008085	AAT	Ks
2457434.94413	0.00282505191089	nan	nan	0.00831184	AAT	Ks
2457434.94413	0.00282505191089	0.00282505191089	0.00831184	0.00831184	AAT	Ks
2457434.9442	-0.00344612213616	nan	nan	0.0085182	AAT	Ks
2457434.9442	-0.00344612213616	-0.00344612213616	0.0085182	0.0085182	AAT	Ks
2457434.94426	-0.015387508247	nan	nan	0.00760398	AAT	Ks
2457434.94426	-0.015387508247	-0.015387508247	0.00760398	0.00760398	AAT	Ks
2457434.94433	-0.000790830924582	nan	nan	0.00760174	AAT	Ks
2457434.94433	-0.000790830924582	-0.000790830924582	0.00760174	0.00760174	AAT	Ks
2457434.94449	-0.0142515627631	nan	nan	0.00739449	AAT	Ks
2457434.94449	-0.0142515627631	-0.0142515627631	0.00739449	0.00739449	AAT	Ks
2457434.94456	-0.00391494306578	nan	nan	0.00805016	AAT	Ks
2457434.94456	-0.00391494306578	-0.00391494306578	0.00805016	0.00805016	AAT	Ks
2457434.94462	-0.0232422101348	nan	nan	0.00846281	AAT	Ks
2457434.94462	-0.0232422101348	-0.0232422101348	0.00846281	0.00846281	AAT	Ks
2457434.94469	-0.00962449665928	nan	nan	0.00805524	AAT	Ks
2457434.94469	-0.00962449665928	-0.00962449665928	0.00805524	0.00805524	AAT	Ks
2457434.94475	-0.00727672865708	nan	nan	0.00806854	AAT	Ks
2457434.94475	-0.00727672865708	-0.00727672865708	0.00806854	0.00806854	AAT	Ks
2457434.94482	-0.0205492272983	nan	nan	0.00819607	AAT	Ks
2457434.94482	-0.0205492272983	-0.0205492272983	0.00819607	0.00819607	AAT	Ks
2457434.94488	-0.00290573157868	nan	nan	0.00792391	AAT	Ks
2457434.94488	-0.00290573157868	-0.00290573157868	0.00792391	0.00792391	AAT	Ks
2457434.94495	0.0116476257653	nan	nan	0.0081321	AAT	Ks
2457434.94495	0.0116476257653	0.0116476257653	0.0081321	0.0081321	AAT	Ks
2457434.94501	0.00724384039975	nan	nan	0.00772914	AAT	Ks
2457434.94501	0.00724384039975	0.00724384039975	0.00772914	0.00772914	AAT	Ks
2457434.94508	0.00501687137271	nan	nan	0.00851174	AAT	Ks
2457434.94508	0.00501687137271	0.00501687137271	0.00851174	0.00851174	AAT	Ks
2457434.94527	0.0386359386782	nan	nan	0.00854148	AAT	Ks
2457434.94527	0.0386359386782	0.0386359386782	0.00854148	0.00854148	AAT	Ks
2457434.94534	0.0109806406968	nan	nan	0.00860019	AAT	Ks
2457434.94534	0.0109806406968	0.0109806406968	0.00860019	0.00860019	AAT	Ks
2457434.9454	0.0028395775048	nan	nan	0.00773459	AAT	Ks
2457434.9454	0.0028395775048	0.0028395775048	0.00773459	0.00773459	AAT	Ks
2457434.94546	0.00872962665921	nan	nan	0.00821992	AAT	Ks
2457434.94546	0.00872962665921	0.00872962665921	0.00821992	0.00821992	AAT	Ks
2457434.94553	-0.0149695163111	nan	nan	0.00818058	AAT	Ks
2457434.94553	-0.0149695163111	-0.0149695163111	0.00818058	0.00818058	AAT	Ks
2457434.94559	0.004912346121	nan	nan	0.0080207	AAT	Ks
2457434.94559	0.004912346121	0.004912346121	0.0080207	0.0080207	AAT	Ks
2457434.94566	0.0121620630087	nan	nan	0.00841245	AAT	Ks
2457434.94566	0.0121620630087	0.0121620630087	0.00841245	0.00841245	AAT	Ks
2457434.94572	0.0053093309179	nan	nan	0.00794805	AAT	Ks
2457434.94572	0.0053093309179	0.0053093309179	0.00794805	0.00794805	AAT	Ks
2457434.94579	0.0151974950331	nan	nan	0.00842287	AAT	Ks
2457434.94579	0.0151974950331	0.0151974950331	0.00842287	0.00842287	AAT	Ks
2457434.94585	0.0200806278123	nan	nan	0.00817981	AAT	Ks
2457434.94585	0.0200806278123	0.0200806278123	0.00817981	0.00817981	AAT	Ks
2457434.94601	0.0234217861891	nan	nan	0.0082593	AAT	Ks
2457434.94601	0.0234217861891	0.0234217861891	0.0082593	0.0082593	AAT	Ks
2457434.94608	-0.0122326860171	nan	nan	0.00824028	AAT	Ks
2457434.94608	-0.0122326860171	-0.0122326860171	0.00824028	0.00824028	AAT	Ks
2457434.94614	0.0117931881088	nan	nan	0.00838491	AAT	Ks
2457434.94614	0.0117931881088	0.0117931881088	0.00838491	0.00838491	AAT	Ks
2457434.94621	0.0257554233004	nan	nan	0.00792104	AAT	Ks
2457434.94621	0.0257554233004	0.0257554233004	0.00792104	0.00792104	AAT	Ks
2457434.94627	0.00622096022303	nan	nan	0.00818105	AAT	Ks
2457434.94627	0.00622096022303	0.00622096022303	0.00818105	0.00818105	AAT	Ks
2457434.94634	-0.0220697184704	nan	nan	0.00814349	AAT	Ks
2457434.94634	-0.0220697184704	-0.0220697184704	0.00814349	0.00814349	AAT	Ks
2457434.9464	0.00893543975168	nan	nan	0.00829212	AAT	Ks
2457434.9464	0.00893543975168	0.00893543975168	0.00829212	0.00829212	AAT	Ks
2457434.94646	0.00766135342717	nan	nan	0.00830419	AAT	Ks
2457434.94646	0.00766135342717	0.00766135342717	0.00830419	0.00830419	AAT	Ks
2457434.94653	-0.0154853267258	nan	nan	0.00822891	AAT	Ks
2457434.94653	-0.0154853267258	-0.0154853267258	0.00822891	0.00822891	AAT	Ks
2457434.94659	-0.00455014257003	nan	nan	0.00842603	AAT	Ks
2457434.94659	-0.00455014257003	-0.00455014257003	0.00842603	0.00842603	AAT	Ks
2457434.94676	0.0208440736939	nan	nan	0.008405	AAT	Ks
2457434.94676	0.0208440736939	0.0208440736939	0.008405	0.008405	AAT	Ks
2457434.94683	-0.00876822250095	nan	nan	0.0083222	AAT	Ks
2457434.94683	-0.00876822250095	-0.00876822250095	0.0083222	0.0083222	AAT	Ks
2457434.94689	-0.0015764832005	nan	nan	0.00803865	AAT	Ks
2457434.94689	-0.0015764832005	-0.0015764832005	0.00803865	0.00803865	AAT	Ks
2457434.94696	0.0129048538395	nan	nan	0.00803359	AAT	Ks
2457434.94696	0.0129048538395	0.0129048538395	0.00803359	0.00803359	AAT	Ks
2457434.94702	0.0202036197307	nan	nan	0.00842357	AAT	Ks
2457434.94702	0.0202036197307	0.0202036197307	0.00842357	0.00842357	AAT	Ks
2457434.94709	0.00405315068804	nan	nan	0.00792287	AAT	Ks
2457434.94709	0.00405315068804	0.00405315068804	0.00792287	0.00792287	AAT	Ks
2457434.94715	0.0219301069637	nan	nan	0.0087818	AAT	Ks
2457434.94715	0.0219301069637	0.0219301069637	0.0087818	0.0087818	AAT	Ks
2457434.94722	0.00633356015212	nan	nan	0.0083946	AAT	Ks
2457434.94722	0.00633356015212	0.00633356015212	0.0083946	0.0083946	AAT	Ks
2457434.94728	-0.00507179959886	nan	nan	0.00763287	AAT	Ks
2457434.94728	-0.00507179959886	-0.00507179959886	0.00763287	0.00763287	AAT	Ks
2457434.94735	0.0037830568056	nan	nan	0.0077596	AAT	Ks
2457434.94735	0.0037830568056	0.0037830568056	0.0077596	0.0077596	AAT	Ks
2457434.94752	-0.0180771169545	nan	nan	0.00811449	AAT	Ks
2457434.94752	-0.0180771169545	-0.0180771169545	0.00811449	0.00811449	AAT	Ks
2457434.94758	0.0185613736211	nan	nan	0.0081749	AAT	Ks
2457434.94758	0.0185613736211	0.0185613736211	0.0081749	0.0081749	AAT	Ks
2457434.94765	0.00370618265825	nan	nan	0.00800977	AAT	Ks
2457434.94765	0.00370618265825	0.00370618265825	0.00800977	0.00800977	AAT	Ks
2457434.94771	-0.0218031837678	nan	nan	0.00790905	AAT	Ks
2457434.94771	-0.0218031837678	-0.0218031837678	0.00790905	0.00790905	AAT	Ks
2457434.94777	0.00844000528577	nan	nan	0.00830796	AAT	Ks
2457434.94777	0.00844000528577	0.00844000528577	0.00830796	0.00830796	AAT	Ks
2457434.94784	0.0120390907833	nan	nan	0.0080288	AAT	Ks
2457434.94784	0.0120390907833	0.0120390907833	0.0080288	0.0080288	AAT	Ks
2457434.9479	-0.0170338824295	nan	nan	0.00807454	AAT	Ks
2457434.9479	-0.0170338824295	-0.0170338824295	0.00807454	0.00807454	AAT	Ks
2457434.94797	-0.00417169150137	nan	nan	0.00843825	AAT	Ks
2457434.94797	-0.00417169150137	-0.00417169150137	0.00843825	0.00843825	AAT	Ks
2457434.94803	-0.0212169644774	nan	nan	0.00812178	AAT	Ks
2457434.94803	-0.0212169644774	-0.0212169644774	0.00812178	0.00812178	AAT	Ks
2457434.9481	-0.0272574278878	nan	nan	0.00792537	AAT	Ks
2457434.9481	-0.0272574278878	-0.0272574278878	0.00792537	0.00792537	AAT	Ks
2457434.94826	-0.0141973991966	nan	nan	0.00798055	AAT	Ks
2457434.94826	-0.0141973991966	-0.0141973991966	0.00798055	0.00798055	AAT	Ks
2457434.94832	0.0111922038251	nan	nan	0.00813125	AAT	Ks
2457434.94832	0.0111922038251	0.0111922038251	0.00813125	0.00813125	AAT	Ks
2457434.94839	-0.00600587242859	nan	nan	0.00762833	AAT	Ks
2457434.94839	-0.00600587242859	-0.00600587242859	0.00762833	0.00762833	AAT	Ks
2457434.94845	-0.00668152044097	nan	nan	0.0077714	AAT	Ks
2457434.94845	-0.00668152044097	-0.00668152044097	0.0077714	0.0077714	AAT	Ks
2457434.94852	-0.0204777135186	nan	nan	0.00725628	AAT	Ks
2457434.94852	-0.0204777135186	-0.0204777135186	0.00725628	0.00725628	AAT	Ks
2457434.94858	-0.000895456572009	nan	nan	0.00828917	AAT	Ks
2457434.94858	-0.000895456572009	-0.000895456572009	0.00828917	0.00828917	AAT	Ks
2457434.94865	-0.00304627213362	nan	nan	0.00857004	AAT	Ks
2457434.94865	-0.00304627213362	-0.00304627213362	0.00857004	0.00857004	AAT	Ks
2457434.94871	-0.0061809352983	nan	nan	0.00820502	AAT	Ks
2457434.94871	-0.0061809352983	-0.0061809352983	0.00820502	0.00820502	AAT	Ks
2457434.94877	-0.00787466170975	nan	nan	0.00827713	AAT	Ks
2457434.94877	-0.00787466170975	-0.00787466170975	0.00827713	0.00827713	AAT	Ks
2457434.94884	0.00330339824488	nan	nan	0.00816021	AAT	Ks
2457434.94884	0.00330339824488	0.00330339824488	0.00816021	0.00816021	AAT	Ks
2457434.94901	-0.00228490261847	nan	nan	0.00800045	AAT	Ks
2457434.94901	-0.00228490261847	-0.00228490261847	0.00800045	0.00800045	AAT	Ks
2457434.94907	-0.0167116378841	nan	nan	0.00813443	AAT	Ks
2457434.94907	-0.0167116378841	-0.0167116378841	0.00813443	0.00813443	AAT	Ks
2457434.94914	-0.0090749829661	nan	nan	0.00819918	AAT	Ks
2457434.94914	-0.0090749829661	-0.0090749829661	0.00819918	0.00819918	AAT	Ks
2457434.9492	0.00132643913731	nan	nan	0.00833552	AAT	Ks
2457434.9492	0.00132643913731	0.00132643913731	0.00833552	0.00833552	AAT	Ks
2457434.94927	-0.0178849606545	nan	nan	0.0080811	AAT	Ks
2457434.94927	-0.0178849606545	-0.0178849606545	0.0080811	0.0080811	AAT	Ks
2457434.94933	-0.00173231815451	nan	nan	0.00835525	AAT	Ks
2457434.94933	-0.00173231815451	-0.00173231815451	0.00835525	0.00835525	AAT	Ks
2457434.9494	0.00526411143554	nan	nan	0.00809145	AAT	Ks
2457434.9494	0.00526411143554	0.00526411143554	0.00809145	0.00809145	AAT	Ks
2457434.94946	-0.000108433206149	nan	nan	0.00803085	AAT	Ks
2457434.94946	-0.000108433206149	-0.000108433206149	0.00803085	0.00803085	AAT	Ks
2457434.94953	0.00861899058303	nan	nan	0.00818277	AAT	Ks
2457434.94953	0.00861899058303	0.00861899058303	0.00818277	0.00818277	AAT	Ks
2457434.94959	0.0165043080739	nan	nan	0.00849831	AAT	Ks
2457434.94959	0.0165043080739	0.0165043080739	0.00849831	0.00849831	AAT	Ks
2457434.94976	-0.00735522205822	nan	nan	0.0079368	AAT	Ks
2457434.94976	-0.00735522205822	-0.00735522205822	0.0079368	0.0079368	AAT	Ks
2457434.94983	0.0216712051263	nan	nan	0.0078055	AAT	Ks
2457434.94983	0.0216712051263	0.0216712051263	0.0078055	0.0078055	AAT	Ks
2457434.94989	0.00970592538458	nan	nan	0.00842136	AAT	Ks
2457434.94989	0.00970592538458	0.00970592538458	0.00842136	0.00842136	AAT	Ks
2457434.94996	0.0114925434607	nan	nan	0.00777005	AAT	Ks
2457434.94996	0.0114925434607	0.0114925434607	0.00777005	0.00777005	AAT	Ks
2457434.95002	0.00783424065414	nan	nan	0.00801476	AAT	Ks
2457434.95002	0.00783424065414	0.00783424065414	0.00801476	0.00801476	AAT	Ks
2457434.95008	-0.00749235385519	nan	nan	0.00784443	AAT	Ks
2457434.95008	-0.00749235385519	-0.00749235385519	0.00784443	0.00784443	AAT	Ks
2457434.95015	-0.0165624782518	nan	nan	0.00793939	AAT	Ks
2457434.95015	-0.0165624782518	-0.0165624782518	0.00793939	0.00793939	AAT	Ks
2457434.95021	0.0202586351713	nan	nan	0.00846351	AAT	Ks
2457434.95021	0.0202586351713	0.0202586351713	0.00846351	0.00846351	AAT	Ks
2457434.95028	-0.0240038445301	nan	nan	0.00787333	AAT	Ks
2457434.95028	-0.0240038445301	-0.0240038445301	0.00787333	0.00787333	AAT	Ks
2457434.95034	-0.00763295591705	nan	nan	0.00823531	AAT	Ks
2457434.95034	-0.00763295591705	-0.00763295591705	0.00823531	0.00823531	AAT	Ks
2457434.9505	-0.0133781166116	nan	nan	0.00774534	AAT	Ks
2457434.9505	-0.0133781166116	-0.0133781166116	0.00774534	0.00774534	AAT	Ks
2457434.95057	-0.00591440067493	nan	nan	0.00785894	AAT	Ks
2457434.95057	-0.00591440067493	-0.00591440067493	0.00785894	0.00785894	AAT	Ks
2457434.95063	0.00300729616434	nan	nan	0.00853554	AAT	Ks
2457434.95063	0.00300729616434	0.00300729616434	0.00853554	0.00853554	AAT	Ks
2457434.9507	-0.00706498621222	nan	nan	0.00826112	AAT	Ks
2457434.9507	-0.00706498621222	-0.00706498621222	0.00826112	0.00826112	AAT	Ks
2457434.95076	-0.0147674977482	nan	nan	0.00856874	AAT	Ks
2457434.95076	-0.0147674977482	-0.0147674977482	0.00856874	0.00856874	AAT	Ks
2457434.95083	-0.000539424945247	nan	nan	0.00830711	AAT	Ks
2457434.95083	-0.000539424945247	-0.000539424945247	0.00830711	0.00830711	AAT	Ks
2457434.95089	0.00249079685969	nan	nan	0.0081424	AAT	Ks
2457434.95089	0.00249079685969	0.00249079685969	0.0081424	0.0081424	AAT	Ks
2457434.95096	-0.012296497455	nan	nan	0.00787458	AAT	Ks
2457434.95096	-0.012296497455	-0.012296497455	0.00787458	0.00787458	AAT	Ks
2457434.95102	-0.0228639866747	nan	nan	0.00789714	AAT	Ks
2457434.95102	-0.0228639866747	-0.0228639866747	0.00789714	0.00789714	AAT	Ks
2457434.95108	-0.0156575697036	nan	nan	0.00811966	AAT	Ks
2457434.95108	-0.0156575697036	-0.0156575697036	0.00811966	0.00811966	AAT	Ks
2457434.95124	-0.0116677695516	nan	nan	0.00828364	AAT	Ks
2457434.95124	-0.0116677695516	-0.0116677695516	0.00828364	0.00828364	AAT	Ks
2457434.95131	-0.0213114610098	nan	nan	0.00801229	AAT	Ks
2457434.95131	-0.0213114610098	-0.0213114610098	0.00801229	0.00801229	AAT	Ks
2457434.95137	0.0044286619685	nan	nan	0.00868088	AAT	Ks
2457434.95137	0.0044286619685	0.0044286619685	0.00868088	0.00868088	AAT	Ks
2457434.95144	0.011655391556	nan	nan	0.00851769	AAT	Ks
2457434.95144	0.011655391556	0.011655391556	0.00851769	0.00851769	AAT	Ks
2457434.9515	0.0305439078747	nan	nan	0.00793115	AAT	Ks
2457434.9515	0.0305439078747	0.0305439078747	0.00793115	0.00793115	AAT	Ks
2457434.95157	0.0116948870086	nan	nan	0.00860931	AAT	Ks
2457434.95157	0.0116948870086	0.0116948870086	0.00860931	0.00860931	AAT	Ks
2457434.95163	0.00540992344772	nan	nan	0.00786698	AAT	Ks
2457434.95163	0.00540992344772	0.00540992344772	0.00786698	0.00786698	AAT	Ks
2457434.9517	-0.0016194441551	nan	nan	0.01061023	AAT	Ks
2457434.9517	-0.0016194441551	-0.0016194441551	0.01061023	0.01061023	AAT	Ks
2457434.95176	-0.0110204247633	nan	nan	0.0087836	AAT	Ks
2457434.95176	-0.0110204247633	-0.0110204247633	0.0087836	0.0087836	AAT	Ks
2457434.95183	-0.0220705788478	nan	nan	0.00816221	AAT	Ks
2457434.95183	-0.0220705788478	-0.0220705788478	0.00816221	0.00816221	AAT	Ks
2457434.95198	-0.00876386757661	nan	nan	0.00724266	AAT	Ks
2457434.95198	-0.00876386757661	-0.00876386757661	0.00724266	0.00724266	AAT	Ks
2457434.95205	-0.0147902348334	nan	nan	0.0081188	AAT	Ks
2457434.95205	-0.0147902348334	-0.0147902348334	0.0081188	0.0081188	AAT	Ks
2457434.95211	-0.00618791976489	nan	nan	0.00860836	AAT	Ks
2457434.95211	-0.00618791976489	-0.00618791976489	0.00860836	0.00860836	AAT	Ks
2457434.95218	-0.00883550386244	nan	nan	0.00795015	AAT	Ks
2457434.95218	-0.00883550386244	-0.00883550386244	0.00795015	0.00795015	AAT	Ks
2457434.95224	0.00386544373926	nan	nan	0.00790029	AAT	Ks
2457434.95224	0.00386544373926	0.00386544373926	0.00790029	0.00790029	AAT	Ks
2457434.95231	0.0130694691059	nan	nan	0.00796383	AAT	Ks
2457434.95231	0.0130694691059	0.0130694691059	0.00796383	0.00796383	AAT	Ks
2457434.95237	0.00218963735746	nan	nan	0.00841355	AAT	Ks
2457434.95237	0.00218963735746	0.00218963735746	0.00841355	0.00841355	AAT	Ks
2457434.95244	0.00913442949968	nan	nan	0.00818395	AAT	Ks
2457434.95244	0.00913442949968	0.00913442949968	0.00818395	0.00818395	AAT	Ks
2457434.9525	-0.013216571295	nan	nan	0.00842039	AAT	Ks
2457434.9525	-0.013216571295	-0.013216571295	0.00842039	0.00842039	AAT	Ks
2457434.95257	-0.00746989943677	nan	nan	0.00801066	AAT	Ks
2457434.95257	-0.00746989943677	-0.00746989943677	0.00801066	0.00801066	AAT	Ks
2457434.95274	-0.00125378332923	nan	nan	0.00822663	AAT	Ks
2457434.95274	-0.00125378332923	-0.00125378332923	0.00822663	0.00822663	AAT	Ks
2457434.9528	0.00746705396742	nan	nan	0.00836979	AAT	Ks
2457434.9528	0.00746705396742	0.00746705396742	0.00836979	0.00836979	AAT	Ks
2457434.95287	0.0236348903733	nan	nan	0.00825098	AAT	Ks
2457434.95287	0.0236348903733	0.0236348903733	0.00825098	0.00825098	AAT	Ks
2457434.95293	0.00967536123048	nan	nan	0.00803512	AAT	Ks
2457434.95293	0.00967536123048	0.00967536123048	0.00803512	0.00803512	AAT	Ks
2457434.95299	0.00399762835157	nan	nan	0.00820842	AAT	Ks
2457434.95299	0.00399762835157	0.00399762835157	0.00820842	0.00820842	AAT	Ks
2457434.95306	-3.18286833439e-05	nan	nan	0.00819258	AAT	Ks
2457434.95306	-3.18286833439e-05	-3.18286833439e-05	0.00819258	0.00819258	AAT	Ks
2457434.95312	0.00584968398472	nan	nan	0.00802092	AAT	Ks
2457434.95312	0.00584968398472	0.00584968398472	0.00802092	0.00802092	AAT	Ks
2457434.95319	0.00622029790505	nan	nan	0.0081292	AAT	Ks
2457434.95319	0.00622029790505	0.00622029790505	0.0081292	0.0081292	AAT	Ks
2457434.95325	-0.00480717794243	nan	nan	0.0079998	AAT	Ks
2457434.95325	-0.00480717794243	-0.00480717794243	0.0079998	0.0079998	AAT	Ks
2457434.95332	0.00159702168466	nan	nan	0.00788349	AAT	Ks
2457434.95332	0.00159702168466	0.00159702168466	0.00788349	0.00788349	AAT	Ks
2457434.95348	-0.0258899496893	nan	nan	0.00863475	AAT	Ks
2457434.95348	-0.0258899496893	-0.0258899496893	0.00863475	0.00863475	AAT	Ks
2457434.95354	-0.0197420544517	nan	nan	0.00807999	AAT	Ks
2457434.95354	-0.0197420544517	-0.0197420544517	0.00807999	0.00807999	AAT	Ks
2457434.95361	-0.00374542083202	nan	nan	0.00767981	AAT	Ks
2457434.95361	-0.00374542083202	-0.00374542083202	0.00767981	0.00767981	AAT	Ks
2457434.95367	-0.00387185411652	nan	nan	0.00759913	AAT	Ks
2457434.95367	-0.00387185411652	-0.00387185411652	0.00759913	0.00759913	AAT	Ks
2457434.95374	-0.0143460175582	nan	nan	0.0079479	AAT	Ks
2457434.95374	-0.0143460175582	-0.0143460175582	0.0079479	0.0079479	AAT	Ks
2457434.9538	-0.00372748273747	nan	nan	0.0085942	AAT	Ks
2457434.9538	-0.00372748273747	-0.00372748273747	0.0085942	0.0085942	AAT	Ks
2457434.95386	-0.0208139165402	nan	nan	0.00792247	AAT	Ks
2457434.95386	-0.0208139165402	-0.0208139165402	0.00792247	0.00792247	AAT	Ks
2457434.95393	-0.0189250052309	nan	nan	0.00805339	AAT	Ks
2457434.95393	-0.0189250052309	-0.0189250052309	0.00805339	0.00805339	AAT	Ks
2457434.95399	3.5341907141e-05	nan	nan	0.00795194	AAT	Ks
2457434.95399	3.5341907141e-05	3.5341907141e-05	0.00795194	0.00795194	AAT	Ks
2457434.95406	0.0075565732897	nan	nan	0.00821386	AAT	Ks
2457434.95406	0.0075565732897	0.0075565732897	0.00821386	0.00821386	AAT	Ks
2457434.95423	-0.00578296475929	nan	nan	0.00789229	AAT	Ks
2457434.95423	-0.00578296475929	-0.00578296475929	0.00789229	0.00789229	AAT	Ks
2457434.95429	-0.00376532739488	nan	nan	0.00816308	AAT	Ks
2457434.95429	-0.00376532739488	-0.00376532739488	0.00816308	0.00816308	AAT	Ks
2457434.95436	0.0051712519645	nan	nan	0.00824531	AAT	Ks
2457434.95436	0.0051712519645	0.0051712519645	0.00824531	0.00824531	AAT	Ks
2457434.95442	0.000978803282444	nan	nan	0.00784729	AAT	Ks
2457434.95442	0.000978803282444	0.000978803282444	0.00784729	0.00784729	AAT	Ks
2457434.95449	0.00427240352823	nan	nan	0.00814358	AAT	Ks
2457434.95449	0.00427240352823	0.00427240352823	0.00814358	0.00814358	AAT	Ks
2457434.95455	0.00374318729904	nan	nan	0.0086669	AAT	Ks
2457434.95455	0.00374318729904	0.00374318729904	0.0086669	0.0086669	AAT	Ks
2457434.95462	0.0142293699353	nan	nan	0.00839152	AAT	Ks
2457434.95462	0.0142293699353	0.0142293699353	0.00839152	0.00839152	AAT	Ks
2457434.95468	-0.000830532828972	nan	nan	0.00789878	AAT	Ks
2457434.95468	-0.000830532828972	-0.000830532828972	0.00789878	0.00789878	AAT	Ks
2457434.95475	-0.000721074891365	nan	nan	0.00807655	AAT	Ks
2457434.95475	-0.000721074891365	-0.000721074891365	0.00807655	0.00807655	AAT	Ks
2457434.95481	0.0137428520667	nan	nan	0.00856117	AAT	Ks
2457434.95481	0.0137428520667	0.0137428520667	0.00856117	0.00856117	AAT	Ks
2457434.95497	-0.00264671277583	nan	nan	0.00761988	AAT	Ks
2457434.95497	-0.00264671277583	-0.00264671277583	0.00761988	0.00761988	AAT	Ks
2457434.95503	-0.0268707501714	nan	nan	0.00792648	AAT	Ks
2457434.95503	-0.0268707501714	-0.0268707501714	0.00792648	0.00792648	AAT	Ks
2457434.9551	-0.0165010790584	nan	nan	0.00848303	AAT	Ks
2457434.9551	-0.0165010790584	-0.0165010790584	0.00848303	0.00848303	AAT	Ks
2457434.95516	3.81956517026e-05	nan	nan	0.00827203	AAT	Ks
2457434.95516	3.81956517026e-05	3.81956517026e-05	0.00827203	0.00827203	AAT	Ks
2457434.95523	-0.0142032489919	nan	nan	0.00782915	AAT	Ks
2457434.95523	-0.0142032489919	-0.0142032489919	0.00782915	0.00782915	AAT	Ks
2457434.95529	-0.00358703033827	nan	nan	0.00814388	AAT	Ks
2457434.95529	-0.00358703033827	-0.00358703033827	0.00814388	0.00814388	AAT	Ks
2457434.95536	0.00262567476283	nan	nan	0.00790037	AAT	Ks
2457434.95536	0.00262567476283	0.00262567476283	0.00790037	0.00790037	AAT	Ks
2457434.95542	0.00112623827263	nan	nan	0.00826119	AAT	Ks
2457434.95542	0.00112623827263	0.00112623827263	0.00826119	0.00826119	AAT	Ks
2457434.95549	-0.0013072809725	nan	nan	0.00783932	AAT	Ks
2457434.95549	-0.0013072809725	-0.0013072809725	0.00783932	0.00783932	AAT	Ks
2457434.95555	-0.00763251996981	nan	nan	0.00793593	AAT	Ks
2457434.95555	-0.00763251996981	-0.00763251996981	0.00793593	0.00793593	AAT	Ks
2457434.95573	-0.0031745378204	nan	nan	0.00805758	AAT	Ks
2457434.95573	-0.0031745378204	-0.0031745378204	0.00805758	0.00805758	AAT	Ks
2457434.9558	-0.0104933575283	nan	nan	0.00848671	AAT	Ks
2457434.9558	-0.0104933575283	-0.0104933575283	0.00848671	0.00848671	AAT	Ks
2457434.95586	-0.00894044575332	nan	nan	0.00784999	AAT	Ks
2457434.95586	-0.00894044575332	-0.00894044575332	0.00784999	0.00784999	AAT	Ks
2457434.95593	-0.0130688826663	nan	nan	0.00845813	AAT	Ks
2457434.95593	-0.0130688826663	-0.0130688826663	0.00845813	0.00845813	AAT	Ks
2457434.95599	-0.00501914262572	nan	nan	0.00812436	AAT	Ks
2457434.95599	-0.00501914262572	-0.00501914262572	0.00812436	0.00812436	AAT	Ks
2457434.95606	-0.00534225450856	nan	nan	0.00802659	AAT	Ks
2457434.95606	-0.00534225450856	-0.00534225450856	0.00802659	0.00802659	AAT	Ks
2457434.95612	-0.0207859215435	nan	nan	0.00801925	AAT	Ks
2457434.95612	-0.0207859215435	-0.0207859215435	0.00801925	0.00801925	AAT	Ks
2457434.95619	-0.0217635959553	nan	nan	0.00753964	AAT	Ks
2457434.95619	-0.0217635959553	-0.0217635959553	0.00753964	0.00753964	AAT	Ks
2457434.95625	-0.00757388347023	nan	nan	0.00772283	AAT	Ks
2457434.95625	-0.00757388347023	-0.00757388347023	0.00772283	0.00772283	AAT	Ks
2457434.95632	-0.0173355082914	nan	nan	0.00819202	AAT	Ks
2457434.95632	-0.0173355082914	-0.0173355082914	0.00819202	0.00819202	AAT	Ks
2457434.95647	-0.0131074875071	nan	nan	0.00789086	AAT	Ks
2457434.95647	-0.0131074875071	-0.0131074875071	0.00789086	0.00789086	AAT	Ks
2457434.95654	0.00353593350767	nan	nan	0.00828426	AAT	Ks
2457434.95654	0.00353593350767	0.00353593350767	0.00828426	0.00828426	AAT	Ks
2457434.9566	0.00447296499749	nan	nan	0.00848028	AAT	Ks
2457434.9566	0.00447296499749	0.00447296499749	0.00848028	0.00848028	AAT	Ks
2457434.95667	0.00373525762698	nan	nan	0.00809267	AAT	Ks
2457434.95667	0.00373525762698	0.00373525762698	0.00809267	0.00809267	AAT	Ks
2457434.95673	-0.00907868359235	nan	nan	0.00773794	AAT	Ks
2457434.95673	-0.00907868359235	-0.00907868359235	0.00773794	0.00773794	AAT	Ks
2457434.9568	-0.0188607192676	nan	nan	0.0082634	AAT	Ks
2457434.9568	-0.0188607192676	-0.0188607192676	0.0082634	0.0082634	AAT	Ks
2457434.95686	-0.0266263827793	nan	nan	0.00839671	AAT	Ks
2457434.95686	-0.0266263827793	-0.0266263827793	0.00839671	0.00839671	AAT	Ks
2457434.95693	-0.0124492823922	nan	nan	0.00879961	AAT	Ks
2457434.95693	-0.0124492823922	-0.0124492823922	0.00879961	0.00879961	AAT	Ks
2457434.95699	-0.014516925188	nan	nan	0.00778992	AAT	Ks
2457434.95699	-0.014516925188	-0.014516925188	0.00778992	0.00778992	AAT	Ks
2457434.95706	-0.023225235883	nan	nan	0.00787238	AAT	Ks
2457434.95706	-0.023225235883	-0.023225235883	0.00787238	0.00787238	AAT	Ks
2457434.95721	0.00176520810134	nan	nan	0.00809449	AAT	Ks
2457434.95721	0.00176520810134	0.00176520810134	0.00809449	0.00809449	AAT	Ks
2457434.95728	-0.0213514957846	nan	nan	0.0080701	AAT	Ks
2457434.95728	-0.0213514957846	-0.0213514957846	0.0080701	0.0080701	AAT	Ks
2457434.95734	-0.0224802560977	nan	nan	0.00822959	AAT	Ks
2457434.95734	-0.0224802560977	-0.0224802560977	0.00822959	0.00822959	AAT	Ks
2457434.95741	-0.00373098287675	nan	nan	0.00816219	AAT	Ks
2457434.95741	-0.00373098287675	-0.00373098287675	0.00816219	0.00816219	AAT	Ks
2457434.95747	-0.00391625539273	nan	nan	0.00852633	AAT	Ks
2457434.95747	-0.00391625539273	-0.00391625539273	0.00852633	0.00852633	AAT	Ks
2457434.95754	0.00190219485191	nan	nan	0.00813602	AAT	Ks
2457434.95754	0.00190219485191	0.00190219485191	0.00813602	0.00813602	AAT	Ks
2457434.9576	-0.00432562396947	nan	nan	0.00805362	AAT	Ks
2457434.9576	-0.00432562396947	-0.00432562396947	0.00805362	0.00805362	AAT	Ks
2457434.95767	-0.0143104896544	nan	nan	0.00803493	AAT	Ks
2457434.95767	-0.0143104896544	-0.0143104896544	0.00803493	0.00803493	AAT	Ks
2457434.95773	-0.0240695442905	nan	nan	0.00832445	AAT	Ks
2457434.95773	-0.0240695442905	-0.0240695442905	0.00832445	0.00832445	AAT	Ks
2457434.9578	0.00376345227964	nan	nan	0.00814123	AAT	Ks
2457434.9578	0.00376345227964	0.00376345227964	0.00814123	0.00814123	AAT	Ks
2457434.95797	-0.0292631145905	nan	nan	0.00788011	AAT	Ks
2457434.95797	-0.0292631145905	-0.0292631145905	0.00788011	0.00788011	AAT	Ks
2457434.95803	-0.0301599614344	nan	nan	0.00774454	AAT	Ks
2457434.95803	-0.0301599614344	-0.0301599614344	0.00774454	0.00774454	AAT	Ks
2457434.9581	0.00504818680369	nan	nan	0.00802637	AAT	Ks
2457434.9581	0.00504818680369	0.00504818680369	0.00802637	0.00802637	AAT	Ks
2457434.95816	-0.00888079123375	nan	nan	0.00802397	AAT	Ks
2457434.95816	-0.00888079123375	-0.00888079123375	0.00802397	0.00802397	AAT	Ks
2457434.95823	-0.0342605430278	nan	nan	0.00785264	AAT	Ks
2457434.95823	-0.0342605430278	-0.0342605430278	0.00785264	0.00785264	AAT	Ks
2457434.95829	0.00141962973718	nan	nan	0.0086896	AAT	Ks
2457434.95829	0.00141962973718	0.00141962973718	0.0086896	0.0086896	AAT	Ks
2457434.95836	-0.0134275511804	nan	nan	0.00793193	AAT	Ks
2457434.95836	-0.0134275511804	-0.0134275511804	0.00793193	0.00793193	AAT	Ks
2457434.95842	-0.0212716400114	nan	nan	0.00806554	AAT	Ks
2457434.95842	-0.0212716400114	-0.0212716400114	0.00806554	0.00806554	AAT	Ks
2457434.95849	-0.00632694495453	nan	nan	0.00837465	AAT	Ks
2457434.95849	-0.00632694495453	-0.00632694495453	0.00837465	0.00837465	AAT	Ks
2457434.95855	-0.00926739880793	nan	nan	0.00802006	AAT	Ks
2457434.95855	-0.00926739880793	-0.00926739880793	0.00802006	0.00802006	AAT	Ks
2457434.95871	0.00416089856107	nan	nan	0.00811952	AAT	Ks
2457434.95871	0.00416089856107	0.00416089856107	0.00811952	0.00811952	AAT	Ks
2457434.95877	-0.00384363758361	nan	nan	0.0079966	AAT	Ks
2457434.95877	-0.00384363758361	-0.00384363758361	0.0079966	0.0079966	AAT	Ks
2457434.95884	-0.0149201519012	nan	nan	0.00789915	AAT	Ks
2457434.95884	-0.0149201519012	-0.0149201519012	0.00789915	0.00789915	AAT	Ks
2457434.9589	-0.0236905351109	nan	nan	0.00782186	AAT	Ks
2457434.9589	-0.0236905351109	-0.0236905351109	0.00782186	0.00782186	AAT	Ks
2457434.95897	-0.0236108511948	nan	nan	0.00805741	AAT	Ks
2457434.95897	-0.0236108511948	-0.0236108511948	0.00805741	0.00805741	AAT	Ks
2457434.95903	-0.0103450805511	nan	nan	0.00806405	AAT	Ks
2457434.95903	-0.0103450805511	-0.0103450805511	0.00806405	0.00806405	AAT	Ks
2457434.9591	-0.00682157312818	nan	nan	0.00799898	AAT	Ks
2457434.9591	-0.00682157312818	-0.00682157312818	0.00799898	0.00799898	AAT	Ks
2457434.95916	-0.0220740203504	nan	nan	0.00786338	AAT	Ks
2457434.95916	-0.0220740203504	-0.0220740203504	0.00786338	0.00786338	AAT	Ks
2457434.95923	-0.0164491897091	nan	nan	0.00776946	AAT	Ks
2457434.95923	-0.0164491897091	-0.0164491897091	0.00776946	0.00776946	AAT	Ks
2457434.95929	-0.0172410971707	nan	nan	0.00750029	AAT	Ks
2457434.95929	-0.0172410971707	-0.0172410971707	0.00750029	0.00750029	AAT	Ks
2457434.95946	-0.0123954628785	nan	nan	0.00816845	AAT	Ks
2457434.95946	-0.0123954628785	-0.0123954628785	0.00816845	0.00816845	AAT	Ks
2457434.95952	-0.00744155824572	nan	nan	0.00825933	AAT	Ks
2457434.95952	-0.00744155824572	-0.00744155824572	0.00825933	0.00825933	AAT	Ks
2457434.95959	-0.0164628109033	nan	nan	0.00827983	AAT	Ks
2457434.95959	-0.0164628109033	-0.0164628109033	0.00827983	0.00827983	AAT	Ks
2457434.95965	-0.0124989762677	nan	nan	0.00805108	AAT	Ks
2457434.95965	-0.0124989762677	-0.0124989762677	0.00805108	0.00805108	AAT	Ks
2457434.95972	-0.011627158928	nan	nan	0.00789879	AAT	Ks
2457434.95972	-0.011627158928	-0.011627158928	0.00789879	0.00789879	AAT	Ks
2457434.95978	0.00389958988912	nan	nan	0.00859552	AAT	Ks
2457434.95978	0.00389958988912	0.00389958988912	0.00859552	0.00859552	AAT	Ks
2457434.95985	-0.00150305110238	nan	nan	0.00782184	AAT	Ks
2457434.95985	-0.00150305110238	-0.00150305110238	0.00782184	0.00782184	AAT	Ks
2457434.95991	-0.00129083730537	nan	nan	0.00835572	AAT	Ks
2457434.95991	-0.00129083730537	-0.00129083730537	0.00835572	0.00835572	AAT	Ks
2457434.95998	-0.00307275826942	nan	nan	0.00793403	AAT	Ks
2457434.95998	-0.00307275826942	-0.00307275826942	0.00793403	0.00793403	AAT	Ks
2457434.96004	-0.0192879984818	nan	nan	0.00860217	AAT	Ks
2457434.96004	-0.0192879984818	-0.0192879984818	0.00860217	0.00860217	AAT	Ks
2457434.96024	-0.00885096274481	nan	nan	0.00793297	AAT	Ks
2457434.96024	-0.00885096274481	-0.00885096274481	0.00793297	0.00793297	AAT	Ks
2457434.9603	-0.0202504321338	nan	nan	0.00773425	AAT	Ks
2457434.9603	-0.0202504321338	-0.0202504321338	0.00773425	0.00773425	AAT	Ks
2457434.96036	-0.00361262815746	nan	nan	0.00853965	AAT	Ks
2457434.96036	-0.00361262815746	-0.00361262815746	0.00853965	0.00853965	AAT	Ks
2457434.96043	-0.00442029034515	nan	nan	0.0074316	AAT	Ks
2457434.96043	-0.00442029034515	-0.00442029034515	0.0074316	0.0074316	AAT	Ks
2457434.96049	-0.0107983270016	nan	nan	0.00762961	AAT	Ks
2457434.96049	-0.0107983270016	-0.0107983270016	0.00762961	0.00762961	AAT	Ks
2457434.96056	-0.00460325945894	nan	nan	0.00824835	AAT	Ks
2457434.96056	-0.00460325945894	-0.00460325945894	0.00824835	0.00824835	AAT	Ks
2457434.96062	-0.00862471854838	nan	nan	0.00770924	AAT	Ks
2457434.96062	-0.00862471854838	-0.00862471854838	0.00770924	0.00770924	AAT	Ks
2457434.96069	-0.0256758039816	nan	nan	0.00801509	AAT	Ks
2457434.96069	-0.0256758039816	-0.0256758039816	0.00801509	0.00801509	AAT	Ks
2457434.96075	-0.0230148620555	nan	nan	0.00771618	AAT	Ks
2457434.96075	-0.0230148620555	-0.0230148620555	0.00771618	0.00771618	AAT	Ks
2457434.96082	-0.0276488897671	nan	nan	0.00775837	AAT	Ks
2457434.96082	-0.0276488897671	-0.0276488897671	0.00775837	0.00775837	AAT	Ks
2457434.96102	-0.00954812545675	nan	nan	0.00796998	AAT	Ks
2457434.96102	-0.00954812545675	-0.00954812545675	0.00796998	0.00796998	AAT	Ks
2457434.96109	-0.0106329194078	nan	nan	0.00751568	AAT	Ks
2457434.96109	-0.0106329194078	-0.0106329194078	0.00751568	0.00751568	AAT	Ks
2457434.96115	-0.0123657307935	nan	nan	0.00773431	AAT	Ks
2457434.96115	-0.0123657307935	-0.0123657307935	0.00773431	0.00773431	AAT	Ks
2457434.96122	-0.015053517253	nan	nan	0.00802187	AAT	Ks
2457434.96122	-0.015053517253	-0.015053517253	0.00802187	0.00802187	AAT	Ks
2457434.96128	-0.0186758219757	nan	nan	0.00813929	AAT	Ks
2457434.96128	-0.0186758219757	-0.0186758219757	0.00813929	0.00813929	AAT	Ks
2457434.96135	-0.00949394433776	nan	nan	0.00823011	AAT	Ks
2457434.96135	-0.00949394433776	-0.00949394433776	0.00823011	0.00823011	AAT	Ks
2457434.96141	-0.0133477609364	nan	nan	0.00787202	AAT	Ks
2457434.96141	-0.0133477609364	-0.0133477609364	0.00787202	0.00787202	AAT	Ks
2457434.96148	-0.0192164015782	nan	nan	0.00826033	AAT	Ks
2457434.96148	-0.0192164015782	-0.0192164015782	0.00826033	0.00826033	AAT	Ks
2457434.96154	-0.012001500935	nan	nan	0.00839135	AAT	Ks
2457434.96154	-0.012001500935	-0.012001500935	0.00839135	0.00839135	AAT	Ks
2457434.96161	-0.014260228683	nan	nan	0.0080257	AAT	Ks
2457434.96161	-0.014260228683	-0.014260228683	0.0080257	0.0080257	AAT	Ks
2457434.9618	-0.014357715516	nan	nan	0.00771129	AAT	Ks
2457434.9618	-0.014357715516	-0.014357715516	0.00771129	0.00771129	AAT	Ks
2457434.96186	-0.0171652598673	nan	nan	0.00860153	AAT	Ks
2457434.96186	-0.0171652598673	-0.0171652598673	0.00860153	0.00860153	AAT	Ks
2457434.96193	-0.0186044004726	nan	nan	0.0077399	AAT	Ks
2457434.96193	-0.0186044004726	-0.0186044004726	0.0077399	0.0077399	AAT	Ks
2457434.96199	0.00140380435452	nan	nan	0.00810137	AAT	Ks
2457434.96199	0.00140380435452	0.00140380435452	0.00810137	0.00810137	AAT	Ks
2457434.96206	-0.00487732753748	nan	nan	0.00764366	AAT	Ks
2457434.96206	-0.00487732753748	-0.00487732753748	0.00764366	0.00764366	AAT	Ks
2457434.96212	0.00501620978884	nan	nan	0.00771695	AAT	Ks
2457434.96212	0.00501620978884	0.00501620978884	0.00771695	0.00771695	AAT	Ks
2457434.96219	0.0137897599693	nan	nan	0.00856414	AAT	Ks
2457434.96219	0.0137897599693	0.0137897599693	0.00856414	0.00856414	AAT	Ks
2457434.96225	-0.010430527088	nan	nan	0.00835027	AAT	Ks
2457434.96225	-0.010430527088	-0.010430527088	0.00835027	0.00835027	AAT	Ks
2457434.96232	0.0150450209215	nan	nan	0.00832268	AAT	Ks
2457434.96232	0.0150450209215	0.0150450209215	0.00832268	0.00832268	AAT	Ks
2457434.96238	-0.0111833834584	nan	nan	0.00790089	AAT	Ks
2457434.96238	-0.0111833834584	-0.0111833834584	0.00790089	0.00790089	AAT	Ks
2457434.96258	0.00549464017578	nan	nan	0.00836199	AAT	Ks
2457434.96258	0.00549464017578	0.00549464017578	0.00836199	0.00836199	AAT	Ks
2457434.96265	-0.00345465591706	nan	nan	0.00820324	AAT	Ks
2457434.96265	-0.00345465591706	-0.00345465591706	0.00820324	0.00820324	AAT	Ks
2457434.96271	-0.00807731310119	nan	nan	0.00780892	AAT	Ks
2457434.96271	-0.00807731310119	-0.00807731310119	0.00780892	0.00780892	AAT	Ks
2457434.96278	0.00392800911652	nan	nan	0.00833096	AAT	Ks
2457434.96278	0.00392800911652	0.00392800911652	0.00833096	0.00833096	AAT	Ks
2457434.96284	0.00610417773153	nan	nan	0.00845752	AAT	Ks
2457434.96284	0.00610417773153	0.00610417773153	0.00845752	0.00845752	AAT	Ks
2457434.96291	-0.00733167463371	nan	nan	0.00780063	AAT	Ks
2457434.96291	-0.00733167463371	-0.00733167463371	0.00780063	0.00780063	AAT	Ks
2457434.96297	-0.0142179816702	nan	nan	0.0075208	AAT	Ks
2457434.96297	-0.0142179816702	-0.0142179816702	0.0075208	0.0075208	AAT	Ks
2457434.96304	-0.0179877361195	nan	nan	0.00788593	AAT	Ks
2457434.96304	-0.0179877361195	-0.0179877361195	0.00788593	0.00788593	AAT	Ks
2457434.9631	-0.0106300935663	nan	nan	0.00813465	AAT	Ks
2457434.9631	-0.0106300935663	-0.0106300935663	0.00813465	0.00813465	AAT	Ks
2457434.96317	0.015941252339	nan	nan	0.00827757	AAT	Ks
2457434.96317	0.015941252339	0.015941252339	0.00827757	0.00827757	AAT	Ks
2457434.96335	-0.00320211515265	nan	nan	0.00803373	AAT	Ks
2457434.96335	-0.00320211515265	-0.00320211515265	0.00803373	0.00803373	AAT	Ks
2457434.96341	-0.0173460939235	nan	nan	0.00781319	AAT	Ks
2457434.96341	-0.0173460939235	-0.0173460939235	0.00781319	0.00781319	AAT	Ks
2457434.96348	-0.0160757294547	nan	nan	0.00779956	AAT	Ks
2457434.96348	-0.0160757294547	-0.0160757294547	0.00779956	0.00779956	AAT	Ks
2457434.96354	-0.0146724299202	nan	nan	0.00804405	AAT	Ks
2457434.96354	-0.0146724299202	-0.0146724299202	0.00804405	0.00804405	AAT	Ks
2457434.96361	-0.0134719970071	nan	nan	0.00771061	AAT	Ks
2457434.96361	-0.0134719970071	-0.0134719970071	0.00771061	0.00771061	AAT	Ks
2457434.96367	-0.00520856470194	nan	nan	0.00814458	AAT	Ks
2457434.96367	-0.00520856470194	-0.00520856470194	0.00814458	0.00814458	AAT	Ks
2457434.96374	0.00668909931297	nan	nan	0.00841643	AAT	Ks
2457434.96374	0.00668909931297	0.00668909931297	0.00841643	0.00841643	AAT	Ks
2457434.9638	0.00478379827008	nan	nan	0.00845329	AAT	Ks
2457434.9638	0.00478379827008	0.00478379827008	0.00845329	0.00845329	AAT	Ks
2457434.96387	-0.0087712709376	nan	nan	0.00810505	AAT	Ks
2457434.96387	-0.0087712709376	-0.0087712709376	0.00810505	0.00810505	AAT	Ks
2457434.96393	-0.00790560662715	nan	nan	0.00797465	AAT	Ks
2457434.96393	-0.00790560662715	-0.00790560662715	0.00797465	0.00797465	AAT	Ks
2457434.96414	0.0175237649452	nan	nan	0.00843398	AAT	Ks
2457434.96414	0.0175237649452	0.0175237649452	0.00843398	0.00843398	AAT	Ks
2457434.9642	-0.000678517122792	nan	nan	0.00822822	AAT	Ks
2457434.9642	-0.000678517122792	-0.000678517122792	0.00822822	0.00822822	AAT	Ks
2457434.96427	0.0324287267862	nan	nan	0.00824279	AAT	Ks
2457434.96427	0.0324287267862	0.0324287267862	0.00824279	0.00824279	AAT	Ks
2457434.96433	0.0146909629217	nan	nan	0.00788781	AAT	Ks
2457434.96433	0.0146909629217	0.0146909629217	0.00788781	0.00788781	AAT	Ks
2457434.96439	0.0160343692249	nan	nan	0.00814886	AAT	Ks
2457434.96439	0.0160343692249	0.0160343692249	0.00814886	0.00814886	AAT	Ks
2457434.96446	-0.0138357339776	nan	nan	0.0083157	AAT	Ks
2457434.96446	-0.0138357339776	-0.0138357339776	0.0083157	0.0083157	AAT	Ks
2457434.96452	-0.0135741071122	nan	nan	0.0083106	AAT	Ks
2457434.96452	-0.0135741071122	-0.0135741071122	0.0083106	0.0083106	AAT	Ks
2457434.96459	-0.0274346626698	nan	nan	0.00782114	AAT	Ks
2457434.96459	-0.0274346626698	-0.0274346626698	0.00782114	0.00782114	AAT	Ks
2457434.96465	-0.00207678526041	nan	nan	0.00794775	AAT	Ks
2457434.96465	-0.00207678526041	-0.00207678526041	0.00794775	0.00794775	AAT	Ks
2457434.96472	-0.00828101589315	nan	nan	0.00775617	AAT	Ks
2457434.96472	-0.00828101589315	-0.00828101589315	0.00775617	0.00775617	AAT	Ks
2457434.96491	0.0165771902094	nan	nan	0.00826604	AAT	Ks
2457434.96491	0.0165771902094	0.0165771902094	0.00826604	0.00826604	AAT	Ks
2457434.96498	-0.00516334236504	nan	nan	0.0078672	AAT	Ks
2457434.96498	-0.00516334236504	-0.00516334236504	0.0078672	0.0078672	AAT	Ks
2457434.96504	0.000351494607004	nan	nan	0.00789462	AAT	Ks
2457434.96504	0.000351494607004	0.000351494607004	0.00789462	0.00789462	AAT	Ks
2457434.96511	-0.0131029330748	nan	nan	0.00818244	AAT	Ks
2457434.96511	-0.0131029330748	-0.0131029330748	0.00818244	0.00818244	AAT	Ks
2457434.96517	0.0413276617596	nan	nan	0.00854783	AAT	Ks
2457434.96517	0.0413276617596	0.0413276617596	0.00854783	0.00854783	AAT	Ks
2457434.96523	0.00819358926173	nan	nan	0.00815335	AAT	Ks
2457434.96523	0.00819358926173	0.00819358926173	0.00815335	0.00815335	AAT	Ks
2457434.9653	-0.00455473302104	nan	nan	0.00851858	AAT	Ks
2457434.9653	-0.00455473302104	-0.00455473302104	0.00851858	0.00851858	AAT	Ks
2457434.96536	-0.00797141612476	nan	nan	0.00803031	AAT	Ks
2457434.96536	-0.00797141612476	-0.00797141612476	0.00803031	0.00803031	AAT	Ks
2457434.96543	0.00540573190623	nan	nan	0.00824227	AAT	Ks
2457434.96543	0.00540573190623	0.00540573190623	0.00824227	0.00824227	AAT	Ks
2457434.96549	-0.00745572893372	nan	nan	0.00806557	AAT	Ks
2457434.96549	-0.00745572893372	-0.00745572893372	0.00806557	0.00806557	AAT	Ks
2457434.96569	0.0186067037225	nan	nan	0.0083683	AAT	Ks
2457434.96569	0.0186067037225	0.0186067037225	0.0083683	0.0083683	AAT	Ks
2457434.96575	-0.00155544048007	nan	nan	0.00794531	AAT	Ks
2457434.96575	-0.00155544048007	-0.00155544048007	0.00794531	0.00794531	AAT	Ks
2457434.96582	0.0054646355786	nan	nan	0.00851618	AAT	Ks
2457434.96582	0.0054646355786	0.0054646355786	0.00851618	0.00851618	AAT	Ks
2457434.96588	-0.0132829270452	nan	nan	0.00862675	AAT	Ks
2457434.96588	-0.0132829270452	-0.0132829270452	0.00862675	0.00862675	AAT	Ks
2457434.96595	0.00281228715546	nan	nan	0.00774084	AAT	Ks
2457434.96595	0.00281228715546	0.00281228715546	0.00774084	0.00774084	AAT	Ks
2457434.96601	0.016724752509	nan	nan	0.00796204	AAT	Ks
2457434.96601	0.016724752509	0.016724752509	0.00796204	0.00796204	AAT	Ks
2457434.96608	-0.00235499632655	nan	nan	0.00796414	AAT	Ks
2457434.96608	-0.00235499632655	-0.00235499632655	0.00796414	0.00796414	AAT	Ks
2457434.96614	-0.011925730982	nan	nan	0.00820068	AAT	Ks
2457434.96614	-0.011925730982	-0.011925730982	0.00820068	0.00820068	AAT	Ks
2457434.9662	-0.017594286615	nan	nan	0.00842461	AAT	Ks
2457434.9662	-0.017594286615	-0.017594286615	0.00842461	0.00842461	AAT	Ks
2457434.96627	-0.00397093427242	nan	nan	0.00807284	AAT	Ks
2457434.96627	-0.00397093427242	-0.00397093427242	0.00807284	0.00807284	AAT	Ks
2457434.96649	-0.00447100888734	nan	nan	0.00830732	AAT	Ks
2457434.96649	-0.00447100888734	-0.00447100888734	0.00830732	0.00830732	AAT	Ks
2457434.96655	-0.023632329915	nan	nan	0.00797723	AAT	Ks
2457434.96655	-0.023632329915	-0.023632329915	0.00797723	0.00797723	AAT	Ks
2457434.96661	0.00803855721381	nan	nan	0.00841362	AAT	Ks
2457434.96661	0.00803855721381	0.00803855721381	0.00841362	0.00841362	AAT	Ks
2457434.96668	0.00500584502751	nan	nan	0.00804898	AAT	Ks
2457434.96668	0.00500584502751	0.00500584502751	0.00804898	0.00804898	AAT	Ks
2457434.96674	0.0080487298222	nan	nan	0.00830058	AAT	Ks
2457434.96674	0.0080487298222	0.0080487298222	0.00830058	0.00830058	AAT	Ks
2457434.96681	-0.0107246465735	nan	nan	0.00800977	AAT	Ks
2457434.96681	-0.0107246465735	-0.0107246465735	0.00800977	0.00800977	AAT	Ks
2457434.96687	0.00670323495303	nan	nan	0.00838701	AAT	Ks
2457434.96687	0.00670323495303	0.00670323495303	0.00838701	0.00838701	AAT	Ks
2457434.96694	-0.00881699646025	nan	nan	0.00765245	AAT	Ks
2457434.96694	-0.00881699646025	-0.00881699646025	0.00765245	0.00765245	AAT	Ks
2457434.967	-0.00540494324181	nan	nan	0.00869983	AAT	Ks
2457434.967	-0.00540494324181	-0.00540494324181	0.00869983	0.00869983	AAT	Ks
2457434.96707	0.00206866911033	nan	nan	0.00870932	AAT	Ks
2457434.96707	0.00206866911033	0.00206866911033	0.00870932	0.00870932	AAT	Ks
2457434.96726	-0.0214694391208	nan	nan	0.00772942	AAT	Ks
2457434.96726	-0.0214694391208	-0.0214694391208	0.00772942	0.00772942	AAT	Ks
2457434.96733	0.000457777716755	nan	nan	0.00750009	AAT	Ks
2457434.96733	0.000457777716755	0.000457777716755	0.00750009	0.00750009	AAT	Ks
2457434.96739	0.0170012071678	nan	nan	0.00805905	AAT	Ks
2457434.96739	0.0170012071678	0.0170012071678	0.00805905	0.00805905	AAT	Ks
2457434.96745	-0.00120028304983	nan	nan	0.00791709	AAT	Ks
2457434.96745	-0.00120028304983	-0.00120028304983	0.00791709	0.00791709	AAT	Ks
2457434.96752	0.00152535800348	nan	nan	0.00759516	AAT	Ks
2457434.96752	0.00152535800348	0.00152535800348	0.00759516	0.00759516	AAT	Ks
2457434.96758	-0.00907955432611	nan	nan	0.00762572	AAT	Ks
2457434.96758	-0.00907955432611	-0.00907955432611	0.00762572	0.00762572	AAT	Ks
2457434.96765	-0.0126480442488	nan	nan	0.00786036	AAT	Ks
2457434.96765	-0.0126480442488	-0.0126480442488	0.00786036	0.00786036	AAT	Ks
2457434.96771	0.00960803453488	nan	nan	0.00803123	AAT	Ks
2457434.96771	0.00960803453488	0.00960803453488	0.00803123	0.00803123	AAT	Ks
2457434.96778	-0.000604804875827	nan	nan	0.00881554	AAT	Ks
2457434.96778	-0.000604804875827	-0.000604804875827	0.00881554	0.00881554	AAT	Ks
2457434.96784	0.0017667471823	nan	nan	0.00808335	AAT	Ks
2457434.96784	0.0017667471823	0.0017667471823	0.00808335	0.00808335	AAT	Ks
2457434.96805	-0.000825926605119	nan	nan	0.00876291	AAT	Ks
2457434.96805	-0.000825926605119	-0.000825926605119	0.00876291	0.00876291	AAT	Ks
2457434.96811	0.0150654979516	nan	nan	0.00834683	AAT	Ks
2457434.96811	0.0150654979516	0.0150654979516	0.00834683	0.00834683	AAT	Ks
2457434.96818	0.000120298899693	nan	nan	0.00772103	AAT	Ks
2457434.96818	0.000120298899693	0.000120298899693	0.00772103	0.00772103	AAT	Ks
2457434.96824	-0.00218983079587	nan	nan	0.00861148	AAT	Ks
2457434.96824	-0.00218983079587	-0.00218983079587	0.00861148	0.00861148	AAT	Ks
2457434.96831	0.000262128226061	nan	nan	0.0082071	AAT	Ks
2457434.96831	0.000262128226061	0.000262128226061	0.0082071	0.0082071	AAT	Ks
2457434.96837	0.00329547178416	nan	nan	0.00799215	AAT	Ks
2457434.96837	0.00329547178416	0.00329547178416	0.00799215	0.00799215	AAT	Ks
2457434.96844	-0.00301847194074	nan	nan	0.00811109	AAT	Ks
2457434.96844	-0.00301847194074	-0.00301847194074	0.00811109	0.00811109	AAT	Ks
2457434.9685	-0.000691679497438	nan	nan	0.00823507	AAT	Ks
2457434.9685	-0.000691679497438	-0.000691679497438	0.00823507	0.00823507	AAT	Ks
2457434.96857	-0.0164187035598	nan	nan	0.00818372	AAT	Ks
2457434.96857	-0.0164187035598	-0.0164187035598	0.00818372	0.00818372	AAT	Ks
2457434.96863	-0.0163873516625	nan	nan	0.00798493	AAT	Ks
2457434.96863	-0.0163873516625	-0.0163873516625	0.00798493	0.00798493	AAT	Ks
2457434.96885	-0.0285487809621	nan	nan	0.00754023	AAT	Ks
2457434.96885	-0.0285487809621	-0.0285487809621	0.00754023	0.00754023	AAT	Ks
2457434.96891	-0.0101504634663	nan	nan	0.00790067	AAT	Ks
2457434.96891	-0.0101504634663	-0.0101504634663	0.00790067	0.00790067	AAT	Ks
2457434.96898	-0.00289982059594	nan	nan	0.00784715	AAT	Ks
2457434.96898	-0.00289982059594	-0.00289982059594	0.00784715	0.00784715	AAT	Ks
2457434.96904	0.00596974992417	nan	nan	0.00845571	AAT	Ks
2457434.96904	0.00596974992417	0.00596974992417	0.00845571	0.00845571	AAT	Ks
2457434.96911	-0.00433721175209	nan	nan	0.00803602	AAT	Ks
2457434.96911	-0.00433721175209	-0.00433721175209	0.00803602	0.00803602	AAT	Ks
2457434.96917	-0.0214558805935	nan	nan	0.0080956	AAT	Ks
2457434.96917	-0.0214558805935	-0.0214558805935	0.0080956	0.0080956	AAT	Ks
2457434.96923	-0.0166844015675	nan	nan	0.00836549	AAT	Ks
2457434.96923	-0.0166844015675	-0.0166844015675	0.00836549	0.00836549	AAT	Ks
2457434.9693	-0.0101887372911	nan	nan	0.00790145	AAT	Ks
2457434.9693	-0.0101887372911	-0.0101887372911	0.00790145	0.00790145	AAT	Ks
2457434.96936	-0.0185448429985	nan	nan	0.00788302	AAT	Ks
2457434.96936	-0.0185448429985	-0.0185448429985	0.00788302	0.00788302	AAT	Ks
2457434.96943	-0.00264649379888	nan	nan	0.00807706	AAT	Ks
2457434.96943	-0.00264649379888	-0.00264649379888	0.00807706	0.00807706	AAT	Ks
2457434.96963	0.0132634405781	nan	nan	0.00786533	AAT	Ks
2457434.96963	0.0132634405781	0.0132634405781	0.00786533	0.00786533	AAT	Ks
2457434.9697	-0.00401423799111	nan	nan	0.00840876	AAT	Ks
2457434.9697	-0.00401423799111	-0.00401423799111	0.00840876	0.00840876	AAT	Ks
2457434.96976	-0.00110621264132	nan	nan	0.00769793	AAT	Ks
2457434.96976	-0.00110621264132	-0.00110621264132	0.00769793	0.00769793	AAT	Ks
2457434.96983	0.00654576548272	nan	nan	0.00873995	AAT	Ks
2457434.96983	0.00654576548272	0.00654576548272	0.00873995	0.00873995	AAT	Ks
2457434.96989	0.00666414152282	nan	nan	0.00769133	AAT	Ks
2457434.96989	0.00666414152282	0.00666414152282	0.00769133	0.00769133	AAT	Ks
2457434.96996	0.0094962017185	nan	nan	0.00795377	AAT	Ks
2457434.96996	0.0094962017185	0.0094962017185	0.00795377	0.00795377	AAT	Ks
2457434.97002	-0.00168278654331	nan	nan	0.00768583	AAT	Ks
2457434.97002	-0.00168278654331	-0.00168278654331	0.00768583	0.00768583	AAT	Ks
2457434.97009	0.00441587834596	nan	nan	0.00817465	AAT	Ks
2457434.97009	0.00441587834596	0.00441587834596	0.00817465	0.00817465	AAT	Ks
2457434.97015	9.15401036692e-05	nan	nan	0.00806091	AAT	Ks
2457434.97015	9.15401036692e-05	9.15401036692e-05	0.00806091	0.00806091	AAT	Ks
2457434.97022	-0.0102670204579	nan	nan	0.00828606	AAT	Ks
2457434.97022	-0.0102670204579	-0.0102670204579	0.00828606	0.00828606	AAT	Ks
2457434.97041	-0.0143148223878	nan	nan	0.00815294	AAT	Ks
2457434.97041	-0.0143148223878	-0.0143148223878	0.00815294	0.00815294	AAT	Ks
2457434.97047	-0.00527431942542	nan	nan	0.00813376	AAT	Ks
2457434.97047	-0.00527431942542	-0.00527431942542	0.00813376	0.00813376	AAT	Ks
2457434.97054	0.00455782908097	nan	nan	0.00799579	AAT	Ks
2457434.97054	0.00455782908097	0.00455782908097	0.00799579	0.00799579	AAT	Ks
2457434.9706	0.00231083906293	nan	nan	0.00830358	AAT	Ks
2457434.9706	0.00231083906293	0.00231083906293	0.00830358	0.00830358	AAT	Ks
2457434.97067	-0.0164500545519	nan	nan	0.00804387	AAT	Ks
2457434.97067	-0.0164500545519	-0.0164500545519	0.00804387	0.00804387	AAT	Ks
2457434.97073	0.00220327462337	nan	nan	0.00780279	AAT	Ks
2457434.97073	0.00220327462337	0.00220327462337	0.00780279	0.00780279	AAT	Ks
2457434.9708	-0.000925285098297	nan	nan	0.00807137	AAT	Ks
2457434.9708	-0.000925285098297	-0.000925285098297	0.00807137	0.00807137	AAT	Ks
2457434.97086	-0.00256546929725	nan	nan	0.00827436	AAT	Ks
2457434.97086	-0.00256546929725	-0.00256546929725	0.00827436	0.00827436	AAT	Ks
2457434.97093	-0.00946870241131	nan	nan	0.00783542	AAT	Ks
2457434.97093	-0.00946870241131	-0.00946870241131	0.00783542	0.00783542	AAT	Ks
2457434.97099	-0.00192253360552	nan	nan	0.00792221	AAT	Ks
2457434.97099	-0.00192253360552	-0.00192253360552	0.00792221	0.00792221	AAT	Ks
2457434.9712	-0.0141109485466	nan	nan	0.00785575	AAT	Ks
2457434.9712	-0.0141109485466	-0.0141109485466	0.00785575	0.00785575	AAT	Ks
2457434.97126	0.00801577976238	nan	nan	0.00785485	AAT	Ks
2457434.97126	0.00801577976238	0.00801577976238	0.00785485	0.00785485	AAT	Ks
2457434.97133	0.0075640888279	nan	nan	0.0083661	AAT	Ks
2457434.97133	0.0075640888279	0.0075640888279	0.0083661	0.0083661	AAT	Ks
2457434.97139	-0.013657132242	nan	nan	0.00770616	AAT	Ks
2457434.97139	-0.013657132242	-0.013657132242	0.00770616	0.00770616	AAT	Ks
2457434.97145	-0.0111918566416	nan	nan	0.0080989	AAT	Ks
2457434.97145	-0.0111918566416	-0.0111918566416	0.0080989	0.0080989	AAT	Ks
2457434.97152	-0.00278597316844	nan	nan	0.00850296	AAT	Ks
2457434.97152	-0.00278597316844	-0.00278597316844	0.00850296	0.00850296	AAT	Ks
2457434.97158	-0.0062979191875	nan	nan	0.00835911	AAT	Ks
2457434.97158	-0.0062979191875	-0.0062979191875	0.00835911	0.00835911	AAT	Ks
2457434.97165	-0.0176966576725	nan	nan	0.00813284	AAT	Ks
2457434.97165	-0.0176966576725	-0.0176966576725	0.00813284	0.00813284	AAT	Ks
2457434.97171	0.00213113103138	nan	nan	0.00795057	AAT	Ks
2457434.97171	0.00213113103138	0.00213113103138	0.00795057	0.00795057	AAT	Ks
2457434.97178	-0.0133716118955	nan	nan	0.00835871	AAT	Ks
2457434.97178	-0.0133716118955	-0.0133716118955	0.00835871	0.00835871	AAT	Ks
2457434.97197	-0.00490398756569	nan	nan	0.00785216	AAT	Ks
2457434.97197	-0.00490398756569	-0.00490398756569	0.00785216	0.00785216	AAT	Ks
2457434.97204	-0.00920057952406	nan	nan	0.00819107	AAT	Ks
2457434.97204	-0.00920057952406	-0.00920057952406	0.00819107	0.00819107	AAT	Ks
2457434.9721	0.000469197182226	nan	nan	0.00787736	AAT	Ks
2457434.9721	0.000469197182226	0.000469197182226	0.00787736	0.00787736	AAT	Ks
2457434.97217	-0.00346887873618	nan	nan	0.00812959	AAT	Ks
2457434.97217	-0.00346887873618	-0.00346887873618	0.00812959	0.00812959	AAT	Ks
2457434.97223	-0.0219621659321	nan	nan	0.00781221	AAT	Ks
2457434.97223	-0.0219621659321	-0.0219621659321	0.00781221	0.00781221	AAT	Ks
2457434.97229	0.00104339975575	nan	nan	0.00772135	AAT	Ks
2457434.97229	0.00104339975575	0.00104339975575	0.00772135	0.00772135	AAT	Ks
2457434.97236	-0.00573514608522	nan	nan	0.00795722	AAT	Ks
2457434.97236	-0.00573514608522	-0.00573514608522	0.00795722	0.00795722	AAT	Ks
2457434.97242	-0.0274669813528	nan	nan	0.00756807	AAT	Ks
2457434.97242	-0.0274669813528	-0.0274669813528	0.00756807	0.00756807	AAT	Ks
2457434.97249	-0.000784689063852	nan	nan	0.00814052	AAT	Ks
2457434.97249	-0.000784689063852	-0.000784689063852	0.00814052	0.00814052	AAT	Ks
2457434.97255	-0.00474511034718	nan	nan	0.00807278	AAT	Ks
2457434.97255	-0.00474511034718	-0.00474511034718	0.00807278	0.00807278	AAT	Ks
2457434.97275	-0.00525203753996	nan	nan	0.00756247	AAT	Ks
2457434.97275	-0.00525203753996	-0.00525203753996	0.00756247	0.00756247	AAT	Ks
2457434.97281	0.00128446202257	nan	nan	0.00827524	AAT	Ks
2457434.97281	0.00128446202257	0.00128446202257	0.00827524	0.00827524	AAT	Ks
2457434.97288	-0.00850602492429	nan	nan	0.0073213	AAT	Ks
2457434.97288	-0.00850602492429	-0.00850602492429	0.0073213	0.0073213	AAT	Ks
2457434.97294	-0.00372857653221	nan	nan	0.00798902	AAT	Ks
2457434.97294	-0.00372857653221	-0.00372857653221	0.00798902	0.00798902	AAT	Ks
2457434.97301	-0.0005253831043	nan	nan	0.00794914	AAT	Ks
2457434.97301	-0.0005253831043	-0.0005253831043	0.00794914	0.00794914	AAT	Ks
2457434.97307	-0.00210000875351	nan	nan	0.00797589	AAT	Ks
2457434.97307	-0.00210000875351	-0.00210000875351	0.00797589	0.00797589	AAT	Ks
2457434.97314	-0.000531087624087	nan	nan	0.00797816	AAT	Ks
2457434.97314	-0.000531087624087	-0.000531087624087	0.00797816	0.00797816	AAT	Ks
2457434.9732	0.00555222485042	nan	nan	0.00782023	AAT	Ks
2457434.9732	0.00555222485042	0.00555222485042	0.00782023	0.00782023	AAT	Ks
2457434.97326	-0.0141492996844	nan	nan	0.00759669	AAT	Ks
2457434.97326	-0.0141492996844	-0.0141492996844	0.00759669	0.00759669	AAT	Ks
2457434.97333	-0.00364982049449	nan	nan	0.00796688	AAT	Ks
2457434.97333	-0.00364982049449	-0.00364982049449	0.00796688	0.00796688	AAT	Ks
2457434.97353	-0.0074731695266	nan	nan	0.00765189	AAT	Ks
2457434.97353	-0.0074731695266	-0.0074731695266	0.00765189	0.00765189	AAT	Ks
2457434.9736	-0.0018048581619	nan	nan	0.00786902	AAT	Ks
2457434.9736	-0.0018048581619	-0.0018048581619	0.00786902	0.00786902	AAT	Ks
2457434.97366	-0.00914485736765	nan	nan	0.00784531	AAT	Ks
2457434.97366	-0.00914485736765	-0.00914485736765	0.00784531	0.00784531	AAT	Ks
2457434.97373	-0.0122600342355	nan	nan	0.00803024	AAT	Ks
2457434.97373	-0.0122600342355	-0.0122600342355	0.00803024	0.00803024	AAT	Ks
2457434.97379	-0.00385741784246	nan	nan	0.00808407	AAT	Ks
2457434.97379	-0.00385741784246	-0.00385741784246	0.00808407	0.00808407	AAT	Ks
2457434.97386	-0.0156311724272	nan	nan	0.00771055	AAT	Ks
2457434.97386	-0.0156311724272	-0.0156311724272	0.00771055	0.00771055	AAT	Ks
2457434.97392	0.00999810010451	nan	nan	0.00799862	AAT	Ks
2457434.97392	0.00999810010451	0.00999810010451	0.00799862	0.00799862	AAT	Ks
2457434.97399	-0.00840213013062	nan	nan	0.00822988	AAT	Ks
2457434.97399	-0.00840213013062	-0.00840213013062	0.00822988	0.00822988	AAT	Ks
2457434.97405	-0.0028312946323	nan	nan	0.00804942	AAT	Ks
2457434.97405	-0.0028312946323	-0.0028312946323	0.00804942	0.00804942	AAT	Ks
2457434.97412	0.0261065876882	nan	nan	0.0075853	AAT	Ks
2457434.97412	0.0261065876882	0.0261065876882	0.0075853	0.0075853	AAT	Ks
2457434.97434	0.0036806325709	nan	nan	0.00804057	AAT	Ks
2457434.97434	0.0036806325709	0.0036806325709	0.00804057	0.00804057	AAT	Ks
2457434.97441	-0.00451079505095	nan	nan	0.00834444	AAT	Ks
2457434.97441	-0.00451079505095	-0.00451079505095	0.00834444	0.00834444	AAT	Ks
2457434.97447	-0.00826467750679	nan	nan	0.00815366	AAT	Ks
2457434.97447	-0.00826467750679	-0.00826467750679	0.00815366	0.00815366	AAT	Ks
2457434.97454	-0.00432168846799	nan	nan	0.00758863	AAT	Ks
2457434.97454	-0.00432168846799	-0.00432168846799	0.00758863	0.00758863	AAT	Ks
2457434.9746	0.000657416060614	nan	nan	0.00843338	AAT	Ks
2457434.9746	0.000657416060614	0.000657416060614	0.00843338	0.00843338	AAT	Ks
2457434.97467	-0.0110378081895	nan	nan	0.00829269	AAT	Ks
2457434.97467	-0.0110378081895	-0.0110378081895	0.00829269	0.00829269	AAT	Ks
2457434.97473	-0.00417737689543	nan	nan	0.00827061	AAT	Ks
2457434.97473	-0.00417737689543	-0.00417737689543	0.00827061	0.00827061	AAT	Ks
2457434.9748	-0.00312003769908	nan	nan	0.00803546	AAT	Ks
2457434.9748	-0.00312003769908	-0.00312003769908	0.00803546	0.00803546	AAT	Ks
2457434.97486	0.00321246760195	nan	nan	0.00835285	AAT	Ks
2457434.97486	0.00321246760195	0.00321246760195	0.00835285	0.00835285	AAT	Ks
2457434.97493	-0.0175735520608	nan	nan	0.0082583	AAT	Ks
2457434.97493	-0.0175735520608	-0.0175735520608	0.0082583	0.0082583	AAT	Ks
2457434.97517	0.00311604100299	nan	nan	0.00814073	AAT	Ks
2457434.97517	0.00311604100299	0.00311604100299	0.00814073	0.00814073	AAT	Ks
2457434.97523	-0.0125234968616	nan	nan	0.00826854	AAT	Ks
2457434.97523	-0.0125234968616	-0.0125234968616	0.00826854	0.00826854	AAT	Ks
2457434.97529	-0.014727219457	nan	nan	0.00776498	AAT	Ks
2457434.97529	-0.014727219457	-0.014727219457	0.00776498	0.00776498	AAT	Ks
2457434.97536	-0.014510427291	nan	nan	0.00782612	AAT	Ks
2457434.97536	-0.014510427291	-0.014510427291	0.00782612	0.00782612	AAT	Ks
2457434.97542	0.00113063306546	nan	nan	0.00853437	AAT	Ks
2457434.97542	0.00113063306546	0.00113063306546	0.00853437	0.00853437	AAT	Ks
2457434.97549	-0.00725492392742	nan	nan	0.00793401	AAT	Ks
2457434.97549	-0.00725492392742	-0.00725492392742	0.00793401	0.00793401	AAT	Ks
2457434.97555	-0.0148844262572	nan	nan	0.00760794	AAT	Ks
2457434.97555	-0.0148844262572	-0.0148844262572	0.00760794	0.00760794	AAT	Ks
2457434.97562	-0.00540516166313	nan	nan	0.00829824	AAT	Ks
2457434.97562	-0.00540516166313	-0.00540516166313	0.00829824	0.00829824	AAT	Ks
2457434.97568	-0.0202999856857	nan	nan	0.00764163	AAT	Ks
2457434.97568	-0.0202999856857	-0.0202999856857	0.00764163	0.00764163	AAT	Ks
2457434.97575	-0.0123522751298	nan	nan	0.0077978	AAT	Ks
2457434.97575	-0.0123522751298	-0.0123522751298	0.0077978	0.0077978	AAT	Ks
2457434.97602	-0.00230176933041	nan	nan	0.00790819	AAT	Ks
2457434.97602	-0.00230176933041	-0.00230176933041	0.00790819	0.00790819	AAT	Ks
2457434.97609	0.00181050196822	nan	nan	0.0079099	AAT	Ks
2457434.97609	0.00181050196822	0.00181050196822	0.0079099	0.0079099	AAT	Ks
2457434.97615	0.00533558113991	nan	nan	0.00825216	AAT	Ks
2457434.97615	0.00533558113991	0.00533558113991	0.00825216	0.00825216	AAT	Ks
2457434.97622	-0.0249475211947	nan	nan	0.00811014	AAT	Ks
2457434.97622	-0.0249475211947	-0.0249475211947	0.00811014	0.00811014	AAT	Ks
2457434.97628	-0.00950612988533	nan	nan	0.00812238	AAT	Ks
2457434.97628	-0.00950612988533	-0.00950612988533	0.00812238	0.00812238	AAT	Ks
2457434.97635	0.00580245580162	nan	nan	0.00806837	AAT	Ks
2457434.97635	0.00580245580162	0.00580245580162	0.00806837	0.00806837	AAT	Ks
2457434.97641	-0.0127517505093	nan	nan	0.00825587	AAT	Ks
2457434.97641	-0.0127517505093	-0.0127517505093	0.00825587	0.00825587	AAT	Ks
2457434.97648	-0.0164898365765	nan	nan	0.00805711	AAT	Ks
2457434.97648	-0.0164898365765	-0.0164898365765	0.00805711	0.00805711	AAT	Ks
2457434.97654	-0.00611414406733	nan	nan	0.00780448	AAT	Ks
2457434.97654	-0.00611414406733	-0.00611414406733	0.00780448	0.00780448	AAT	Ks
2457434.9766	0.0173348300549	nan	nan	0.00820294	AAT	Ks
2457434.9766	0.0173348300549	0.0173348300549	0.00820294	0.00820294	AAT	Ks
2457434.97681	-0.0135012652165	nan	nan	0.00773233	AAT	Ks
2457434.97681	-0.0135012652165	-0.0135012652165	0.00773233	0.00773233	AAT	Ks
2457434.97687	0.0181034894116	nan	nan	0.00856825	AAT	Ks
2457434.97687	0.0181034894116	0.0181034894116	0.00856825	0.00856825	AAT	Ks
2457434.97694	-0.0118914265137	nan	nan	0.00767349	AAT	Ks
2457434.97694	-0.0118914265137	-0.0118914265137	0.00767349	0.00767349	AAT	Ks
2457434.977	0.00430590132829	nan	nan	0.00774401	AAT	Ks
2457434.977	0.00430590132829	0.00430590132829	0.00774401	0.00774401	AAT	Ks
2457434.97707	-0.00848206683915	nan	nan	0.00826158	AAT	Ks
2457434.97707	-0.00848206683915	-0.00848206683915	0.00826158	0.00826158	AAT	Ks
2457434.97713	-0.00217471492341	nan	nan	0.00852302	AAT	Ks
2457434.97713	-0.00217471492341	-0.00217471492341	0.00852302	0.00852302	AAT	Ks
2457434.9772	-0.0151602410344	nan	nan	0.00766231	AAT	Ks
2457434.9772	-0.0151602410344	-0.0151602410344	0.00766231	0.00766231	AAT	Ks
2457434.97726	0.00146381015131	nan	nan	0.00808326	AAT	Ks
2457434.97726	0.00146381015131	0.00146381015131	0.00808326	0.00808326	AAT	Ks
2457434.97733	0.00850593216051	nan	nan	0.00769132	AAT	Ks
2457434.97733	0.00850593216051	0.00850593216051	0.00769132	0.00769132	AAT	Ks
2457434.97739	-0.00442160206143	nan	nan	0.00814374	AAT	Ks
2457434.97739	-0.00442160206143	-0.00442160206143	0.00814374	0.00814374	AAT	Ks
2457434.97763	0.0150801882328	nan	nan	0.00810484	AAT	Ks
2457434.97763	0.0150801882328	0.0150801882328	0.00810484	0.00810484	AAT	Ks
2457434.9777	-0.00247633536113	nan	nan	0.00832567	AAT	Ks
2457434.9777	-0.00247633536113	-0.00247633536113	0.00832567	0.00832567	AAT	Ks
2457434.97776	-0.0116849254548	nan	nan	0.00783834	AAT	Ks
2457434.97776	-0.0116849254548	-0.0116849254548	0.00783834	0.00783834	AAT	Ks
2457434.97782	0.0220857913363	nan	nan	0.00800272	AAT	Ks
2457434.97782	0.0220857913363	0.0220857913363	0.00800272	0.00800272	AAT	Ks
2457434.97789	0.0137799780593	nan	nan	0.00854207	AAT	Ks
2457434.97789	0.0137799780593	0.0137799780593	0.00854207	0.00854207	AAT	Ks
2457434.97795	-0.00499598148861	nan	nan	0.00801544	AAT	Ks
2457434.97795	-0.00499598148861	-0.00499598148861	0.00801544	0.00801544	AAT	Ks
2457434.97802	-0.0010465647101	nan	nan	0.00773087	AAT	Ks
2457434.97802	-0.0010465647101	-0.0010465647101	0.00773087	0.00773087	AAT	Ks
2457434.97808	-0.0100965298775	nan	nan	0.00851307	AAT	Ks
2457434.97808	-0.0100965298775	-0.0100965298775	0.00851307	0.00851307	AAT	Ks
2457434.97815	-0.00928459268154	nan	nan	0.00822574	AAT	Ks
2457434.97815	-0.00928459268154	-0.00928459268154	0.00822574	0.00822574	AAT	Ks
2457434.97821	0.00788000952861	nan	nan	0.0075228	AAT	Ks
2457434.97821	0.00788000952861	0.00788000952861	0.0075228	0.0075228	AAT	Ks
2457434.97844	-0.00152716368225	nan	nan	0.00777622	AAT	Ks
2457434.97844	-0.00152716368225	-0.00152716368225	0.00777622	0.00777622	AAT	Ks
2457434.97851	-0.021811789623	nan	nan	0.00821996	AAT	Ks
2457434.97851	-0.021811789623	-0.021811789623	0.00821996	0.00821996	AAT	Ks
2457434.97857	-0.0172935968163	nan	nan	0.00777565	AAT	Ks
2457434.97857	-0.0172935968163	-0.0172935968163	0.00777565	0.00777565	AAT	Ks
2457434.97863	-0.0146992836355	nan	nan	0.00791449	AAT	Ks
2457434.97863	-0.0146992836355	-0.0146992836355	0.00791449	0.00791449	AAT	Ks
2457434.9787	0.000906741003974	nan	nan	0.00800388	AAT	Ks
2457434.9787	0.000906741003974	0.000906741003974	0.00800388	0.00800388	AAT	Ks
2457434.97876	-0.0220634807142	nan	nan	0.00783333	AAT	Ks
2457434.97876	-0.0220634807142	-0.0220634807142	0.00783333	0.00783333	AAT	Ks
2457434.97883	-0.0200748219916	nan	nan	0.00787592	AAT	Ks
2457434.97883	-0.0200748219916	-0.0200748219916	0.00787592	0.00787592	AAT	Ks
2457434.97889	-0.0116026180823	nan	nan	0.0079227	AAT	Ks
2457434.97889	-0.0116026180823	-0.0116026180823	0.0079227	0.0079227	AAT	Ks
2457434.97896	-0.00267933984735	nan	nan	0.00807028	AAT	Ks
2457434.97896	-0.00267933984735	-0.00267933984735	0.00807028	0.00807028	AAT	Ks
2457434.97902	0.0108471598085	nan	nan	0.00818647	AAT	Ks
2457434.97902	0.0108471598085	0.0108471598085	0.00818647	0.00818647	AAT	Ks
2457434.97924	-0.0207068856186	nan	nan	0.00802407	AAT	Ks
2457434.97924	-0.0207068856186	-0.0207068856186	0.00802407	0.00802407	AAT	Ks
2457434.9793	-0.0376455841799	nan	nan	0.00788963	AAT	Ks
2457434.9793	-0.0376455841799	-0.0376455841799	0.00788963	0.00788963	AAT	Ks
2457434.97937	0.0105496584761	nan	nan	0.00848128	AAT	Ks
2457434.97937	0.0105496584761	0.0105496584761	0.00848128	0.00848128	AAT	Ks
2457434.97943	0.0167671079307	nan	nan	0.00836014	AAT	Ks
2457434.97943	0.0167671079307	0.0167671079307	0.00836014	0.00836014	AAT	Ks
2457434.9795	0.0145583599793	nan	nan	0.00787004	AAT	Ks
2457434.9795	0.0145583599793	0.0145583599793	0.00787004	0.00787004	AAT	Ks
2457434.97956	0.0126767441153	nan	nan	0.00847673	AAT	Ks
2457434.97956	0.0126767441153	0.0126767441153	0.00847673	0.00847673	AAT	Ks
2457434.97963	-0.000789514814493	nan	nan	0.00831699	AAT	Ks
2457434.97963	-0.000789514814493	-0.000789514814493	0.00831699	0.00831699	AAT	Ks
2457434.97969	-0.00372157622685	nan	nan	0.00838442	AAT	Ks
2457434.97969	-0.00372157622685	-0.00372157622685	0.00838442	0.00838442	AAT	Ks
2457434.97976	-0.00573383595492	nan	nan	0.008128	AAT	Ks
2457434.97976	-0.00573383595492	-0.00573383595492	0.008128	0.008128	AAT	Ks
2457434.97982	-0.0112131479383	nan	nan	0.00809876	AAT	Ks
2457434.97982	-0.0112131479383	-0.0112131479383	0.00809876	0.00809876	AAT	Ks
2457434.98003	0.0017790599086	nan	nan	0.00818219	AAT	Ks
2457434.98003	0.0017790599086	0.0017790599086	0.00818219	0.00818219	AAT	Ks
2457434.98009	-0.00741299829712	nan	nan	0.00837613	AAT	Ks
2457434.98009	-0.00741299829712	-0.00741299829712	0.00837613	0.00837613	AAT	Ks
2457434.98016	-0.00661759630979	nan	nan	0.0080042	AAT	Ks
2457434.98016	-0.00661759630979	-0.00661759630979	0.0080042	0.0080042	AAT	Ks
2457434.98022	0.0508502459617	nan	nan	0.00828167	AAT	Ks
2457434.98022	0.0508502459617	0.0508502459617	0.00828167	0.00828167	AAT	Ks
2457434.98029	0.0441204886657	nan	nan	0.00836556	AAT	Ks
2457434.98029	0.0441204886657	0.0441204886657	0.00836556	0.00836556	AAT	Ks
2457434.98035	0.0632535515528	nan	nan	0.00802125	AAT	Ks
2457434.98035	0.0632535515528	0.0632535515528	0.00802125	0.00802125	AAT	Ks
2457434.98042	0.0422392440618	nan	nan	0.00838131	AAT	Ks
2457434.98042	0.0422392440618	0.0422392440618	0.00838131	0.00838131	AAT	Ks
2457434.98048	-0.0159848858823	nan	nan	0.00757755	AAT	Ks
2457434.98048	-0.0159848858823	-0.0159848858823	0.00757755	0.00757755	AAT	Ks
2457434.98054	2.76587859872e-05	nan	nan	0.00792911	AAT	Ks
2457434.98054	2.76587859872e-05	2.76587859872e-05	0.00792911	0.00792911	AAT	Ks
2457434.98061	0.00885377375893	nan	nan	0.00801259	AAT	Ks
2457434.98061	0.00885377375893	0.00885377375893	0.00801259	0.00801259	AAT	Ks
2457434.98084	0.00487067113672	nan	nan	0.00800784	AAT	Ks
2457434.98084	0.00487067113672	0.00487067113672	0.00800784	0.00800784	AAT	Ks
2457434.9809	-0.0101954785637	nan	nan	0.00797438	AAT	Ks
2457434.9809	-0.0101954785637	-0.0101954785637	0.00797438	0.00797438	AAT	Ks
2457434.98097	0.00102823901381	nan	nan	0.0080255	AAT	Ks
2457434.98097	0.00102823901381	0.00102823901381	0.0080255	0.0080255	AAT	Ks
2457434.98103	0.0124842097202	nan	nan	0.00825759	AAT	Ks
2457434.98103	0.0124842097202	0.0124842097202	0.00825759	0.00825759	AAT	Ks
2457434.9811	-0.0242466561917	nan	nan	0.00773734	AAT	Ks
2457434.9811	-0.0242466561917	-0.0242466561917	0.00773734	0.00773734	AAT	Ks
2457434.98116	0.0006543410443	nan	nan	0.00833134	AAT	Ks
2457434.98116	0.0006543410443	0.0006543410443	0.00833134	0.00833134	AAT	Ks
2457434.98123	-0.00729482625014	nan	nan	0.00736065	AAT	Ks
2457434.98123	-0.00729482625014	-0.00729482625014	0.00736065	0.00736065	AAT	Ks
2457434.98129	-0.00685560189418	nan	nan	0.00808091	AAT	Ks
2457434.98129	-0.00685560189418	-0.00685560189418	0.00808091	0.00808091	AAT	Ks
2457434.98135	0.00199609463086	nan	nan	0.00801193	AAT	Ks
2457434.98135	0.00199609463086	0.00199609463086	0.00801193	0.00801193	AAT	Ks
2457434.98142	-0.0131172469405	nan	nan	0.0083402	AAT	Ks
2457434.98142	-0.0131172469405	-0.0131172469405	0.0083402	0.0083402	AAT	Ks
2457434.98165	-0.00521293391007	nan	nan	0.00803512	AAT	Ks
2457434.98165	-0.00521293391007	-0.00521293391007	0.00803512	0.00803512	AAT	Ks
2457434.98171	-0.00418109425237	nan	nan	0.00746107	AAT	Ks
2457434.98171	-0.00418109425237	-0.00418109425237	0.00746107	0.00746107	AAT	Ks
2457434.98178	0.0270457571711	nan	nan	0.00846022	AAT	Ks
2457434.98178	0.0270457571711	0.0270457571711	0.00846022	0.00846022	AAT	Ks
2457434.98184	0.020102988943	nan	nan	0.00820738	AAT	Ks
2457434.98184	0.020102988943	0.020102988943	0.00820738	0.00820738	AAT	Ks
2457434.98191	0.0329049119514	nan	nan	0.00810082	AAT	Ks
2457434.98191	0.0329049119514	0.0329049119514	0.00810082	0.00810082	AAT	Ks
2457434.98197	0.0208751776542	nan	nan	0.00870077	AAT	Ks
2457434.98197	0.0208751776542	0.0208751776542	0.00870077	0.00870077	AAT	Ks
2457434.98204	0.0245344264812	nan	nan	0.0079635	AAT	Ks
2457434.98204	0.0245344264812	0.0245344264812	0.0079635	0.0079635	AAT	Ks
2457434.9821	0.012796234761	nan	nan	0.00854277	AAT	Ks
2457434.9821	0.012796234761	0.012796234761	0.00854277	0.00854277	AAT	Ks
2457434.98216	0.0121585112689	nan	nan	0.00832454	AAT	Ks
2457434.98216	0.0121585112689	0.0121585112689	0.00832454	0.00832454	AAT	Ks
2457434.98223	0.0183260447938	nan	nan	0.00829503	AAT	Ks
2457434.98223	0.0183260447938	0.0183260447938	0.00829503	0.00829503	AAT	Ks
2457434.98243	0.0012936924531	nan	nan	0.00792159	AAT	Ks
2457434.98243	0.0012936924531	0.0012936924531	0.00792159	0.00792159	AAT	Ks
2457434.9825	-0.00433764902448	nan	nan	0.00790096	AAT	Ks
2457434.9825	-0.00433764902448	-0.00433764902448	0.00790096	0.00790096	AAT	Ks
2457434.98256	-0.0079659684701	nan	nan	0.00825956	AAT	Ks
2457434.98256	-0.0079659684701	-0.0079659684701	0.00825956	0.00825956	AAT	Ks
2457434.98263	-0.015729185311	nan	nan	0.00815197	AAT	Ks
2457434.98263	-0.015729185311	-0.015729185311	0.00815197	0.00815197	AAT	Ks
2457434.98269	0.0161468775512	nan	nan	0.00842598	AAT	Ks
2457434.98269	0.0161468775512	0.0161468775512	0.00842598	0.00842598	AAT	Ks
2457434.98276	0.00831524188899	nan	nan	0.00794407	AAT	Ks
2457434.98276	0.00831524188899	0.00831524188899	0.00794407	0.00794407	AAT	Ks
2457434.98282	0.00256472459779	nan	nan	0.00798321	AAT	Ks
2457434.98282	0.00256472459779	0.00256472459779	0.00798321	0.00798321	AAT	Ks
2457434.98289	0.0133056611837	nan	nan	0.00784867	AAT	Ks
2457434.98289	0.0133056611837	0.0133056611837	0.00784867	0.00784867	AAT	Ks
2457434.98295	0.0029188114381	nan	nan	0.00760914	AAT	Ks
2457434.98295	0.0029188114381	0.0029188114381	0.00760914	0.00760914	AAT	Ks
2457434.98302	-0.0200595220943	nan	nan	0.00749101	AAT	Ks
2457434.98302	-0.0200595220943	-0.0200595220943	0.00749101	0.00749101	AAT	Ks
2457434.98326	-0.00414741890725	nan	nan	0.00790158	AAT	Ks
2457434.98326	-0.00414741890725	-0.00414741890725	0.00790158	0.00790158	AAT	Ks
2457434.98332	0.00907267015769	nan	nan	0.0082669	AAT	Ks
2457434.98332	0.00907267015769	0.00907267015769	0.0082669	0.0082669	AAT	Ks
2457434.98338	-0.0123377341444	nan	nan	0.00794964	AAT	Ks
2457434.98338	-0.0123377341444	-0.0123377341444	0.00794964	0.00794964	AAT	Ks
2457434.98345	-0.0164785939782	nan	nan	0.00750437	AAT	Ks
2457434.98345	-0.0164785939782	-0.0164785939782	0.00750437	0.00750437	AAT	Ks
2457434.98351	-0.00338725910251	nan	nan	0.0080209	AAT	Ks
2457434.98351	-0.00338725910251	-0.00338725910251	0.0080209	0.0080209	AAT	Ks
2457434.98358	0.00141501397674	nan	nan	0.00776402	AAT	Ks
2457434.98358	0.00141501397674	0.00141501397674	0.00776402	0.00776402	AAT	Ks
2457434.98364	0.00373503735914	nan	nan	0.00812952	AAT	Ks
2457434.98364	0.00373503735914	0.00373503735914	0.00812952	0.00812952	AAT	Ks
2457434.98371	-0.0162889656929	nan	nan	0.00788471	AAT	Ks
2457434.98371	-0.0162889656929	-0.0162889656929	0.00788471	0.00788471	AAT	Ks
2457434.98377	-0.0101611193826	nan	nan	0.00788913	AAT	Ks
2457434.98377	-0.0101611193826	-0.0101611193826	0.00788913	0.00788913	AAT	Ks
2457434.98384	-0.00512358010689	nan	nan	0.00773664	AAT	Ks
2457434.98384	-0.00512358010689	-0.00512358010689	0.00773664	0.00773664	AAT	Ks
2457434.98415	-0.0127014173271	nan	nan	0.00797796	AAT	Ks
2457434.98415	-0.0127014173271	-0.0127014173271	0.00797796	0.00797796	AAT	Ks
2457434.98421	-0.0137698454952	nan	nan	0.00817715	AAT	Ks
2457434.98421	-0.0137698454952	-0.0137698454952	0.00817715	0.00817715	AAT	Ks
2457434.98428	-0.0276193584733	nan	nan	0.00801061	AAT	Ks
2457434.98428	-0.0276193584733	-0.0276193584733	0.00801061	0.00801061	AAT	Ks
2457434.98434	-0.0159314576604	nan	nan	0.00825331	AAT	Ks
2457434.98434	-0.0159314576604	-0.0159314576604	0.00825331	0.00825331	AAT	Ks
2457434.98441	-0.010209830811	nan	nan	0.00816702	AAT	Ks
2457434.98441	-0.010209830811	-0.010209830811	0.00816702	0.00816702	AAT	Ks
2457434.98447	-0.0093966726533	nan	nan	0.00830096	AAT	Ks
2457434.98447	-0.0093966726533	-0.0093966726533	0.00830096	0.00830096	AAT	Ks
2457434.98454	-0.0275979584832	nan	nan	0.0078823	AAT	Ks
2457434.98454	-0.0275979584832	-0.0275979584832	0.0078823	0.0078823	AAT	Ks
2457434.9846	-0.00193305145999	nan	nan	0.00805114	AAT	Ks
2457434.9846	-0.00193305145999	-0.00193305145999	0.00805114	0.00805114	AAT	Ks
2457434.98466	-0.0146102740154	nan	nan	0.00797362	AAT	Ks
2457434.98466	-0.0146102740154	-0.0146102740154	0.00797362	0.00797362	AAT	Ks
2457434.98473	-0.0120622867593	nan	nan	0.00759875	AAT	Ks
2457434.98473	-0.0120622867593	-0.0120622867593	0.00759875	0.00759875	AAT	Ks
2457434.98497	0.00709667715007	nan	nan	0.0081201	AAT	Ks
2457434.98497	0.00709667715007	0.00709667715007	0.0081201	0.0081201	AAT	Ks
2457434.98503	-0.0222179084142	nan	nan	0.00760623	AAT	Ks
2457434.98503	-0.0222179084142	-0.0222179084142	0.00760623	0.00760623	AAT	Ks
2457434.9851	-0.0179946450455	nan	nan	0.00817883	AAT	Ks
2457434.9851	-0.0179946450455	-0.0179946450455	0.00817883	0.00817883	AAT	Ks
2457434.98516	0.00179027340582	nan	nan	0.00809249	AAT	Ks
2457434.98516	0.00179027340582	0.00179027340582	0.00809249	0.00809249	AAT	Ks
2457434.98523	0.00555354867196	nan	nan	0.0080585	AAT	Ks
2457434.98523	0.00555354867196	0.00555354867196	0.0080585	0.0080585	AAT	Ks
2457434.98529	0.012323235425	nan	nan	0.00850757	AAT	Ks
2457434.98529	0.012323235425	0.012323235425	0.00850757	0.00850757	AAT	Ks
2457434.98536	0.00508810426105	nan	nan	0.00857806	AAT	Ks
2457434.98536	0.00508810426105	0.00508810426105	0.00857806	0.00857806	AAT	Ks
2457434.98542	-0.0216792518891	nan	nan	0.00757047	AAT	Ks
2457434.98542	-0.0216792518891	-0.0216792518891	0.00757047	0.00757047	AAT	Ks
2457434.98549	-0.0256935974761	nan	nan	0.00803718	AAT	Ks
2457434.98549	-0.0256935974761	-0.0256935974761	0.00803718	0.00803718	AAT	Ks
2457434.98555	-0.0120392753833	nan	nan	0.00805322	AAT	Ks
2457434.98555	-0.0120392753833	-0.0120392753833	0.00805322	0.00805322	AAT	Ks
2457434.98572	-0.0244853358596	nan	nan	0.00780217	AAT	Ks
2457434.98572	-0.0244853358596	-0.0244853358596	0.00780217	0.00780217	AAT	Ks
2457434.98579	0.0501723094564	nan	nan	0.00881108	AAT	Ks
2457434.98579	0.0501723094564	0.0501723094564	0.00881108	0.00881108	AAT	Ks
2457434.98585	0.0229932369524	nan	nan	0.00783754	AAT	Ks
2457434.98585	0.0229932369524	0.0229932369524	0.00783754	0.00783754	AAT	Ks
2457434.98591	0.00198202014192	nan	nan	0.00779915	AAT	Ks
2457434.98591	0.00198202014192	0.00198202014192	0.00779915	0.00779915	AAT	Ks
2457434.98598	-0.00253721879263	nan	nan	0.00814253	AAT	Ks
2457434.98598	-0.00253721879263	-0.00253721879263	0.00814253	0.00814253	AAT	Ks
2457434.98604	0.0270484577516	nan	nan	0.00780044	AAT	Ks
2457434.98604	0.0270484577516	0.0270484577516	0.00780044	0.00780044	AAT	Ks
2457434.98611	0.000546720959649	nan	nan	0.00765063	AAT	Ks
2457434.98611	0.000546720959649	0.000546720959649	0.00765063	0.00765063	AAT	Ks
2457434.98617	-0.0109619709514	nan	nan	0.00810907	AAT	Ks
2457434.98617	-0.0109619709514	-0.0109619709514	0.00810907	0.00810907	AAT	Ks
2457434.98624	-0.0212862770887	nan	nan	0.00786567	AAT	Ks
2457434.98624	-0.0212862770887	-0.0212862770887	0.00786567	0.00786567	AAT	Ks
2457434.9863	0.0109167806829	nan	nan	0.00801711	AAT	Ks
2457434.9863	0.0109167806829	0.0109167806829	0.00801711	0.00801711	AAT	Ks
2457434.98648	-0.000607656930831	nan	nan	0.00817746	AAT	Ks
2457434.98648	-0.000607656930831	-0.000607656930831	0.00817746	0.00817746	AAT	Ks
2457434.98655	-0.00909392133225	nan	nan	0.0078325	AAT	Ks
2457434.98655	-0.00909392133225	-0.00909392133225	0.0078325	0.0078325	AAT	Ks
2457434.98661	-0.0137941206644	nan	nan	0.00752818	AAT	Ks
2457434.98661	-0.0137941206644	-0.0137941206644	0.00752818	0.00752818	AAT	Ks
2457434.98668	-0.0131543319873	nan	nan	0.00784703	AAT	Ks
2457434.98668	-0.0131543319873	-0.0131543319873	0.00784703	0.00784703	AAT	Ks
2457434.98674	-0.00611217955716	nan	nan	0.00814689	AAT	Ks
2457434.98674	-0.00611217955716	-0.00611217955716	0.00814689	0.00814689	AAT	Ks
2457434.98681	0.0168930693426	nan	nan	0.00813528	AAT	Ks
2457434.98681	0.0168930693426	0.0168930693426	0.00813528	0.00813528	AAT	Ks
2457434.98687	0.00879048130689	nan	nan	0.00757581	AAT	Ks
2457434.98687	0.00879048130689	0.00879048130689	0.00757581	0.00757581	AAT	Ks
2457434.98694	0.0169967476631	nan	nan	0.00828615	AAT	Ks
2457434.98694	0.0169967476631	0.0169967476631	0.00828615	0.00828615	AAT	Ks
2457434.987	0.0136966130846	nan	nan	0.00825871	AAT	Ks
2457434.987	0.0136966130846	0.0136966130846	0.00825871	0.00825871	AAT	Ks
2457434.98707	0.0190248124009	nan	nan	0.00837369	AAT	Ks
2457434.98707	0.0190248124009	0.0190248124009	0.00837369	0.00837369	AAT	Ks
2457434.98723	0.0334222789194	nan	nan	0.00785694	AAT	Ks
2457434.98723	0.0334222789194	0.0334222789194	0.00785694	0.00785694	AAT	Ks
2457434.98729	0.034763012255	nan	nan	0.00817656	AAT	Ks
2457434.98729	0.034763012255	0.034763012255	0.00817656	0.00817656	AAT	Ks
2457434.98735	0.0552741107325	nan	nan	0.00838006	AAT	Ks
2457434.98735	0.0552741107325	0.0552741107325	0.00838006	0.00838006	AAT	Ks
2457434.98755	0.080263524628	nan	nan	0.00882541	AAT	Ks
2457434.98755	0.080263524628	0.080263524628	0.00882541	0.00882541	AAT	Ks
2457434.98761	0.0205948266553	nan	nan	0.00828758	AAT	Ks
2457434.98761	0.0205948266553	0.0205948266553	0.00828758	0.00828758	AAT	Ks
2457434.98768	0.00298968668884	nan	nan	0.0075598	AAT	Ks
2457434.98768	0.00298968668884	0.00298968668884	0.0075598	0.0075598	AAT	Ks
2457434.98774	0.00341899903959	nan	nan	0.00790478	AAT	Ks
2457434.98774	0.00341899903959	0.00341899903959	0.00790478	0.00790478	AAT	Ks
2457434.98781	0.00138578128298	nan	nan	0.00831741	AAT	Ks
2457434.98781	0.00138578128298	0.00138578128298	0.00831741	0.00831741	AAT	Ks
2457434.98795	-0.00464172932791	nan	nan	0.00821765	AAT	Ks
2457434.98795	-0.00464172932791	-0.00464172932791	0.00821765	0.00821765	AAT	Ks
2457434.98802	0.00373591843077	nan	nan	0.00802483	AAT	Ks
2457434.98802	0.00373591843077	0.00373591843077	0.00802483	0.00802483	AAT	Ks
2457434.98808	0.000622053898803	nan	nan	0.00831266	AAT	Ks
2457434.98808	0.000622053898803	0.000622053898803	0.00831266	0.00831266	AAT	Ks
2457434.98815	0.0136150327597	nan	nan	0.00775805	AAT	Ks
2457434.98815	0.0136150327597	0.0136150327597	0.00775805	0.00775805	AAT	Ks
2457434.98821	0.0122111226024	nan	nan	0.00773902	AAT	Ks
2457434.98821	0.0122111226024	0.0122111226024	0.00773902	0.00773902	AAT	Ks
2457434.98828	0.0211088214938	nan	nan	0.00831613	AAT	Ks
2457434.98828	0.0211088214938	0.0211088214938	0.00831613	0.00831613	AAT	Ks
2457434.98834	-0.00195759272419	nan	nan	0.00801486	AAT	Ks
2457434.98834	-0.00195759272419	-0.00195759272419	0.00801486	0.00801486	AAT	Ks
2457434.98841	0.00863602780439	nan	nan	0.00822847	AAT	Ks
2457434.98841	0.00863602780439	0.00863602780439	0.00822847	0.00822847	AAT	Ks
2457434.98847	0.00956750764884	nan	nan	0.00778761	AAT	Ks
2457434.98847	0.00956750764884	0.00956750764884	0.00778761	0.00778761	AAT	Ks
2457434.98854	0.00309864990242	nan	nan	0.00812747	AAT	Ks
2457434.98854	0.00309864990242	0.00309864990242	0.00812747	0.00812747	AAT	Ks
2457434.98871	0.0403266245744	nan	nan	0.0081066	AAT	Ks
2457434.98871	0.0403266245744	0.0403266245744	0.0081066	0.0081066	AAT	Ks
2457434.98877	0.0929068551373	nan	nan	0.00832931	AAT	Ks
2457434.98877	0.0929068551373	0.0929068551373	0.00832931	0.00832931	AAT	Ks
2457434.98884	0.0590666529095	nan	nan	0.00834445	AAT	Ks
2457434.98884	0.0590666529095	0.0590666529095	0.00834445	0.00834445	AAT	Ks
2457434.9889	0.0579634575368	nan	nan	0.00869478	AAT	Ks
2457434.9889	0.0579634575368	0.0579634575368	0.00869478	0.00869478	AAT	Ks
2457434.98897	0.0664914589902	nan	nan	0.00857855	AAT	Ks
2457434.98897	0.0664914589902	0.0664914589902	0.00857855	0.00857855	AAT	Ks
2457434.98903	0.0250076103999	nan	nan	0.0086138	AAT	Ks
2457434.98903	0.0250076103999	0.0250076103999	0.0086138	0.0086138	AAT	Ks
2457434.9891	0.0683827395614	nan	nan	0.00838397	AAT	Ks
2457434.9891	0.0683827395614	0.0683827395614	0.00838397	0.00838397	AAT	Ks
2457434.98916	0.029547345842	nan	nan	0.00815673	AAT	Ks
2457434.98916	0.029547345842	0.029547345842	0.00815673	0.00815673	AAT	Ks
2457434.98922	0.0423889663715	nan	nan	0.0079155	AAT	Ks
2457434.98922	0.0423889663715	0.0423889663715	0.0079155	0.0079155	AAT	Ks
2457434.98929	0.050403376621	nan	nan	0.0082455	AAT	Ks
2457434.98929	0.050403376621	0.050403376621	0.0082455	0.0082455	AAT	Ks
2457434.98945	0.0160860547706	nan	nan	0.0080878	AAT	Ks
2457434.98945	0.0160860547706	0.0160860547706	0.0080878	0.0080878	AAT	Ks
2457434.98951	0.0387476289229	nan	nan	0.00782263	AAT	Ks
2457434.98951	0.0387476289229	0.0387476289229	0.00782263	0.00782263	AAT	Ks
2457434.98958	0.0486243936053	nan	nan	0.00837449	AAT	Ks
2457434.98958	0.0486243936053	0.0486243936053	0.00837449	0.00837449	AAT	Ks
2457434.98964	0.00266946417762	nan	nan	0.00810775	AAT	Ks
2457434.98964	0.00266946417762	0.00266946417762	0.00810775	0.00810775	AAT	Ks
2457434.98971	0.0138684630882	nan	nan	0.00808112	AAT	Ks
2457434.98971	0.0138684630882	0.0138684630882	0.00808112	0.00808112	AAT	Ks
2457434.98977	0.0150706172695	nan	nan	0.00854078	AAT	Ks
2457434.98977	0.0150706172695	0.0150706172695	0.00854078	0.00854078	AAT	Ks
2457434.98984	0.0171452590204	nan	nan	0.00811311	AAT	Ks
2457434.98984	0.0171452590204	0.0171452590204	0.00811311	0.00811311	AAT	Ks
2457434.9899	-0.00598884485773	nan	nan	0.00771651	AAT	Ks
2457434.9899	-0.00598884485773	-0.00598884485773	0.00771651	0.00771651	AAT	Ks
2457434.98997	0.00486449720102	nan	nan	0.0084247	AAT	Ks
2457434.98997	0.00486449720102	0.00486449720102	0.0084247	0.0084247	AAT	Ks
2457434.99003	0.000938377512869	nan	nan	0.00789789	AAT	Ks
2457434.99003	0.000938377512869	0.000938377512869	0.00789789	0.00789789	AAT	Ks
2457434.99021	-0.0136038061255	nan	nan	0.00817241	AAT	Ks
2457434.99021	-0.0136038061255	-0.0136038061255	0.00817241	0.00817241	AAT	Ks
2457434.99028	-0.0100560779277	nan	nan	0.00810484	AAT	Ks
2457434.99028	-0.0100560779277	-0.0100560779277	0.00810484	0.00810484	AAT	Ks
2457434.99034	0.00705933709583	nan	nan	0.00815237	AAT	Ks
2457434.99034	0.00705933709583	0.00705933709583	0.00815237	0.00815237	AAT	Ks
2457434.99041	0.0395366120532	nan	nan	0.0083752	AAT	Ks
2457434.99041	0.0395366120532	0.0395366120532	0.0083752	0.0083752	AAT	Ks
2457434.99047	0.0119813829884	nan	nan	0.00804968	AAT	Ks
2457434.99047	0.0119813829884	0.0119813829884	0.00804968	0.00804968	AAT	Ks
2457434.99054	-0.00535667105341	nan	nan	0.00779423	AAT	Ks
2457434.99054	-0.00535667105341	-0.00535667105341	0.00779423	0.00779423	AAT	Ks
2457434.9906	-0.00233922563676	nan	nan	0.00768545	AAT	Ks
2457434.9906	-0.00233922563676	-0.00233922563676	0.00768545	0.00768545	AAT	Ks
2457434.99066	-0.0116599515817	nan	nan	0.00788061	AAT	Ks
2457434.99066	-0.0116599515817	-0.0116599515817	0.00788061	0.00788061	AAT	Ks
2457434.99073	-0.00466096375126	nan	nan	0.00777335	AAT	Ks
2457434.99073	-0.00466096375126	-0.00466096375126	0.00777335	0.00777335	AAT	Ks
2457434.99079	-0.00743916011099	nan	nan	0.00776624	AAT	Ks
2457434.99079	-0.00743916011099	-0.00743916011099	0.00776624	0.00776624	AAT	Ks
2457434.99095	-0.021323084161	nan	nan	0.00833217	AAT	Ks
2457434.99095	-0.021323084161	-0.021323084161	0.00833217	0.00833217	AAT	Ks
2457434.99102	-0.011502711569	nan	nan	0.00779103	AAT	Ks
2457434.99102	-0.011502711569	-0.011502711569	0.00779103	0.00779103	AAT	Ks
2457434.99108	-0.0163739457473	nan	nan	0.00836534	AAT	Ks
2457434.99108	-0.0163739457473	-0.0163739457473	0.00836534	0.00836534	AAT	Ks
2457434.99115	-0.0237495962344	nan	nan	0.00786202	AAT	Ks
2457434.99115	-0.0237495962344	-0.0237495962344	0.00786202	0.00786202	AAT	Ks
2457434.99121	-0.0227296426582	nan	nan	0.00773499	AAT	Ks
2457434.99121	-0.0227296426582	-0.0227296426582	0.00773499	0.00773499	AAT	Ks
2457434.99128	-0.0145953300791	nan	nan	0.00807185	AAT	Ks
2457434.99128	-0.0145953300791	-0.0145953300791	0.00807185	0.00807185	AAT	Ks
2457434.99134	-0.00450248817018	nan	nan	0.00811766	AAT	Ks
2457434.99134	-0.00450248817018	-0.00450248817018	0.00811766	0.00811766	AAT	Ks
2457434.99141	-0.0245462852061	nan	nan	0.00815508	AAT	Ks
2457434.99141	-0.0245462852061	-0.0245462852061	0.00815508	0.00815508	AAT	Ks
2457434.99147	-0.0215624073191	nan	nan	0.0075607	AAT	Ks
2457434.99147	-0.0215624073191	-0.0215624073191	0.0075607	0.0075607	AAT	Ks
2457434.99153	0.00202930235125	nan	nan	0.00809774	AAT	Ks
2457434.99153	0.00202930235125	0.00202930235125	0.00809774	0.00809774	AAT	Ks
2457434.99173	-0.0197916312112	nan	nan	0.00793025	AAT	Ks
2457434.99173	-0.0197916312112	-0.0197916312112	0.00793025	0.00793025	AAT	Ks
2457434.99179	-0.0150323011337	nan	nan	0.0079907	AAT	Ks
2457434.99179	-0.0150323011337	-0.0150323011337	0.0079907	0.0079907	AAT	Ks
2457434.99186	-0.00415682186846	nan	nan	0.00800281	AAT	Ks
2457434.99186	-0.00415682186846	-0.00415682186846	0.00800281	0.00800281	AAT	Ks
2457434.99192	-0.013677291433	nan	nan	0.00790532	AAT	Ks
2457434.99192	-0.013677291433	-0.013677291433	0.00790532	0.00790532	AAT	Ks
2457434.99199	-0.0117841637784	nan	nan	0.00789489	AAT	Ks
2457434.99199	-0.0117841637784	-0.0117841637784	0.00789489	0.00789489	AAT	Ks
2457434.99205	-0.00577051900577	nan	nan	0.0074455	AAT	Ks
2457434.99205	-0.00577051900577	-0.00577051900577	0.0074455	0.0074455	AAT	Ks
2457434.99212	0.00977215067028	nan	nan	0.00780532	AAT	Ks
2457434.99212	0.00977215067028	0.00977215067028	0.00780532	0.00780532	AAT	Ks
2457434.99218	0.00305330226685	nan	nan	0.0076916	AAT	Ks
2457434.99218	0.00305330226685	0.00305330226685	0.0076916	0.0076916	AAT	Ks
2457434.99225	-0.00607245203316	nan	nan	0.00842454	AAT	Ks
2457434.99225	-0.00607245203316	-0.00607245203316	0.00842454	0.00842454	AAT	Ks
2457434.99231	-0.014872517448	nan	nan	0.00761178	AAT	Ks
2457434.99231	-0.014872517448	-0.014872517448	0.00761178	0.00761178	AAT	Ks
2457434.99248	0.00469957791364	nan	nan	0.00864664	AAT	Ks
2457434.99248	0.00469957791364	0.00469957791364	0.00864664	0.00864664	AAT	Ks
2457434.99254	0.00473573454385	nan	nan	0.00802605	AAT	Ks
2457434.99254	0.00473573454385	0.00473573454385	0.00802605	0.00802605	AAT	Ks
2457434.99261	-0.02673968528	nan	nan	0.00745573	AAT	Ks
2457434.99261	-0.02673968528	-0.02673968528	0.00745573	0.00745573	AAT	Ks
2457434.99267	0.00396788541066	nan	nan	0.00842811	AAT	Ks
2457434.99267	0.00396788541066	0.00396788541066	0.00842811	0.00842811	AAT	Ks
2457434.99274	-0.0192077751265	nan	nan	0.00763489	AAT	Ks
2457434.99274	-0.0192077751265	-0.0192077751265	0.00763489	0.00763489	AAT	Ks
2457434.9928	-0.0222170481536	nan	nan	0.00739844	AAT	Ks
2457434.9928	-0.0222170481536	-0.0222170481536	0.00739844	0.00739844	AAT	Ks
2457434.99287	-0.0152377336766	nan	nan	0.00832264	AAT	Ks
2457434.99287	-0.0152377336766	-0.0152377336766	0.00832264	0.00832264	AAT	Ks
2457434.99293	0.00945346469424	nan	nan	0.00839404	AAT	Ks
2457434.99293	0.00945346469424	0.00945346469424	0.00839404	0.00839404	AAT	Ks
2457434.993	-0.0295323105246	nan	nan	0.00778633	AAT	Ks
2457434.993	-0.0295323105246	-0.0295323105246	0.00778633	0.00778633	AAT	Ks
2457434.99306	-0.00689770010956	nan	nan	0.00829573	AAT	Ks
2457434.99306	-0.00689770010956	-0.00689770010956	0.00829573	0.00829573	AAT	Ks
2457434.99321	-0.0253248052131	nan	nan	0.00793409	AAT	Ks
2457434.99321	-0.0253248052131	-0.0253248052131	0.00793409	0.00793409	AAT	Ks
2457434.99327	-0.0214132669765	nan	nan	0.00800451	AAT	Ks
2457434.99327	-0.0214132669765	-0.0214132669765	0.00800451	0.00800451	AAT	Ks
2457434.99334	-0.0366434887165	nan	nan	0.0079877	AAT	Ks
2457434.99334	-0.0366434887165	-0.0366434887165	0.0079877	0.0079877	AAT	Ks
2457434.9934	-0.0211493696571	nan	nan	0.00812206	AAT	Ks
2457434.9934	-0.0211493696571	-0.0211493696571	0.00812206	0.00812206	AAT	Ks
2457434.99347	-0.021275514551	nan	nan	0.00806609	AAT	Ks
2457434.99347	-0.021275514551	-0.021275514551	0.00806609	0.00806609	AAT	Ks
2457434.99353	-0.0256331412828	nan	nan	0.00780516	AAT	Ks
2457434.99353	-0.0256331412828	-0.0256331412828	0.00780516	0.00780516	AAT	Ks
2457434.9936	-0.0178193174514	nan	nan	0.0080426	AAT	Ks
2457434.9936	-0.0178193174514	-0.0178193174514	0.0080426	0.0080426	AAT	Ks
2457434.99366	-0.00198804941461	nan	nan	0.00828566	AAT	Ks
2457434.99366	-0.00198804941461	-0.00198804941461	0.00828566	0.00828566	AAT	Ks
2457434.99373	-0.0105403149295	nan	nan	0.00775466	AAT	Ks
2457434.99373	-0.0105403149295	-0.0105403149295	0.00775466	0.00775466	AAT	Ks
2457434.99379	0.0069471037171	nan	nan	0.0081431	AAT	Ks
2457434.99379	0.0069471037171	0.0069471037171	0.0081431	0.0081431	AAT	Ks
2457434.99397	-0.0146185039215	nan	nan	0.00766528	AAT	Ks
2457434.99397	-0.0146185039215	-0.0146185039215	0.00766528	0.00766528	AAT	Ks
2457434.99404	-0.00379310847141	nan	nan	0.00821781	AAT	Ks
2457434.99404	-0.00379310847141	-0.00379310847141	0.00821781	0.00821781	AAT	Ks
2457434.9941	-0.0387948183774	nan	nan	0.00806565	AAT	Ks
2457434.9941	-0.0387948183774	-0.0387948183774	0.00806565	0.00806565	AAT	Ks
2457434.99417	-0.010464442933	nan	nan	0.00796661	AAT	Ks
2457434.99417	-0.010464442933	-0.010464442933	0.00796661	0.00796661	AAT	Ks
2457434.99423	0.0013438018739	nan	nan	0.00772823	AAT	Ks
2457434.99423	0.0013438018739	0.0013438018739	0.00772823	0.00772823	AAT	Ks
2457434.9943	-0.0131578018684	nan	nan	0.00794946	AAT	Ks
2457434.9943	-0.0131578018684	-0.0131578018684	0.00794946	0.00794946	AAT	Ks
2457434.99436	-0.0199414254912	nan	nan	0.00787353	AAT	Ks
2457434.99436	-0.0199414254912	-0.0199414254912	0.00787353	0.00787353	AAT	Ks
2457434.99443	-0.0309374548428	nan	nan	0.00780157	AAT	Ks
2457434.99443	-0.0309374548428	-0.0309374548428	0.00780157	0.00780157	AAT	Ks
2457434.99449	-0.0190304863668	nan	nan	0.00773213	AAT	Ks
2457434.99449	-0.0190304863668	-0.0190304863668	0.00773213	0.00773213	AAT	Ks
2457434.99456	-0.0177219249926	nan	nan	0.00733785	AAT	Ks
2457434.99456	-0.0177219249926	-0.0177219249926	0.00733785	0.00733785	AAT	Ks
2457434.99474	0.00614810766752	nan	nan	0.00780678	AAT	Ks
2457434.99474	0.00614810766752	0.00614810766752	0.00780678	0.00780678	AAT	Ks
2457434.9948	0.0228871909593	nan	nan	0.00820096	AAT	Ks
2457434.9948	0.0228871909593	0.0228871909593	0.00820096	0.00820096	AAT	Ks
2457434.99487	-0.000519897960855	nan	nan	0.00807006	AAT	Ks
2457434.99487	-0.000519897960855	-0.000519897960855	0.00807006	0.00807006	AAT	Ks
2457434.99493	-0.0034143933881	nan	nan	0.00794359	AAT	Ks
2457434.99493	-0.0034143933881	-0.0034143933881	0.00794359	0.00794359	AAT	Ks
2457434.995	-0.00339360508489	nan	nan	0.00813313	AAT	Ks
2457434.995	-0.00339360508489	-0.00339360508489	0.00813313	0.00813313	AAT	Ks
2457434.99506	-0.0252979985664	nan	nan	0.00792254	AAT	Ks
2457434.99506	-0.0252979985664	-0.0252979985664	0.00792254	0.00792254	AAT	Ks
2457434.99513	-0.0265317050816	nan	nan	0.00786344	AAT	Ks
2457434.99513	-0.0265317050816	-0.0265317050816	0.00786344	0.00786344	AAT	Ks
2457434.99519	0.00337297743906	nan	nan	0.0077644	AAT	Ks
2457434.99519	0.00337297743906	0.00337297743906	0.0077644	0.0077644	AAT	Ks
2457434.99525	-0.00666864864892	nan	nan	0.00751227	AAT	Ks
2457434.99525	-0.00666864864892	-0.00666864864892	0.00751227	0.00751227	AAT	Ks
2457434.99532	-0.0120866001362	nan	nan	0.00807955	AAT	Ks
2457434.99532	-0.0120866001362	-0.0120866001362	0.00807955	0.00807955	AAT	Ks
2457434.99549	0.025367745647	nan	nan	0.00753566	AAT	Ks
2457434.99549	0.025367745647	0.025367745647	0.00753566	0.00753566	AAT	Ks
2457434.99555	0.0315070367594	nan	nan	0.00830034	AAT	Ks
2457434.99555	0.0315070367594	0.0315070367594	0.00830034	0.00830034	AAT	Ks
2457434.99562	0.0548348834125	nan	nan	0.00789419	AAT	Ks
2457434.99562	0.0548348834125	0.0548348834125	0.00789419	0.00789419	AAT	Ks
2457434.99568	-0.0188400088849	nan	nan	0.00785754	AAT	Ks
2457434.99568	-0.0188400088849	-0.0188400088849	0.00785754	0.00785754	AAT	Ks
2457434.99575	-0.0166986682947	nan	nan	0.00807461	AAT	Ks
2457434.99575	-0.0166986682947	-0.0166986682947	0.00807461	0.00807461	AAT	Ks
2457434.99581	-0.00139694938869	nan	nan	0.00745859	AAT	Ks
2457434.99581	-0.00139694938869	-0.00139694938869	0.00745859	0.00745859	AAT	Ks
2457434.99588	0.00690645511903	nan	nan	0.00771601	AAT	Ks
2457434.99588	0.00690645511903	0.00690645511903	0.00771601	0.00771601	AAT	Ks
2457434.99594	0.0109065811674	nan	nan	0.00815155	AAT	Ks
2457434.99594	0.0109065811674	0.0109065811674	0.00815155	0.00815155	AAT	Ks
2457434.99601	-0.0174856417921	nan	nan	0.00810311	AAT	Ks
2457434.99601	-0.0174856417921	-0.0174856417921	0.00810311	0.00810311	AAT	Ks
2457434.99607	-0.010725081281	nan	nan	0.00817752	AAT	Ks
2457434.99607	-0.010725081281	-0.010725081281	0.00817752	0.00817752	AAT	Ks
2457434.99624	-0.0143947582175	nan	nan	0.00755778	AAT	Ks
2457434.99624	-0.0143947582175	-0.0143947582175	0.00755778	0.00755778	AAT	Ks
2457434.99631	0.00572212847055	nan	nan	0.0079742	AAT	Ks
2457434.99631	0.00572212847055	0.00572212847055	0.0079742	0.0079742	AAT	Ks
2457434.99637	-0.0126536854298	nan	nan	0.00838248	AAT	Ks
2457434.99637	-0.0126536854298	-0.0126536854298	0.00838248	0.00838248	AAT	Ks
2457434.99644	-0.0118734053778	nan	nan	0.00781175	AAT	Ks
2457434.99644	-0.0118734053778	-0.0118734053778	0.00781175	0.00781175	AAT	Ks
2457434.9965	-0.00629246312961	nan	nan	0.00780186	AAT	Ks
2457434.9965	-0.00629246312961	-0.00629246312961	0.00780186	0.00780186	AAT	Ks
2457434.99656	-0.0158574757815	nan	nan	0.00775344	AAT	Ks
2457434.99656	-0.0158574757815	-0.0158574757815	0.00775344	0.00775344	AAT	Ks
2457434.99663	0.0033003157255	nan	nan	0.00843212	AAT	Ks
2457434.99663	0.0033003157255	0.0033003157255	0.00843212	0.00843212	AAT	Ks
2457434.99669	-0.0101639464449	nan	nan	0.00771945	AAT	Ks
2457434.99669	-0.0101639464449	-0.0101639464449	0.00771945	0.00771945	AAT	Ks
2457434.99676	0.00153700852536	nan	nan	0.00810191	AAT	Ks
2457434.99676	0.00153700852536	0.00153700852536	0.00810191	0.00810191	AAT	Ks
2457434.99682	-0.0173568954825	nan	nan	0.00804202	AAT	Ks
2457434.99682	-0.0173568954825	-0.0173568954825	0.00804202	0.00804202	AAT	Ks
2457434.99698	-0.0183111130832	nan	nan	0.00830312	AAT	Ks
2457434.99698	-0.0183111130832	-0.0183111130832	0.00830312	0.00830312	AAT	Ks
2457434.99705	-0.0384986726243	nan	nan	0.00806028	AAT	Ks
2457434.99705	-0.0384986726243	-0.0384986726243	0.00806028	0.00806028	AAT	Ks
2457434.99711	-0.0395748329545	nan	nan	0.00814411	AAT	Ks
2457434.99711	-0.0395748329545	-0.0395748329545	0.00814411	0.00814411	AAT	Ks
2457434.99718	-0.0156071546756	nan	nan	0.00809141	AAT	Ks
2457434.99718	-0.0156071546756	-0.0156071546756	0.00809141	0.00809141	AAT	Ks
2457434.99724	-0.0161570496337	nan	nan	0.0080024	AAT	Ks
2457434.99724	-0.0161570496337	-0.0161570496337	0.0080024	0.0080024	AAT	Ks
2457434.99731	-0.0272158976802	nan	nan	0.00815595	AAT	Ks
2457434.99731	-0.0272158976802	-0.0272158976802	0.00815595	0.00815595	AAT	Ks
2457434.99737	-0.0359087241823	nan	nan	0.00783227	AAT	Ks
2457434.99737	-0.0359087241823	-0.0359087241823	0.00783227	0.00783227	AAT	Ks
2457434.99744	-0.0284927600701	nan	nan	0.00774799	AAT	Ks
2457434.99744	-0.0284927600701	-0.0284927600701	0.00774799	0.00774799	AAT	Ks
2457434.9975	-0.0273760157153	nan	nan	0.00769134	AAT	Ks
2457434.9975	-0.0273760157153	-0.0273760157153	0.00769134	0.00769134	AAT	Ks
2457434.99756	-0.0265400593282	nan	nan	0.00800661	AAT	Ks
2457434.99756	-0.0265400593282	-0.0265400593282	0.00800661	0.00800661	AAT	Ks
2457434.99772	0.0037570643645	nan	nan	0.00828866	AAT	Ks
2457434.99772	0.0037570643645	0.0037570643645	0.00828866	0.00828866	AAT	Ks
2457434.99779	0.0055509010305	nan	nan	0.00787839	AAT	Ks
2457434.99779	0.0055509010305	0.0055509010305	0.00787839	0.00787839	AAT	Ks
2457434.99785	-0.0285432217662	nan	nan	0.00792663	AAT	Ks
2457434.99785	-0.0285432217662	-0.0285432217662	0.00792663	0.00792663	AAT	Ks
2457434.99792	-0.0181764203643	nan	nan	0.0075435	AAT	Ks
2457434.99792	-0.0181764203643	-0.0181764203643	0.0075435	0.0075435	AAT	Ks
2457434.99798	-0.0180242233878	nan	nan	0.00784328	AAT	Ks
2457434.99798	-0.0180242233878	-0.0180242233878	0.00784328	0.00784328	AAT	Ks
2457434.99805	-0.0346917983984	nan	nan	0.00772085	AAT	Ks
2457434.99805	-0.0346917983984	-0.0346917983984	0.00772085	0.00772085	AAT	Ks
2457434.99811	-0.0179605317961	nan	nan	0.0080302	AAT	Ks
2457434.99811	-0.0179605317961	-0.0179605317961	0.0080302	0.0080302	AAT	Ks
2457434.99818	-0.00609689991226	nan	nan	0.00767049	AAT	Ks
2457434.99818	-0.00609689991226	-0.00609689991226	0.00767049	0.00767049	AAT	Ks
2457434.99824	-0.0177061599815	nan	nan	0.00820352	AAT	Ks
2457434.99824	-0.0177061599815	-0.0177061599815	0.00820352	0.00820352	AAT	Ks
2457434.99831	-0.0189735407687	nan	nan	0.00789874	AAT	Ks
2457434.99831	-0.0189735407687	-0.0189735407687	0.00789874	0.00789874	AAT	Ks
2457434.99847	-0.0294133170608	nan	nan	0.00808891	AAT	Ks
2457434.99847	-0.0294133170608	-0.0294133170608	0.00808891	0.00808891	AAT	Ks
2457434.99854	-0.0119585146193	nan	nan	0.0080789	AAT	Ks
2457434.99854	-0.0119585146193	-0.0119585146193	0.0080789	0.0080789	AAT	Ks
2457434.9986	-0.0210331139452	nan	nan	0.00774031	AAT	Ks
2457434.9986	-0.0210331139452	-0.0210331139452	0.00774031	0.00774031	AAT	Ks
2457434.99867	-0.0130419885953	nan	nan	0.00797666	AAT	Ks
2457434.99867	-0.0130419885953	-0.0130419885953	0.00797666	0.00797666	AAT	Ks
2457434.99873	-0.0308041061564	nan	nan	0.00793932	AAT	Ks
2457434.99873	-0.0308041061564	-0.0308041061564	0.00793932	0.00793932	AAT	Ks
2457434.9988	-0.00690598868502	nan	nan	0.00792801	AAT	Ks
2457434.9988	-0.00690598868502	-0.00690598868502	0.00792801	0.00792801	AAT	Ks
2457434.99886	0.00841323746252	nan	nan	0.00801403	AAT	Ks
2457434.99886	0.00841323746252	0.00841323746252	0.00801403	0.00801403	AAT	Ks
2457434.99893	-0.0245728958195	nan	nan	0.00772768	AAT	Ks
2457434.99893	-0.0245728958195	-0.0245728958195	0.00772768	0.00772768	AAT	Ks
2457434.99899	-0.0356612847221	nan	nan	0.00773811	AAT	Ks
2457434.99899	-0.0356612847221	-0.0356612847221	0.00773811	0.00773811	AAT	Ks
2457434.99906	-0.0403174855127	nan	nan	0.00821035	AAT	Ks
2457434.99906	-0.0403174855127	-0.0403174855127	0.00821035	0.00821035	AAT	Ks
2457434.99932	-0.0230924408056	nan	nan	0.00800663	AAT	Ks
2457434.99932	-0.0230924408056	-0.0230924408056	0.00800663	0.00800663	AAT	Ks
2457434.99938	-0.029601307942	nan	nan	0.00811429	AAT	Ks
2457434.99938	-0.029601307942	-0.029601307942	0.00811429	0.00811429	AAT	Ks
2457434.99945	-0.0300784022776	nan	nan	0.00758296	AAT	Ks
2457434.99945	-0.0300784022776	-0.0300784022776	0.00758296	0.00758296	AAT	Ks
2457434.99951	-0.0107739847584	nan	nan	0.00769675	AAT	Ks
2457434.99951	-0.0107739847584	-0.0107739847584	0.00769675	0.00769675	AAT	Ks
2457434.99958	-0.0298678573905	nan	nan	0.00777851	AAT	Ks
2457434.99958	-0.0298678573905	-0.0298678573905	0.00777851	0.00777851	AAT	Ks
2457434.99964	-0.0373190077494	nan	nan	0.00757698	AAT	Ks
2457434.99964	-0.0373190077494	-0.0373190077494	0.00757698	0.00757698	AAT	Ks
2457434.99971	-0.0076852683157	nan	nan	0.00827781	AAT	Ks
2457434.99971	-0.0076852683157	-0.0076852683157	0.00827781	0.00827781	AAT	Ks
2457434.99977	-0.0125467149667	nan	nan	0.00839664	AAT	Ks
2457434.99977	-0.0125467149667	-0.0125467149667	0.00839664	0.00839664	AAT	Ks
2457434.99984	-0.00813243645186	nan	nan	0.00790115	AAT	Ks
2457434.99984	-0.00813243645186	-0.00813243645186	0.00790115	0.00790115	AAT	Ks
2457434.9999	-0.0142723608546	nan	nan	0.00775389	AAT	Ks
2457434.9999	-0.0142723608546	-0.0142723608546	0.00775389	0.00775389	AAT	Ks
2457435.00006	-0.0330196223489	nan	nan	0.00763621	AAT	Ks
2457435.00006	-0.0330196223489	-0.0330196223489	0.00763621	0.00763621	AAT	Ks
2457435.00013	-0.0343028680731	nan	nan	0.00823498	AAT	Ks
2457435.00013	-0.0343028680731	-0.0343028680731	0.00823498	0.00823498	AAT	Ks
2457435.00019	-0.0241182797796	nan	nan	0.00767123	AAT	Ks
2457435.00019	-0.0241182797796	-0.0241182797796	0.00767123	0.00767123	AAT	Ks
2457435.00025	-0.00639525065281	nan	nan	0.00806725	AAT	Ks
2457435.00025	-0.00639525065281	-0.00639525065281	0.00806725	0.00806725	AAT	Ks
2457435.00032	0.0108136812961	nan	nan	0.00860384	AAT	Ks
2457435.00032	0.0108136812961	0.0108136812961	0.00860384	0.00860384	AAT	Ks
2457435.00038	0.00417235704162	nan	nan	0.00793055	AAT	Ks
2457435.00038	0.00417235704162	0.00417235704162	0.00793055	0.00793055	AAT	Ks
2457435.00045	0.00733378331728	nan	nan	0.00844801	AAT	Ks
2457435.00045	0.00733378331728	0.00733378331728	0.00844801	0.00844801	AAT	Ks
2457435.00051	0.0061392773869	nan	nan	0.0078386	AAT	Ks
2457435.00051	0.0061392773869	0.0061392773869	0.0078386	0.0078386	AAT	Ks
2457435.00058	-0.022005188226	nan	nan	0.00811154	AAT	Ks
2457435.00058	-0.022005188226	-0.022005188226	0.00811154	0.00811154	AAT	Ks
2457435.00064	-0.0199000455403	nan	nan	0.00821922	AAT	Ks
2457435.00064	-0.0199000455403	-0.0199000455403	0.00821922	0.00821922	AAT	Ks
2457435.00081	0.00262457454902	nan	nan	0.00792257	AAT	Ks
2457435.00081	0.00262457454902	0.00262457454902	0.00792257	0.00792257	AAT	Ks
2457435.00088	-0.0035553057078	nan	nan	0.00805503	AAT	Ks
2457435.00088	-0.0035553057078	-0.0035553057078	0.00805503	0.00805503	AAT	Ks
2457435.00094	-0.0183849279661	nan	nan	0.0079692	AAT	Ks
2457435.00094	-0.0183849279661	-0.0183849279661	0.0079692	0.0079692	AAT	Ks
2457435.00101	-0.0217859718528	nan	nan	0.00806718	AAT	Ks
2457435.00101	-0.0217859718528	-0.0217859718528	0.00806718	0.00806718	AAT	Ks
2457435.00107	0.00531749268365	nan	nan	0.00820186	AAT	Ks
2457435.00107	0.00531749268365	0.00531749268365	0.00820186	0.00820186	AAT	Ks
2457435.00114	-0.0135021324106	nan	nan	0.00809865	AAT	Ks
2457435.00114	-0.0135021324106	-0.0135021324106	0.00809865	0.00809865	AAT	Ks
2457435.0012	-0.035961603071	nan	nan	0.00826728	AAT	Ks
2457435.0012	-0.035961603071	-0.035961603071	0.00826728	0.00826728	AAT	Ks
2457435.00127	-0.0293804153098	nan	nan	0.00818989	AAT	Ks
2457435.00127	-0.0293804153098	-0.0293804153098	0.00818989	0.00818989	AAT	Ks
2457435.00133	-0.0327048572487	nan	nan	0.00825592	AAT	Ks
2457435.00133	-0.0327048572487	-0.0327048572487	0.00825592	0.00825592	AAT	Ks
2457435.0014	-0.0148692695683	nan	nan	0.00858075	AAT	Ks
2457435.0014	-0.0148692695683	-0.0148692695683	0.00858075	0.00858075	AAT	Ks
2457435.00155	-0.0305403475642	nan	nan	0.00800974	AAT	Ks
2457435.00155	-0.0305403475642	-0.0305403475642	0.00800974	0.00800974	AAT	Ks
2457435.00162	-0.0153080783529	nan	nan	0.00807995	AAT	Ks
2457435.00162	-0.0153080783529	-0.0153080783529	0.00807995	0.00807995	AAT	Ks
2457435.00168	-0.0233382493203	nan	nan	0.0078173	AAT	Ks
2457435.00168	-0.0233382493203	-0.0233382493203	0.0078173	0.0078173	AAT	Ks
2457435.00175	-0.0128944931351	nan	nan	0.00809369	AAT	Ks
2457435.00175	-0.0128944931351	-0.0128944931351	0.00809369	0.00809369	AAT	Ks
2457435.00181	-0.00657963275781	nan	nan	0.00840265	AAT	Ks
2457435.00181	-0.00657963275781	-0.00657963275781	0.00840265	0.00840265	AAT	Ks
2457435.00188	-0.0145736718354	nan	nan	0.00792564	AAT	Ks
2457435.00188	-0.0145736718354	-0.0145736718354	0.00792564	0.00792564	AAT	Ks
2457435.00194	-0.00872576124346	nan	nan	0.00803685	AAT	Ks
2457435.00194	-0.00872576124346	-0.00872576124346	0.00803685	0.00803685	AAT	Ks
2457435.00201	-0.0245709644259	nan	nan	0.00777503	AAT	Ks
2457435.00201	-0.0245709644259	-0.0245709644259	0.00777503	0.00777503	AAT	Ks
2457435.00207	-0.0242591066081	nan	nan	0.00793991	AAT	Ks
2457435.00207	-0.0242591066081	-0.0242591066081	0.00793991	0.00793991	AAT	Ks
2457435.00214	-0.0204471248613	nan	nan	0.00845011	AAT	Ks
2457435.00214	-0.0204471248613	-0.0204471248613	0.00845011	0.00845011	AAT	Ks
2457435.00231	-0.0212236376232	nan	nan	0.00814852	AAT	Ks
2457435.00231	-0.0212236376232	-0.0212236376232	0.00814852	0.00814852	AAT	Ks
2457435.00237	-0.00573973152882	nan	nan	0.00834455	AAT	Ks
2457435.00237	-0.00573973152882	-0.00573973152882	0.00834455	0.00834455	AAT	Ks
2457435.00244	-0.00197402629637	nan	nan	0.00820986	AAT	Ks
2457435.00244	-0.00197402629637	-0.00197402629637	0.00820986	0.00820986	AAT	Ks
2457435.0025	0.0119946998996	nan	nan	0.00786447	AAT	Ks
2457435.0025	0.0119946998996	0.0119946998996	0.00786447	0.00786447	AAT	Ks
2457435.00256	-0.00460457095419	nan	nan	0.00781288	AAT	Ks
2457435.00256	-0.00460457095419	-0.00460457095419	0.00781288	0.00781288	AAT	Ks
2457435.00263	-0.0312226593734	nan	nan	0.00807601	AAT	Ks
2457435.00263	-0.0312226593734	-0.0312226593734	0.00807601	0.00807601	AAT	Ks
2457435.00269	-0.0428718407372	nan	nan	0.00785453	AAT	Ks
2457435.00269	-0.0428718407372	-0.0428718407372	0.00785453	0.00785453	AAT	Ks
2457435.00276	-0.0167591917197	nan	nan	0.0079144	AAT	Ks
2457435.00276	-0.0167591917197	-0.0167591917197	0.0079144	0.0079144	AAT	Ks
2457435.00282	-0.0188907054758	nan	nan	0.00767463	AAT	Ks
2457435.00282	-0.0188907054758	-0.0188907054758	0.00767463	0.00767463	AAT	Ks
2457435.00289	-0.0444220977723	nan	nan	0.00789931	AAT	Ks
2457435.00289	-0.0444220977723	-0.0444220977723	0.00789931	0.00789931	AAT	Ks
2457435.00306	-0.0191070562318	nan	nan	0.00790493	AAT	Ks
2457435.00306	-0.0191070562318	-0.0191070562318	0.00790493	0.00790493	AAT	Ks
2457435.00312	-0.0310044430424	nan	nan	0.00824866	AAT	Ks
2457435.00312	-0.0310044430424	-0.0310044430424	0.00824866	0.00824866	AAT	Ks
2457435.00319	-0.0162020326482	nan	nan	0.00842975	AAT	Ks
2457435.00319	-0.0162020326482	-0.0162020326482	0.00842975	0.00842975	AAT	Ks
2457435.00325	-0.0233186984074	nan	nan	0.00797645	AAT	Ks
2457435.00325	-0.0233186984074	-0.0233186984074	0.00797645	0.00797645	AAT	Ks
2457435.00332	-0.0241878367766	nan	nan	0.00780844	AAT	Ks
2457435.00332	-0.0241878367766	-0.0241878367766	0.00780844	0.00780844	AAT	Ks
2457435.00338	-0.0167222296005	nan	nan	0.00794683	AAT	Ks
2457435.00338	-0.0167222296005	-0.0167222296005	0.00794683	0.00794683	AAT	Ks
2457435.00345	-0.0249754090941	nan	nan	0.00745141	AAT	Ks
2457435.00345	-0.0249754090941	-0.0249754090941	0.00745141	0.00745141	AAT	Ks
2457435.00351	-0.0295034712953	nan	nan	0.00808488	AAT	Ks
2457435.00351	-0.0295034712953	-0.0295034712953	0.00808488	0.00808488	AAT	Ks
2457435.00358	-0.00293309682013	nan	nan	0.00805035	AAT	Ks
2457435.00358	-0.00293309682013	-0.00293309682013	0.00805035	0.00805035	AAT	Ks
2457435.00364	-0.0123394703917	nan	nan	0.00803447	AAT	Ks
2457435.00364	-0.0123394703917	-0.0123394703917	0.00803447	0.00803447	AAT	Ks
2457435.00381	-0.0215729518204	nan	nan	0.0084991	AAT	Ks
2457435.00381	-0.0215729518204	-0.0215729518204	0.0084991	0.0084991	AAT	Ks
2457435.00388	-0.022544328113	nan	nan	0.00820131	AAT	Ks
2457435.00388	-0.022544328113	-0.022544328113	0.00820131	0.00820131	AAT	Ks
2457435.00394	-0.0121287130901	nan	nan	0.00825308	AAT	Ks
2457435.00394	-0.0121287130901	-0.0121287130901	0.00825308	0.00825308	AAT	Ks
2457435.004	-0.0287963501371	nan	nan	0.00825531	AAT	Ks
2457435.004	-0.0287963501371	-0.0287963501371	0.00825531	0.00825531	AAT	Ks
2457435.00407	-0.0201202894283	nan	nan	0.00801551	AAT	Ks
2457435.00407	-0.0201202894283	-0.0201202894283	0.00801551	0.00801551	AAT	Ks
2457435.00413	-0.0129821252067	nan	nan	0.00814856	AAT	Ks
2457435.00413	-0.0129821252067	-0.0129821252067	0.00814856	0.00814856	AAT	Ks
2457435.0042	-0.0179883838332	nan	nan	0.00808419	AAT	Ks
2457435.0042	-0.0179883838332	-0.0179883838332	0.00808419	0.00808419	AAT	Ks
2457435.00426	-0.00963167658155	nan	nan	0.00771887	AAT	Ks
2457435.00426	-0.00963167658155	-0.00963167658155	0.00771887	0.00771887	AAT	Ks
2457435.00433	-0.000550833807298	nan	nan	0.00802079	AAT	Ks
2457435.00433	-0.000550833807298	-0.000550833807298	0.00802079	0.00802079	AAT	Ks
2457435.00439	-0.0238971276226	nan	nan	0.00794465	AAT	Ks
2457435.00439	-0.0238971276226	-0.0238971276226	0.00794465	0.00794465	AAT	Ks
2457435.00455	-0.018420538615	nan	nan	0.00797629	AAT	Ks
2457435.00455	-0.018420538615	-0.018420538615	0.00797629	0.00797629	AAT	Ks
2457435.00462	-0.000377713374013	nan	nan	0.00814636	AAT	Ks
2457435.00462	-0.000377713374013	-0.000377713374013	0.00814636	0.00814636	AAT	Ks
2457435.00468	-0.0180969783631	nan	nan	0.00806734	AAT	Ks
2457435.00468	-0.0180969783631	-0.0180969783631	0.00806734	0.00806734	AAT	Ks
2457435.00475	-0.0237440124112	nan	nan	0.00788526	AAT	Ks
2457435.00475	-0.0237440124112	-0.0237440124112	0.00788526	0.00788526	AAT	Ks
2457435.00481	-0.0224196207084	nan	nan	0.00787449	AAT	Ks
2457435.00481	-0.0224196207084	-0.0224196207084	0.00787449	0.00787449	AAT	Ks
2457435.00487	-0.0113569618848	nan	nan	0.00815046	AAT	Ks
2457435.00487	-0.0113569618848	-0.0113569618848	0.00815046	0.00815046	AAT	Ks
2457435.00494	-0.0230995322154	nan	nan	0.0080899	AAT	Ks
2457435.00494	-0.0230995322154	-0.0230995322154	0.0080899	0.0080899	AAT	Ks
2457435.005	0.0214020664216	nan	nan	0.00833368	AAT	Ks
2457435.005	0.0214020664216	0.0214020664216	0.00833368	0.00833368	AAT	Ks
2457435.00507	0.0434554219685	nan	nan	0.00841667	AAT	Ks
2457435.00507	0.0434554219685	0.0434554219685	0.00841667	0.00841667	AAT	Ks
2457435.00513	-0.0140561279013	nan	nan	0.00826574	AAT	Ks
2457435.00513	-0.0140561279013	-0.0140561279013	0.00826574	0.00826574	AAT	Ks
2457435.00529	-0.0553642278526	nan	nan	0.00758717	AAT	Ks
2457435.00529	-0.0553642278526	-0.0553642278526	0.00758717	0.00758717	AAT	Ks
2457435.00536	-0.0328509639004	nan	nan	0.00774811	AAT	Ks
2457435.00536	-0.0328509639004	-0.0328509639004	0.00774811	0.00774811	AAT	Ks
2457435.00542	-0.0271219136651	nan	nan	0.00769292	AAT	Ks
2457435.00542	-0.0271219136651	-0.0271219136651	0.00769292	0.00769292	AAT	Ks
2457435.00549	-0.0180749580838	nan	nan	0.00799228	AAT	Ks
2457435.00549	-0.0180749580838	-0.0180749580838	0.00799228	0.00799228	AAT	Ks
2457435.00555	-0.0247329749401	nan	nan	0.00800366	AAT	Ks
2457435.00555	-0.0247329749401	-0.0247329749401	0.00800366	0.00800366	AAT	Ks
2457435.00562	-0.0442343376093	nan	nan	0.00825861	AAT	Ks
2457435.00562	-0.0442343376093	-0.0442343376093	0.00825861	0.00825861	AAT	Ks
2457435.00568	-0.0370292479822	nan	nan	0.00754136	AAT	Ks
2457435.00568	-0.0370292479822	-0.0370292479822	0.00754136	0.00754136	AAT	Ks
2457435.00575	-0.0170900655162	nan	nan	0.00798531	AAT	Ks
2457435.00575	-0.0170900655162	-0.0170900655162	0.00798531	0.00798531	AAT	Ks
2457435.00581	-0.044134227731	nan	nan	0.00786387	AAT	Ks
2457435.00581	-0.044134227731	-0.044134227731	0.00786387	0.00786387	AAT	Ks
2457435.00587	-0.0183037744873	nan	nan	0.00816834	AAT	Ks
2457435.00587	-0.0183037744873	-0.0183037744873	0.00816834	0.00816834	AAT	Ks
2457435.00604	-0.0472711790926	nan	nan	0.00787338	AAT	Ks
2457435.00604	-0.0472711790926	-0.0472711790926	0.00787338	0.00787338	AAT	Ks
2457435.00611	-0.0207975503221	nan	nan	0.00845241	AAT	Ks
2457435.00611	-0.0207975503221	-0.0207975503221	0.00845241	0.00845241	AAT	Ks
2457435.00617	-0.0109352419517	nan	nan	0.00799208	AAT	Ks
2457435.00617	-0.0109352419517	-0.0109352419517	0.00799208	0.00799208	AAT	Ks
2457435.00624	-0.0203176520574	nan	nan	0.00772559	AAT	Ks
2457435.00624	-0.0203176520574	-0.0203176520574	0.00772559	0.00772559	AAT	Ks
2457435.0063	-0.0161832178641	nan	nan	0.00813594	AAT	Ks
2457435.0063	-0.0161832178641	-0.0161832178641	0.00813594	0.00813594	AAT	Ks
2457435.00637	-0.0278403956919	nan	nan	0.00789868	AAT	Ks
2457435.00637	-0.0278403956919	-0.0278403956919	0.00789868	0.00789868	AAT	Ks
2457435.00643	-0.0345631627265	nan	nan	0.00789731	AAT	Ks
2457435.00643	-0.0345631627265	-0.0345631627265	0.00789731	0.00789731	AAT	Ks
2457435.0065	-0.0184865770907	nan	nan	0.0078452	AAT	Ks
2457435.0065	-0.0184865770907	-0.0184865770907	0.0078452	0.0078452	AAT	Ks
2457435.00656	-0.0315802857222	nan	nan	0.00790953	AAT	Ks
2457435.00656	-0.0315802857222	-0.0315802857222	0.00790953	0.00790953	AAT	Ks
2457435.00663	-0.0263935293717	nan	nan	0.00778456	AAT	Ks
2457435.00663	-0.0263935293717	-0.0263935293717	0.00778456	0.00778456	AAT	Ks
2457435.0068	0.00391148621937	nan	nan	0.00814191	AAT	Ks
2457435.0068	0.00391148621937	0.00391148621937	0.00814191	0.00814191	AAT	Ks
2457435.00686	-0.0275842622681	nan	nan	0.00792993	AAT	Ks
2457435.00686	-0.0275842622681	-0.0275842622681	0.00792993	0.00792993	AAT	Ks
2457435.00693	-0.0146265171911	nan	nan	0.00755068	AAT	Ks
2457435.00693	-0.0146265171911	-0.0146265171911	0.00755068	0.00755068	AAT	Ks
2457435.00699	-0.0220634807142	nan	nan	0.00770371	AAT	Ks
2457435.00699	-0.0220634807142	-0.0220634807142	0.00770371	0.00770371	AAT	Ks
2457435.00706	0.0158615078618	nan	nan	0.007689	AAT	Ks
2457435.00706	0.0158615078618	0.0158615078618	0.007689	0.007689	AAT	Ks
2457435.00712	0.0160243442961	nan	nan	0.00837118	AAT	Ks
2457435.00712	0.0160243442961	0.0160243442961	0.00837118	0.00837118	AAT	Ks
2457435.00719	-0.0116775419348	nan	nan	0.00761285	AAT	Ks
2457435.00719	-0.0116775419348	-0.0116775419348	0.00761285	0.00761285	AAT	Ks
2457435.00725	-0.0171194524343	nan	nan	0.00806897	AAT	Ks
2457435.00725	-0.0171194524343	-0.0171194524343	0.00806897	0.00806897	AAT	Ks
2457435.00731	-0.023036567472	nan	nan	0.00793944	AAT	Ks
2457435.00731	-0.023036567472	-0.023036567472	0.00793944	0.00793944	AAT	Ks
2457435.00738	-0.0196150845148	nan	nan	0.00816217	AAT	Ks
2457435.00738	-0.0196150845148	-0.0196150845148	0.00816217	0.00816217	AAT	Ks
2457435.00753	-0.0483466617513	nan	nan	0.00764336	AAT	Ks
2457435.00753	-0.0483466617513	-0.0483466617513	0.00764336	0.00764336	AAT	Ks
2457435.00759	-0.0220884315239	nan	nan	0.00808652	AAT	Ks
2457435.00759	-0.0220884315239	-0.0220884315239	0.00808652	0.00808652	AAT	Ks
2457435.00766	-0.0342930845409	nan	nan	0.00770548	AAT	Ks
2457435.00766	-0.0342930845409	-0.0342930845409	0.00770548	0.00770548	AAT	Ks
2457435.00772	-0.0390474740313	nan	nan	0.00781363	AAT	Ks
2457435.00772	-0.0390474740313	-0.0390474740313	0.00781363	0.00781363	AAT	Ks
2457435.00778	-0.0145271051484	nan	nan	0.00840975	AAT	Ks
2457435.00778	-0.0145271051484	-0.0145271051484	0.00840975	0.00840975	AAT	Ks
2457435.00785	-0.0287561613977	nan	nan	0.00818137	AAT	Ks
2457435.00785	-0.0287561613977	-0.0287561613977	0.00818137	0.00818137	AAT	Ks
2457435.00791	-0.0314849728606	nan	nan	0.00835656	AAT	Ks
2457435.00791	-0.0314849728606	-0.0314849728606	0.00835656	0.00835656	AAT	Ks
2457435.00798	-0.0296314261829	nan	nan	0.00771366	AAT	Ks
2457435.00798	-0.0296314261829	-0.0296314261829	0.00771366	0.00771366	AAT	Ks
2457435.00804	-0.0266405194647	nan	nan	0.00771473	AAT	Ks
2457435.00804	-0.0266405194647	-0.0266405194647	0.00771473	0.00771473	AAT	Ks
2457435.00811	-0.0423446033757	nan	nan	0.0078754	AAT	Ks
2457435.00811	-0.0423446033757	-0.0423446033757	0.0078754	0.0078754	AAT	Ks
2457435.00828	-0.0082378820209	nan	nan	0.0076421	AAT	Ks
2457435.00828	-0.0082378820209	-0.0082378820209	0.0076421	0.0076421	AAT	Ks
2457435.00834	-0.0146696145729	nan	nan	0.00787777	AAT	Ks
2457435.00834	-0.0146696145729	-0.0146696145729	0.00787777	0.00787777	AAT	Ks
2457435.00841	-0.00922561003066	nan	nan	0.00758431	AAT	Ks
2457435.00841	-0.00922561003066	-0.00922561003066	0.00758431	0.00758431	AAT	Ks
2457435.00847	-0.0384556633408	nan	nan	0.0080125	AAT	Ks
2457435.00847	-0.0384556633408	-0.0384556633408	0.0080125	0.0080125	AAT	Ks
2457435.00854	-0.0280847039347	nan	nan	0.00780112	AAT	Ks
2457435.00854	-0.0280847039347	-0.0280847039347	0.00780112	0.00780112	AAT	Ks
2457435.0086	-0.0109682728148	nan	nan	0.00819296	AAT	Ks
2457435.0086	-0.0109682728148	-0.0109682728148	0.00819296	0.00819296	AAT	Ks
2457435.00867	-0.0326156075072	nan	nan	0.00814981	AAT	Ks
2457435.00867	-0.0326156075072	-0.0326156075072	0.00814981	0.00814981	AAT	Ks
2457435.00873	-0.0219038680039	nan	nan	0.0081282	AAT	Ks
2457435.00873	-0.0219038680039	-0.0219038680039	0.0081282	0.0081282	AAT	Ks
2457435.0088	-0.000981869315493	nan	nan	0.00835293	AAT	Ks
2457435.0088	-0.000981869315493	-0.000981869315493	0.00835293	0.00835293	AAT	Ks
2457435.00886	-0.0198700871957	nan	nan	0.00784971	AAT	Ks
2457435.00886	-0.0198700871957	-0.0198700871957	0.00784971	0.00784971	AAT	Ks
2457435.00903	-0.0249234941223	nan	nan	0.00808823	AAT	Ks
2457435.00903	-0.0249234941223	-0.0249234941223	0.00808823	0.00808823	AAT	Ks
2457435.00909	-0.0400206970117	nan	nan	0.00757109	AAT	Ks
2457435.00909	-0.0400206970117	-0.0400206970117	0.00757109	0.00757109	AAT	Ks
2457435.00916	-0.0179857929762	nan	nan	0.00872697	AAT	Ks
2457435.00916	-0.0179857929762	-0.0179857929762	0.00872697	0.00872697	AAT	Ks
2457435.00922	-0.0252304428814	nan	nan	0.00802666	AAT	Ks
2457435.00922	-0.0252304428814	-0.0252304428814	0.00802666	0.00802666	AAT	Ks
2457435.00929	-0.0287527410107	nan	nan	0.00823577	AAT	Ks
2457435.00929	-0.0287527410107	-0.0287527410107	0.00823577	0.00823577	AAT	Ks
2457435.00935	-0.022386291304	nan	nan	0.00791014	AAT	Ks
2457435.00935	-0.022386291304	-0.022386291304	0.00791014	0.00791014	AAT	Ks
2457435.00942	-0.0326861132815	nan	nan	0.00774008	AAT	Ks
2457435.00942	-0.0326861132815	-0.0326861132815	0.00774008	0.00774008	AAT	Ks
2457435.00948	-2.76580814064e-05	nan	nan	0.00795466	AAT	Ks
2457435.00948	-2.76580814064e-05	-2.76580814064e-05	0.00795466	0.00795466	AAT	Ks
2457435.00955	-0.00870006593243	nan	nan	0.00769657	AAT	Ks
2457435.00955	-0.00870006593243	-0.00870006593243	0.00769657	0.00769657	AAT	Ks
2457435.00961	-0.00991926957531	nan	nan	0.00769937	AAT	Ks
2457435.00961	-0.00991926957531	-0.00991926957531	0.00769937	0.00769937	AAT	Ks
2457435.00977	-0.0040168624034	nan	nan	0.00777402	AAT	Ks
2457435.00977	-0.0040168624034	-0.0040168624034	0.00777402	0.00777402	AAT	Ks
2457435.00984	0.00941427211449	nan	nan	0.00819632	AAT	Ks
2457435.00984	0.00941427211449	0.00941427211449	0.00819632	0.00819632	AAT	Ks
2457435.0099	0.0100656725491	nan	nan	0.00821608	AAT	Ks
2457435.0099	0.0100656725491	0.0100656725491	0.00821608	0.00821608	AAT	Ks
2457435.00997	0.00438965035024	nan	nan	0.00835976	AAT	Ks
2457435.00997	0.00438965035024	0.00438965035024	0.00835976	0.00835976	AAT	Ks
2457435.01003	-0.031706290555	nan	nan	0.00798368	AAT	Ks
2457435.01003	-0.031706290555	-0.031706290555	0.00798368	0.00798368	AAT	Ks
2457435.01009	-0.0276381901157	nan	nan	0.00749221	AAT	Ks
2457435.01009	-0.0276381901157	-0.0276381901157	0.00749221	0.00749221	AAT	Ks
2457435.01016	-0.0336942070745	nan	nan	0.00758281	AAT	Ks
2457435.01016	-0.0336942070745	-0.0336942070745	0.00758281	0.00758281	AAT	Ks
2457435.01022	-0.0134266839267	nan	nan	0.0078699	AAT	Ks
2457435.01022	-0.0134266839267	-0.0134266839267	0.0078699	0.0078699	AAT	Ks
2457435.01029	-0.0436645364836	nan	nan	0.00798491	AAT	Ks
2457435.01029	-0.0436645364836	-0.0436645364836	0.00798491	0.00798491	AAT	Ks
2457435.01035	-0.0274798229466	nan	nan	0.00747183	AAT	Ks
2457435.01035	-0.0274798229466	-0.0274798229466	0.00747183	0.00747183	AAT	Ks
2457435.01051	-0.000566411098433	nan	nan	0.00799765	AAT	Ks
2457435.01051	-0.000566411098433	-0.000566411098433	0.00799765	0.00799765	AAT	Ks
2457435.01058	-0.0225469081149	nan	nan	0.0078278	AAT	Ks
2457435.01058	-0.0225469081149	-0.0225469081149	0.0078278	0.0078278	AAT	Ks
2457435.01064	0.0100461758056	nan	nan	0.00798747	AAT	Ks
2457435.01064	0.0100461758056	0.0100461758056	0.00798747	0.00798747	AAT	Ks
2457435.01071	-0.0101909118997	nan	nan	0.007848	AAT	Ks
2457435.01071	-0.0101909118997	-0.0101909118997	0.007848	0.007848	AAT	Ks
2457435.01077	-0.0215875848363	nan	nan	0.00765428	AAT	Ks
2457435.01077	-0.0215875848363	-0.0215875848363	0.00765428	0.00765428	AAT	Ks
2457435.01084	-0.00914180997975	nan	nan	0.00758543	AAT	Ks
2457435.01084	-0.00914180997975	-0.00914180997975	0.00758543	0.00758543	AAT	Ks
2457435.0109	-0.00915247579999	nan	nan	0.00790405	AAT	Ks
2457435.0109	-0.00915247579999	-0.00915247579999	0.00790405	0.00790405	AAT	Ks
2457435.01097	-0.0251197711521	nan	nan	0.00836866	AAT	Ks
2457435.01097	-0.0251197711521	-0.0251197711521	0.00836866	0.00836866	AAT	Ks
2457435.01103	-0.033497558567	nan	nan	0.00771719	AAT	Ks
2457435.01103	-0.033497558567	-0.033497558567	0.00771719	0.00771719	AAT	Ks
2457435.01109	-0.0245707498264	nan	nan	0.00806933	AAT	Ks
2457435.01109	-0.0245707498264	-0.0245707498264	0.00806933	0.00806933	AAT	Ks
2457435.01126	-0.016068375734	nan	nan	0.00839421	AAT	Ks
2457435.01126	-0.016068375734	-0.016068375734	0.00839421	0.00839421	AAT	Ks
2457435.01133	-0.0121057031218	nan	nan	0.0078043	AAT	Ks
2457435.01133	-0.0121057031218	-0.0121057031218	0.0078043	0.0078043	AAT	Ks
2457435.01139	-0.00554537907824	nan	nan	0.00807009	AAT	Ks
2457435.01139	-0.00554537907824	-0.00554537907824	0.00807009	0.00807009	AAT	Ks
2457435.01146	-0.0123027915773	nan	nan	0.00803426	AAT	Ks
2457435.01146	-0.0123027915773	-0.0123027915773	0.00803426	0.00803426	AAT	Ks
2457435.01152	-0.0183793164846	nan	nan	0.00784619	AAT	Ks
2457435.01152	-0.0183793164846	-0.0183793164846	0.00784619	0.00784619	AAT	Ks
2457435.01159	-0.0154632534143	nan	nan	0.00755669	AAT	Ks
2457435.01159	-0.0154632534143	-0.0154632534143	0.00755669	0.00755669	AAT	Ks
2457435.01165	-0.029088101435	nan	nan	0.00797559	AAT	Ks
2457435.01165	-0.029088101435	-0.029088101435	0.00797559	0.00797559	AAT	Ks
2457435.01172	-0.0156781245154	nan	nan	0.00786432	AAT	Ks
2457435.01172	-0.0156781245154	-0.0156781245154	0.00786432	0.00786432	AAT	Ks
2457435.01178	-0.0270726705003	nan	nan	0.00828441	AAT	Ks
2457435.01178	-0.0270726705003	-0.0270726705003	0.00828441	0.00828441	AAT	Ks
2457435.01185	-0.0309127065643	nan	nan	0.00842433	AAT	Ks
2457435.01185	-0.0309127065643	-0.0309127065643	0.00842433	0.00842433	AAT	Ks
2457435.012	-0.00261386574029	nan	nan	0.00779946	AAT	Ks
2457435.012	-0.00261386574029	-0.00261386574029	0.00779946	0.00779946	AAT	Ks
2457435.01207	-0.0302897602327	nan	nan	0.00805574	AAT	Ks
2457435.01207	-0.0302897602327	-0.0302897602327	0.00805574	0.00805574	AAT	Ks
2457435.01213	-0.014820983277	nan	nan	0.00779265	AAT	Ks
2457435.01213	-0.014820983277	-0.014820983277	0.00779265	0.00779265	AAT	Ks
2457435.0122	-0.0343198827017	nan	nan	0.0078485	AAT	Ks
2457435.0122	-0.0343198827017	-0.0343198827017	0.0078485	0.0078485	AAT	Ks
2457435.01226	-0.029871701375	nan	nan	0.00768036	AAT	Ks
2457435.01226	-0.029871701375	-0.029871701375	0.00768036	0.00768036	AAT	Ks
2457435.01233	-0.0118857813708	nan	nan	0.00782069	AAT	Ks
2457435.01233	-0.0118857813708	-0.0118857813708	0.00782069	0.00782069	AAT	Ks
2457435.01239	0.011627878719	nan	nan	0.00801257	AAT	Ks
2457435.01239	0.011627878719	0.011627878719	0.00801257	0.00801257	AAT	Ks
2457435.01246	0.0114541645643	nan	nan	0.00784017	AAT	Ks
2457435.01246	0.0114541645643	0.0114541645643	0.00784017	0.00784017	AAT	Ks
2457435.01252	-0.0298373185855	nan	nan	0.00806362	AAT	Ks
2457435.01252	-0.0298373185855	-0.0298373185855	0.00806362	0.00806362	AAT	Ks
2457435.01259	-0.0261736973511	nan	nan	0.00790403	AAT	Ks
2457435.01259	-0.0261736973511	-0.0261736973511	0.00790403	0.00790403	AAT	Ks
2457435.01277	-0.0152619760489	nan	nan	0.00791152	AAT	Ks
2457435.01277	-0.0152619760489	-0.0152619760489	0.00791152	0.00791152	AAT	Ks
2457435.01283	-0.0094534699304	nan	nan	0.0075485	AAT	Ks
2457435.01283	-0.0094534699304	-0.0094534699304	0.0075485	0.0075485	AAT	Ks
2457435.0129	-0.00552550512551	nan	nan	0.00797378	AAT	Ks
2457435.0129	-0.00552550512551	-0.00552550512551	0.00797378	0.00797378	AAT	Ks
2457435.01296	-0.0360754219808	nan	nan	0.00811717	AAT	Ks
2457435.01296	-0.0360754219808	-0.0360754219808	0.00811717	0.00811717	AAT	Ks
2457435.01303	-0.0170310731989	nan	nan	0.00839494	AAT	Ks
2457435.01303	-0.0170310731989	-0.0170310731989	0.00839494	0.00839494	AAT	Ks
2457435.01309	-0.0293107628591	nan	nan	0.00755507	AAT	Ks
2457435.01309	-0.0293107628591	-0.0293107628591	0.00755507	0.00755507	AAT	Ks
2457435.01316	-0.0109443690012	nan	nan	0.00806128	AAT	Ks
2457435.01316	-0.0109443690012	-0.0109443690012	0.00806128	0.00806128	AAT	Ks
2457435.01322	0.00171024235418	nan	nan	0.00805466	AAT	Ks
2457435.01322	0.00171024235418	0.00171024235418	0.00805466	0.00805466	AAT	Ks
2457435.01329	-0.0138964172005	nan	nan	0.00791971	AAT	Ks
2457435.01329	-0.0138964172005	-0.0138964172005	0.00791971	0.00791971	AAT	Ks
2457435.01335	-0.0113647820367	nan	nan	0.00776464	AAT	Ks
2457435.01335	-0.0113647820367	-0.0113647820367	0.00776464	0.00776464	AAT	Ks
2457435.01351	0.000825017622424	nan	nan	0.00804416	AAT	Ks
2457435.01351	0.000825017622424	0.000825017622424	0.00804416	0.00804416	AAT	Ks
2457435.01357	-0.011336759565	nan	nan	0.0079365	AAT	Ks
2457435.01357	-0.011336759565	-0.011336759565	0.0079365	0.0079365	AAT	Ks
2457435.01364	-0.00602289973241	nan	nan	0.00854003	AAT	Ks
2457435.01364	-0.00602289973241	-0.00602289973241	0.00854003	0.00854003	AAT	Ks
2457435.0137	0.00969905944895	nan	nan	0.00809452	AAT	Ks
2457435.0137	0.00969905944895	0.00969905944895	0.00809452	0.00809452	AAT	Ks
2457435.01377	0.0230235056792	nan	nan	0.00792104	AAT	Ks
2457435.01377	0.0230235056792	0.0230235056792	0.00792104	0.00792104	AAT	Ks
2457435.01383	-0.00477898570693	nan	nan	0.00838884	AAT	Ks
2457435.01383	-0.00477898570693	-0.00477898570693	0.00838884	0.00838884	AAT	Ks
2457435.0139	0.0369444747463	nan	nan	0.00839127	AAT	Ks
2457435.0139	0.0369444747463	0.0369444747463	0.00839127	0.00839127	AAT	Ks
2457435.01396	8.40761131801e-05	nan	nan	0.00814018	AAT	Ks
2457435.01396	8.40761131801e-05	8.40761131801e-05	0.00814018	0.00814018	AAT	Ks
2457435.01403	0.00139039691914	nan	nan	0.00766667	AAT	Ks
2457435.01403	0.00139039691914	0.00139039691914	0.00766667	0.00766667	AAT	Ks
2457435.01409	0.0204532243392	nan	nan	0.00801566	AAT	Ks
2457435.01409	0.0204532243392	0.0204532243392	0.00801566	0.00801566	AAT	Ks
2457435.01426	0.01414663762	nan	nan	0.00833969	AAT	Ks
2457435.01426	0.01414663762	0.01414663762	0.00833969	0.00833969	AAT	Ks
2457435.01433	-0.0276743545131	nan	nan	0.00786799	AAT	Ks
2457435.01433	-0.0276743545131	-0.0276743545131	0.00786799	0.00786799	AAT	Ks
2457435.01439	-0.0218601962874	nan	nan	0.00788897	AAT	Ks
2457435.01439	-0.0218601962874	-0.0218601962874	0.00788897	0.00788897	AAT	Ks
2457435.01446	0.00210561798162	nan	nan	0.00835291	AAT	Ks
2457435.01446	0.00210561798162	0.00210561798162	0.00835291	0.00835291	AAT	Ks
2457435.01452	-0.0163224827937	nan	nan	0.0083178	AAT	Ks
2457435.01452	-0.0163224827937	-0.0163224827937	0.0083178	0.0083178	AAT	Ks
2457435.01459	-0.0308427256207	nan	nan	0.00787971	AAT	Ks
2457435.01459	-0.0308427256207	-0.0308427256207	0.00787971	0.00787971	AAT	Ks
2457435.01465	-0.0101833007505	nan	nan	0.0079067	AAT	Ks
2457435.01465	-0.0101833007505	-0.0101833007505	0.0079067	0.0079067	AAT	Ks
2457435.01471	-0.0272315252128	nan	nan	0.00780772	AAT	Ks
2457435.01471	-0.0272315252128	-0.0272315252128	0.00780772	0.00780772	AAT	Ks
2457435.01478	-0.0381462852881	nan	nan	0.00794769	AAT	Ks
2457435.01478	-0.0381462852881	-0.0381462852881	0.00794769	0.00794769	AAT	Ks
2457435.01484	-0.0135654357142	nan	nan	0.00829845	AAT	Ks
2457435.01484	-0.0135654357142	-0.0135654357142	0.00829845	0.00829845	AAT	Ks
2457435.01504	-0.0242779966225	nan	nan	0.00810012	AAT	Ks
2457435.01504	-0.0242779966225	-0.0242779966225	0.00810012	0.00810012	AAT	Ks
2457435.0151	-0.00735042540205	nan	nan	0.00788925	AAT	Ks
2457435.0151	-0.00735042540205	-0.00735042540205	0.00788925	0.00788925	AAT	Ks
2457435.01517	-0.00461090982556	nan	nan	0.00813444	AAT	Ks
2457435.01517	-0.00461090982556	-0.00461090982556	0.00813444	0.00813444	AAT	Ks
2457435.01523	-0.0239362082708	nan	nan	0.00785813	AAT	Ks
2457435.01523	-0.0239362082708	-0.0239362082708	0.00785813	0.00785813	AAT	Ks
2457435.0153	0.00584571144159	nan	nan	0.00799427	AAT	Ks
2457435.0153	0.00584571144159	0.00584571144159	0.00799427	0.00799427	AAT	Ks
2457435.01536	-0.0408446508957	nan	nan	0.00779438	AAT	Ks
2457435.01536	-0.0408446508957	-0.0408446508957	0.00779438	0.00779438	AAT	Ks
2457435.01543	-0.0485414789905	nan	nan	0.00775028	AAT	Ks
2457435.01543	-0.0485414789905	-0.0485414789905	0.00775028	0.00775028	AAT	Ks
2457435.01549	-0.0215798379701	nan	nan	0.00795621	AAT	Ks
2457435.01549	-0.0215798379701	-0.0215798379701	0.00795621	0.00795621	AAT	Ks
2457435.01556	-0.0304528406729	nan	nan	0.00773458	AAT	Ks
2457435.01556	-0.0304528406729	-0.0304528406729	0.00773458	0.00773458	AAT	Ks
2457435.01562	-0.0459838210906	nan	nan	0.00753732	AAT	Ks
2457435.01562	-0.0459838210906	-0.0459838210906	0.00753732	0.00753732	AAT	Ks
2457435.01582	-0.0375963919367	nan	nan	0.00813713	AAT	Ks
2457435.01582	-0.0375963919367	-0.0375963919367	0.00813713	0.00813713	AAT	Ks
2457435.01589	-0.0306109882268	nan	nan	0.0077988	AAT	Ks
2457435.01589	-0.0306109882268	-0.0306109882268	0.0077988	0.0077988	AAT	Ks
2457435.01595	-0.0294515587522	nan	nan	0.0081251	AAT	Ks
2457435.01595	-0.0294515587522	-0.0294515587522	0.0081251	0.0081251	AAT	Ks
2457435.01602	-0.0182990259576	nan	nan	0.0077294	AAT	Ks
2457435.01602	-0.0182990259576	-0.0182990259576	0.0077294	0.0077294	AAT	Ks
2457435.01608	-0.0380750734751	nan	nan	0.00782025	AAT	Ks
2457435.01608	-0.0380750734751	-0.0380750734751	0.00782025	0.00782025	AAT	Ks
2457435.01615	-0.0274419398081	nan	nan	0.00761574	AAT	Ks
2457435.01615	-0.0274419398081	-0.0274419398081	0.00761574	0.00761574	AAT	Ks
2457435.01621	-0.0219397936656	nan	nan	0.00798357	AAT	Ks
2457435.01621	-0.0219397936656	-0.0219397936656	0.00798357	0.00798357	AAT	Ks
2457435.01628	-0.0256498635454	nan	nan	0.00781869	AAT	Ks
2457435.01628	-0.0256498635454	-0.0256498635454	0.00781869	0.00781869	AAT	Ks
2457435.01634	-0.0101234970068	nan	nan	0.0080313	AAT	Ks
2457435.01634	-0.0101234970068	-0.0101234970068	0.0080313	0.0080313	AAT	Ks
2457435.01641	-0.0199412099747	nan	nan	0.00798912	AAT	Ks
2457435.01641	-0.0199412099747	-0.0199412099747	0.00798912	0.00798912	AAT	Ks
2457435.01665	-0.0180492671936	nan	nan	0.00811562	AAT	Ks
2457435.01665	-0.0180492671936	-0.0180492671936	0.00811562	0.00811562	AAT	Ks
2457435.01671	-0.0314316622424	nan	nan	0.00777212	AAT	Ks
2457435.01671	-0.0314316622424	-0.0314316622424	0.00777212	0.00777212	AAT	Ks
2457435.01678	-0.0124373468431	nan	nan	0.00792068	AAT	Ks
2457435.01678	-0.0124373468431	-0.0124373468431	0.00792068	0.00792068	AAT	Ks
2457435.01684	-0.0259469623476	nan	nan	0.00809776	AAT	Ks
2457435.01684	-0.0259469623476	-0.0259469623476	0.00809776	0.00809776	AAT	Ks
2457435.0169	-0.0131545488552	nan	nan	0.00823544	AAT	Ks
2457435.0169	-0.0131545488552	-0.0131545488552	0.00823544	0.00823544	AAT	Ks
2457435.01697	-0.0467990587235	nan	nan	0.0081049	AAT	Ks
2457435.01697	-0.0467990587235	-0.0467990587235	0.0081049	0.0081049	AAT	Ks
2457435.01703	-0.00563185929613	nan	nan	0.00805745	AAT	Ks
2457435.01703	-0.00563185929613	-0.00563185929613	0.00805745	0.00805745	AAT	Ks
2457435.0171	-0.017713718577	nan	nan	0.00791848	AAT	Ks
2457435.0171	-0.017713718577	-0.017713718577	0.00791848	0.00791848	AAT	Ks
2457435.01716	-0.0102078736976	nan	nan	0.00784624	AAT	Ks
2457435.01716	-0.0102078736976	-0.0102078736976	0.00784624	0.00784624	AAT	Ks
2457435.01723	0.0107358643716	nan	nan	0.00797522	AAT	Ks
2457435.01723	0.0107358643716	0.0107358643716	0.00797522	0.00797522	AAT	Ks
2457435.01746	-0.0160166819973	nan	nan	0.00757129	AAT	Ks
2457435.01746	-0.0160166819973	-0.0160166819973	0.00757129	0.00757129	AAT	Ks
2457435.01752	-0.0285380901754	nan	nan	0.00798634	AAT	Ks
2457435.01752	-0.0285380901754	-0.0285380901754	0.00798634	0.00798634	AAT	Ks
2457435.01759	-0.0328741772871	nan	nan	0.00812731	AAT	Ks
2457435.01759	-0.0328741772871	-0.0328741772871	0.00812731	0.00812731	AAT	Ks
2457435.01765	-0.0195713206373	nan	nan	0.00835181	AAT	Ks
2457435.01765	-0.0195713206373	-0.0195713206373	0.00835181	0.00835181	AAT	Ks
2457435.01771	-0.00554079281374	nan	nan	0.00784804	AAT	Ks
2457435.01771	-0.00554079281374	-0.00554079281374	0.00784804	0.00784804	AAT	Ks
2457435.01778	-0.0231953691502	nan	nan	0.0084139	AAT	Ks
2457435.01778	-0.0231953691502	-0.0231953691502	0.0084139	0.0084139	AAT	Ks
2457435.01784	-0.0238795193984	nan	nan	0.0081607	AAT	Ks
2457435.01784	-0.0238795193984	-0.0238795193984	0.0081607	0.0081607	AAT	Ks
2457435.01791	-0.000847641489335	nan	nan	0.00808246	AAT	Ks
2457435.01791	-0.000847641489335	-0.000847641489335	0.00808246	0.00808246	AAT	Ks
2457435.01797	-0.0295402144759	nan	nan	0.00773764	AAT	Ks
2457435.01797	-0.0295402144759	-0.0295402144759	0.00773764	0.00773764	AAT	Ks
2457435.01804	-0.0368998280832	nan	nan	0.00754958	AAT	Ks
2457435.01804	-0.0368998280832	-0.0368998280832	0.00754958	0.00754958	AAT	Ks
2457435.01825	0.0326359151871	nan	nan	0.00824122	AAT	Ks
2457435.01825	0.0326359151871	0.0326359151871	0.00824122	0.00824122	AAT	Ks
2457435.01832	0.0163610097623	nan	nan	0.00861124	AAT	Ks
2457435.01832	0.0163610097623	0.0163610097623	0.00861124	0.00861124	AAT	Ks
2457435.01838	-0.00811282767549	nan	nan	0.0076874	AAT	Ks
2457435.01838	-0.00811282767549	-0.00811282767549	0.0076874	0.0076874	AAT	Ks
2457435.01845	-0.0107381224237	nan	nan	0.00797529	AAT	Ks
2457435.01845	-0.0107381224237	-0.0107381224237	0.00797529	0.00797529	AAT	Ks
2457435.01851	0.00713048315885	nan	nan	0.0075972	AAT	Ks
2457435.01851	0.00713048315885	0.00713048315885	0.0075972	0.0075972	AAT	Ks
2457435.01858	-9.78976611045e-05	nan	nan	0.00788767	AAT	Ks
2457435.01858	-9.78976611045e-05	-9.78976611045e-05	0.00788767	0.00788767	AAT	Ks
2457435.01864	0.0161709402512	nan	nan	0.00832034	AAT	Ks
2457435.01864	0.0161709402512	0.0161709402512	0.00832034	0.00832034	AAT	Ks
2457435.01871	0.0280452055302	nan	nan	0.00872849	AAT	Ks
2457435.01871	0.0280452055302	0.0280452055302	0.00872849	0.00872849	AAT	Ks
2457435.01877	0.0915466243638	nan	nan	0.00871809	AAT	Ks
2457435.01877	0.0915466243638	0.0915466243638	0.00871809	0.00871809	AAT	Ks
2457435.01884	0.0745583077216	nan	nan	0.00851785	AAT	Ks
2457435.01884	0.0745583077216	0.0745583077216	0.00851785	0.00851785	AAT	Ks
2457435.01904	-0.00302591458184	nan	nan	0.00822124	AAT	Ks
2457435.01904	-0.00302591458184	-0.00302591458184	0.00822124	0.00822124	AAT	Ks
2457435.01911	-0.00583405635774	nan	nan	0.00800148	AAT	Ks
2457435.01911	-0.00583405635774	-0.00583405635774	0.00800148	0.00800148	AAT	Ks
2457435.01917	-0.00843458470832	nan	nan	0.00789368	AAT	Ks
2457435.01917	-0.00843458470832	-0.00843458470832	0.00789368	0.00789368	AAT	Ks
2457435.01924	-0.0174387678057	nan	nan	0.00842654	AAT	Ks
2457435.01924	-0.0174387678057	-0.0174387678057	0.00842654	0.00842654	AAT	Ks
2457435.0193	-0.0105511844089	nan	nan	0.00803547	AAT	Ks
2457435.0193	-0.0105511844089	-0.0105511844089	0.00803547	0.00803547	AAT	Ks
2457435.01937	-0.00404026313253	nan	nan	0.00784432	AAT	Ks
2457435.01937	-0.00404026313253	-0.00404026313253	0.00784432	0.00784432	AAT	Ks
2457435.01943	-0.0018681897342	nan	nan	0.00852152	AAT	Ks
2457435.01943	-0.0018681897342	-0.0018681897342	0.00852152	0.00852152	AAT	Ks
2457435.01949	-0.0185847641302	nan	nan	0.00757755	AAT	Ks
2457435.01949	-0.0185847641302	-0.0185847641302	0.00757755	0.00757755	AAT	Ks
2457435.01956	0.0110915176984	nan	nan	0.00779098	AAT	Ks
2457435.01956	0.0110915176984	0.0110915176984	0.00779098	0.00779098	AAT	Ks
2457435.01962	0.0174280665411	nan	nan	0.00870496	AAT	Ks
2457435.01962	0.0174280665411	0.0174280665411	0.00870496	0.00870496	AAT	Ks
2457435.01982	-0.0212176102675	nan	nan	0.00812535	AAT	Ks
2457435.01982	-0.0212176102675	-0.0212176102675	0.00812535	0.00812535	AAT	Ks
2457435.01988	-0.0150266722978	nan	nan	0.0081702	AAT	Ks
2457435.01988	-0.0150266722978	-0.0150266722978	0.0081702	0.0081702	AAT	Ks
2457435.01995	-0.031188959226	nan	nan	0.00758675	AAT	Ks
2457435.01995	-0.031188959226	-0.031188959226	0.00758675	0.00758675	AAT	Ks
2457435.02001	-0.0165142672061	nan	nan	0.00804459	AAT	Ks
2457435.02001	-0.0165142672061	-0.0165142672061	0.00804459	0.00804459	AAT	Ks
2457435.02008	-0.016802420672	nan	nan	0.00764704	AAT	Ks
2457435.02008	-0.016802420672	-0.016802420672	0.00764704	0.00764704	AAT	Ks
2457435.02014	-0.003558368816	nan	nan	0.00827727	AAT	Ks
2457435.02014	-0.003558368816	-0.003558368816	0.00827727	0.00827727	AAT	Ks
2457435.02021	-0.0181146806166	nan	nan	0.00790351	AAT	Ks
2457435.02021	-0.0181146806166	-0.0181146806166	0.00790351	0.00790351	AAT	Ks
2457435.02027	-0.0252098536463	nan	nan	0.00778434	AAT	Ks
2457435.02027	-0.0252098536463	-0.0252098536463	0.00778434	0.00778434	AAT	Ks
2457435.02033	-0.0165693962531	nan	nan	0.00794223	AAT	Ks
2457435.02033	-0.0165693962531	-0.0165693962531	0.00794223	0.00794223	AAT	Ks
2457435.0204	-0.0187256632021	nan	nan	0.00794116	AAT	Ks
2457435.0204	-0.0187256632021	-0.0187256632021	0.00794116	0.00794116	AAT	Ks
2457435.02059	-0.0213639794447	nan	nan	0.00823676	AAT	Ks
2457435.02059	-0.0213639794447	-0.0213639794447	0.00823676	0.00823676	AAT	Ks
2457435.02066	-0.011177951896	nan	nan	0.00813642	AAT	Ks
2457435.02066	-0.011177951896	-0.011177951896	0.00813642	0.00813642	AAT	Ks
2457435.02072	-0.00570370252167	nan	nan	0.00816711	AAT	Ks
2457435.02072	-0.00570370252167	-0.00570370252167	0.00816711	0.00816711	AAT	Ks
2457435.02079	-0.0232677784434	nan	nan	0.00827547	AAT	Ks
2457435.02079	-0.0232677784434	-0.0232677784434	0.00827547	0.00827547	AAT	Ks
2457435.02085	-0.0219049436398	nan	nan	0.00802535	AAT	Ks
2457435.02085	-0.0219049436398	-0.0219049436398	0.00802535	0.00802535	AAT	Ks
2457435.02092	-0.0341658905993	nan	nan	0.00750996	AAT	Ks
2457435.02092	-0.0341658905993	-0.0341658905993	0.00750996	0.00750996	AAT	Ks
2457435.02098	-0.0247443469556	nan	nan	0.00795696	AAT	Ks
2457435.02098	-0.0247443469556	-0.0247443469556	0.00795696	0.00795696	AAT	Ks
2457435.02105	-0.0177171739175	nan	nan	0.00821857	AAT	Ks
2457435.02105	-0.0177171739175	-0.0177171739175	0.00821857	0.00821857	AAT	Ks
2457435.02111	-0.0190076222052	nan	nan	0.00784689	AAT	Ks
2457435.02111	-0.0190076222052	-0.0190076222052	0.00784689	0.00784689	AAT	Ks
2457435.02118	-0.00703314495063	nan	nan	0.00836032	AAT	Ks
2457435.02118	-0.00703314495063	-0.00703314495063	0.00836032	0.00836032	AAT	Ks
2457435.02138	-0.0155827036258	nan	nan	0.00765731	AAT	Ks
2457435.02138	-0.0155827036258	-0.0155827036258	0.00765731	0.00765731	AAT	Ks
2457435.02144	-0.0318111768262	nan	nan	0.00777004	AAT	Ks
2457435.02144	-0.0318111768262	-0.0318111768262	0.00777004	0.00777004	AAT	Ks
2457435.02151	-0.0377166121502	nan	nan	0.00747043	AAT	Ks
2457435.02151	-0.0377166121502	-0.0377166121502	0.00747043	0.00747043	AAT	Ks
2457435.02157	-0.0131033668311	nan	nan	0.00805078	AAT	Ks
2457435.02157	-0.0131033668311	-0.0131033668311	0.00805078	0.00805078	AAT	Ks
2457435.02164	-0.000161548355465	nan	nan	0.0079754	AAT	Ks
2457435.02164	-0.000161548355465	-0.000161548355465	0.0079754	0.0079754	AAT	Ks
2457435.0217	-0.00202967947992	nan	nan	0.00794375	AAT	Ks
2457435.0217	-0.00202967947992	-0.00202967947992	0.00794375	0.00794375	AAT	Ks
2457435.02177	-0.000241655132825	nan	nan	0.00793801	AAT	Ks
2457435.02177	-0.000241655132825	-0.000241655132825	0.00793801	0.00793801	AAT	Ks
2457435.02183	-0.0164576218971	nan	nan	0.00760851	AAT	Ks
2457435.02183	-0.0164576218971	-0.0164576218971	0.00760851	0.00760851	AAT	Ks
2457435.0219	-0.00773125755088	nan	nan	0.00844227	AAT	Ks
2457435.0219	-0.00773125755088	-0.00773125755088	0.00844227	0.00844227	AAT	Ks
2457435.02196	-0.041627842357	nan	nan	0.00815374	AAT	Ks
2457435.02196	-0.041627842357	-0.041627842357	0.00815374	0.00815374	AAT	Ks
2457435.02219	-0.0255267988173	nan	nan	0.00761444	AAT	Ks
2457435.02219	-0.0255267988173	-0.0255267988173	0.00761444	0.00761444	AAT	Ks
2457435.02225	-0.0153147879147	nan	nan	0.00821291	AAT	Ks
2457435.02225	-0.0153147879147	-0.0153147879147	0.00821291	0.00821291	AAT	Ks
2457435.02232	-0.00851865715632	nan	nan	0.00831948	AAT	Ks
2457435.02232	-0.00851865715632	-0.00851865715632	0.00831948	0.00831948	AAT	Ks
2457435.02238	-0.0431115245444	nan	nan	0.00779813	AAT	Ks
2457435.02238	-0.0431115245444	-0.0431115245444	0.00779813	0.00779813	AAT	Ks
2457435.02245	-0.036607197376	nan	nan	0.00772349	AAT	Ks
2457435.02245	-0.036607197376	-0.036607197376	0.00772349	0.00772349	AAT	Ks
2457435.02251	-0.0350444583713	nan	nan	0.00788644	AAT	Ks
2457435.02251	-0.0350444583713	-0.0350444583713	0.00788644	0.00788644	AAT	Ks
2457435.02258	-0.0305849520219	nan	nan	0.00791488	AAT	Ks
2457435.02258	-0.0305849520219	-0.0305849520219	0.00791488	0.00791488	AAT	Ks
2457435.02264	-0.0542136144174	nan	nan	0.00803077	AAT	Ks
2457435.02264	-0.0542136144174	-0.0542136144174	0.00803077	0.00803077	AAT	Ks
2457435.02271	-0.0247898338265	nan	nan	0.00811192	AAT	Ks
2457435.02271	-0.0247898338265	-0.0247898338265	0.00811192	0.00811192	AAT	Ks
2457435.02277	-0.0296109202373	nan	nan	0.00775451	AAT	Ks
2457435.02277	-0.0296109202373	-0.0296109202373	0.00775451	0.00775451	AAT	Ks
2457435.023	-0.0199743990106	nan	nan	0.00810521	AAT	Ks
2457435.023	-0.0199743990106	-0.0199743990106	0.00810521	0.00810521	AAT	Ks
2457435.02306	-0.0512158396442	nan	nan	0.00741693	AAT	Ks
2457435.02306	-0.0512158396442	-0.0512158396442	0.00741693	0.00741693	AAT	Ks
2457435.02313	-0.0336520711069	nan	nan	0.00774312	AAT	Ks
2457435.02313	-0.0336520711069	-0.0336520711069	0.00774312	0.00774312	AAT	Ks
2457435.02319	-0.0500652211954	nan	nan	0.00844939	AAT	Ks
2457435.02319	-0.0500652211954	-0.0500652211954	0.00844939	0.00844939	AAT	Ks
2457435.02326	-0.0137486042769	nan	nan	0.00819824	AAT	Ks
2457435.02326	-0.0137486042769	-0.0137486042769	0.00819824	0.00819824	AAT	Ks
2457435.02332	-0.0241004604492	nan	nan	0.00802358	AAT	Ks
2457435.02332	-0.0241004604492	-0.0241004604492	0.00802358	0.00802358	AAT	Ks
2457435.02339	-0.0135832120056	nan	nan	0.00801565	AAT	Ks
2457435.02339	-0.0135832120056	-0.0135832120056	0.00801565	0.00801565	AAT	Ks
2457435.02345	-0.0154991764177	nan	nan	0.00804432	AAT	Ks
2457435.02345	-0.0154991764177	-0.0154991764177	0.00804432	0.00804432	AAT	Ks
2457435.02352	-0.0189724622248	nan	nan	0.0080321	AAT	Ks
2457435.02352	-0.0189724622248	-0.0189724622248	0.0080321	0.0080321	AAT	Ks
2457435.02358	-0.0160945461016	nan	nan	0.00780356	AAT	Ks
2457435.02358	-0.0160945461016	-0.0160945461016	0.00780356	0.00780356	AAT	Ks
2457438.55469	-0.00045	nan	nan	nan	SWOPE	g
2457438.55584	0.000649999999999	nan	nan	nan	SWOPE	g
2457438.55693	0.00035	nan	nan	nan	SWOPE	g
2457438.55802	-0.000150000000001	nan	nan	nan	SWOPE	g
2457438.55911	0.00365	nan	nan	nan	SWOPE	g
2457438.5602	0.00225	nan	nan	nan	SWOPE	g
2457438.56128	0.000150000000001	nan	nan	nan	SWOPE	g
2457438.56236	-0.00155	nan	nan	nan	SWOPE	g
2457438.56345	-0.000450000000002	nan	nan	nan	SWOPE	g
2457438.56454	-0.000150000000002	nan	nan	nan	SWOPE	g
2457438.56566	-0.00275	nan	nan	nan	SWOPE	g
2457438.5668	0.000550000000001	nan	nan	nan	SWOPE	g
2457438.56795	-0.00125	nan	nan	nan	SWOPE	g
2457438.5691	0.000649999999999	nan	nan	nan	SWOPE	g
2457438.57024	0.00285	nan	nan	nan	SWOPE	g
2457438.57139	0.00135	nan	nan	nan	SWOPE	g
2457438.57252	-0.0245	nan	nan	nan	SWOPE	g
2457438.57367	-0.00025	nan	nan	nan	SWOPE	g
2457438.57481	0.00115	nan	nan	nan	SWOPE	g
2457438.57596	-0.000249999999999	nan	nan	nan	SWOPE	g
2457438.5771	-0.00285	nan	nan	nan	SWOPE	g
2457438.57825	0.00155	nan	nan	nan	SWOPE	g
2457438.57936	0.00145	nan	nan	nan	SWOPE	g
2457438.58045	-0.00125	nan	nan	nan	SWOPE	g
2457438.58154	-0.000649999999998	nan	nan	nan	SWOPE	g
2457438.58262	0.00125	nan	nan	nan	SWOPE	g
2457438.5837	0.00135	nan	nan	nan	SWOPE	g
2457438.58479	-0.00345	nan	nan	nan	SWOPE	g
2457438.58588	-0.00095	nan	nan	nan	SWOPE	g
2457438.58697	0.00195	nan	nan	nan	SWOPE	g
2457438.58805	-0.000649999999999	nan	nan	nan	SWOPE	g
2457438.58912	4.9999999999e-05	nan	nan	nan	SWOPE	g
2457438.59015	0.000150000000001	nan	nan	nan	SWOPE	g
2457438.59118	0.00095	nan	nan	nan	SWOPE	g
2457438.59221	0.00055	nan	nan	nan	SWOPE	g
2457438.59324	0.00105	nan	nan	nan	SWOPE	g
2457438.59426	-0.00125	nan	nan	nan	SWOPE	g
2457438.59529	-0.00055	nan	nan	nan	SWOPE	g
2457438.59632	-0.00135	nan	nan	nan	SWOPE	g
2457438.59735	-0.00305	nan	nan	nan	SWOPE	g
2457438.59838	0.000150000000001	nan	nan	nan	SWOPE	g
2457438.59941	0.00105	nan	nan	nan	SWOPE	g
2457438.60044	0.00185	nan	nan	nan	SWOPE	g
2457438.60147	0.00195	nan	nan	nan	SWOPE	g
2457438.6025	0.00275	nan	nan	nan	SWOPE	g
2457438.60353	0.00305	nan	nan	nan	SWOPE	g
2457438.60456	4.9999999999e-05	nan	nan	nan	SWOPE	g
2457438.60559	0.000249999999999	nan	nan	nan	SWOPE	g
2457438.60662	-0.00275	nan	nan	nan	SWOPE	g
2457438.60765	0.00165	nan	nan	nan	SWOPE	g
2457438.60867	0.00225	nan	nan	nan	SWOPE	g
2457438.6097	0.000149999999999	nan	nan	nan	SWOPE	g
2457438.61073	-0.00045	nan	nan	nan	SWOPE	g
2457438.6117599998	0.00315	nan	nan	nan	SWOPE	g
2457438.61279	0.00215	nan	nan	nan	SWOPE	g
2457438.61382	0.00445	nan	nan	nan	SWOPE	g
2457438.61485	0.00145	nan	nan	nan	SWOPE	g
2457438.61588	0.00105	nan	nan	nan	SWOPE	g
2457438.61691	0.00025	nan	nan	nan	SWOPE	g
2457438.61794	0.00335	nan	nan	nan	SWOPE	g
2457438.61897	0.00405	nan	nan	nan	SWOPE	g
2457438.62	0.00315	nan	nan	nan	SWOPE	g
2457438.62103	0.00175	nan	nan	nan	SWOPE	g
2457438.62206	0.00135	nan	nan	nan	SWOPE	g
2457438.62307	0.00325	nan	nan	nan	SWOPE	g
2457438.62411	0.00355	nan	nan	nan	SWOPE	g
2457438.62514	0.00735	nan	nan	nan	SWOPE	g
2457438.62615	0.00575	nan	nan	nan	SWOPE	g
2457438.62718	0.00395	nan	nan	nan	SWOPE	g
2457438.62821	0.00735	nan	nan	nan	SWOPE	g
2457438.62924	0.00625	nan	nan	nan	SWOPE	g
2457438.63027	0.00115	nan	nan	nan	SWOPE	g
2457438.6313	0.00575	nan	nan	nan	SWOPE	g
2457438.63233	0.00595	nan	nan	nan	SWOPE	g
2457438.63336	0.00505	nan	nan	nan	SWOPE	g
2457438.63439	0.00395	nan	nan	nan	SWOPE	g
2457438.63542	0.00225	nan	nan	nan	SWOPE	g
2457438.63645	0.00355	nan	nan	nan	SWOPE	g
2457438.63748	0.00415	nan	nan	nan	SWOPE	g
2457438.63851	0.00485	nan	nan	nan	SWOPE	g
2457438.63954	0.00385	nan	nan	nan	SWOPE	g
2457438.64056	0.00465	nan	nan	nan	SWOPE	g
2457438.64159	0.00615	nan	nan	nan	SWOPE	g
2457438.64262	0.00665	nan	nan	nan	SWOPE	g
2457438.64365	0.00405	nan	nan	nan	SWOPE	g
2457438.64468	0.00775	nan	nan	nan	SWOPE	g
2457438.64571	0.00885	nan	nan	nan	SWOPE	g
2457438.6467399998	0.00485	nan	nan	nan	SWOPE	g
2457438.64777	0.00765	nan	nan	nan	SWOPE	g
2457438.64879	0.01145	nan	nan	nan	SWOPE	g
2457438.64982	0.00615	nan	nan	nan	SWOPE	g
2457438.65085	0.00735	nan	nan	nan	SWOPE	g
2457438.65188	0.00965	nan	nan	nan	SWOPE	g
2457438.65291	0.00845	nan	nan	nan	SWOPE	g
2457438.65394	0.00865	nan	nan	nan	SWOPE	g
2457438.65497	0.01085	nan	nan	nan	SWOPE	g
2457438.65599	0.00625	nan	nan	nan	SWOPE	g
2457438.65702	0.00645	nan	nan	nan	SWOPE	g
2457438.65805	0.00645	nan	nan	nan	SWOPE	g
2457438.65908	0.00705	nan	nan	nan	SWOPE	g
2457438.66011	0.00545	nan	nan	nan	SWOPE	g
2457438.66114	0.00865	nan	nan	nan	SWOPE	g
2457438.66217	0.00695	nan	nan	nan	SWOPE	g
2457438.6632	0.00815	nan	nan	nan	SWOPE	g
2457438.66422	0.00695	nan	nan	nan	SWOPE	g
2457438.66526	0.00835	nan	nan	nan	SWOPE	g
2457438.66629	0.00505	nan	nan	nan	SWOPE	g
2457438.66731	0.00735	nan	nan	nan	SWOPE	g
2457438.66834	0.00805	nan	nan	nan	SWOPE	g
2457438.66937	0.00625	nan	nan	nan	SWOPE	g
2457438.6704	0.01015	nan	nan	nan	SWOPE	g
2457438.67143	0.00575	nan	nan	nan	SWOPE	g
2457438.67246	0.00975	nan	nan	nan	SWOPE	g
2457438.67349	0.00625	nan	nan	nan	SWOPE	g
2457438.67452	0.00515	nan	nan	nan	SWOPE	g
2457438.67555	0.00915	nan	nan	nan	SWOPE	g
2457438.67657	0.01075	nan	nan	nan	SWOPE	g
2457438.6776	0.00585	nan	nan	nan	SWOPE	g
2457438.67863	0.00665	nan	nan	nan	SWOPE	g
2457438.67966	0.00675	nan	nan	nan	SWOPE	g
2457438.68069	0.00965	nan	nan	nan	SWOPE	g
2457438.68172	0.00945	nan	nan	nan	SWOPE	g
2457438.68275	0.00995	nan	nan	nan	SWOPE	g
2457438.68378	0.00995	nan	nan	nan	SWOPE	g
2457438.6848	0.00825	nan	nan	nan	SWOPE	g
2457438.68583	0.00755	nan	nan	nan	SWOPE	g
2457438.68686	0.00675	nan	nan	nan	SWOPE	g
2457438.68789	0.01005	nan	nan	nan	SWOPE	g
2457438.68892	0.00805	nan	nan	nan	SWOPE	g
2457438.68995	0.00675	nan	nan	nan	SWOPE	g
2457438.69098	0.00595	nan	nan	nan	SWOPE	g
2457438.692	0.00875	nan	nan	nan	SWOPE	g
2457438.69303	0.00625	nan	nan	nan	SWOPE	g
2457438.69406	0.00795	nan	nan	nan	SWOPE	g
2457438.69509	0.00715	nan	nan	nan	SWOPE	g
2457438.69612	0.00625	nan	nan	nan	SWOPE	g
2457438.69715	0.00965	nan	nan	nan	SWOPE	g
2457438.69818	0.00555	nan	nan	nan	SWOPE	g
2457438.6992	0.00905	nan	nan	nan	SWOPE	g
2457438.70023	0.00675	nan	nan	nan	SWOPE	g
2457438.70126	0.00855	nan	nan	nan	SWOPE	g
2457438.70229	0.00895	nan	nan	nan	SWOPE	g
2457438.70332	0.00535	nan	nan	nan	SWOPE	g
2457438.70435	0.00755	nan	nan	nan	SWOPE	g
2457438.70538	0.00675	nan	nan	nan	SWOPE	g
2457438.70641	0.00885	nan	nan	nan	SWOPE	g
2457438.70742	0.00685	nan	nan	nan	SWOPE	g
2457438.70845	0.00825	nan	nan	nan	SWOPE	g
2457438.70948	0.00785	nan	nan	nan	SWOPE	g
2457438.71051	0.00865	nan	nan	nan	SWOPE	g
2457438.71154	0.00585	nan	nan	nan	SWOPE	g
2457438.71257	0.00805	nan	nan	nan	SWOPE	g
2457438.7136	0.00505	nan	nan	nan	SWOPE	g
2457438.71462	0.00635	nan	nan	nan	SWOPE	g
2457438.71565	0.01005	nan	nan	nan	SWOPE	g
2457438.71668	0.00825	nan	nan	nan	SWOPE	g
2457438.71771	0.01105	nan	nan	nan	SWOPE	g
2457438.71874	0.00875	nan	nan	nan	SWOPE	g
2457438.71977	0.00595	nan	nan	nan	SWOPE	g
2457438.7208	0.00665	nan	nan	nan	SWOPE	g
2457438.72181	0.00885	nan	nan	nan	SWOPE	g
2457438.72286	0.00535	nan	nan	nan	SWOPE	g
2457438.72387	0.00965	nan	nan	nan	SWOPE	g
2457438.7249	0.00875	nan	nan	nan	SWOPE	g
2457438.72593	0.00365	nan	nan	nan	SWOPE	g
2457438.72696	0.00785	nan	nan	nan	SWOPE	g
2457438.72799	0.00865	nan	nan	nan	SWOPE	g
2457438.72902	0.01055	nan	nan	nan	SWOPE	g
2457438.73005	0.00645	nan	nan	nan	SWOPE	g
2457438.73108	0.00505	nan	nan	nan	SWOPE	g
2457438.73211	0.00365	nan	nan	nan	SWOPE	g
2457438.73314	0.00565	nan	nan	nan	SWOPE	g
2457438.73417	0.00505	nan	nan	nan	SWOPE	g
2457438.7352	0.00595	nan	nan	nan	SWOPE	g
2457438.73623	0.00725	nan	nan	nan	SWOPE	g
2457438.73726	0.01095	nan	nan	nan	SWOPE	g
2457438.73828	0.00525	nan	nan	nan	SWOPE	g
2457438.73931	0.00545	nan	nan	nan	SWOPE	g
2457438.74034	-0.000749999999999	nan	nan	nan	SWOPE	g
2457438.74137	0.00475	nan	nan	nan	SWOPE	g
2457438.7424	0.000850000000001	nan	nan	nan	SWOPE	g
2457438.74343	0.00715	nan	nan	nan	SWOPE	g
2457438.74446	0.00035	nan	nan	nan	SWOPE	g
2457438.74549	0.000649999999999	nan	nan	nan	SWOPE	g
2457438.74652	0.00105	nan	nan	nan	SWOPE	g
2457438.74755	0.00445	nan	nan	nan	SWOPE	g
2457438.74858	0.00515	nan	nan	nan	SWOPE	g
2457438.7496	0.00725	nan	nan	nan	SWOPE	g
2457438.75063	0.00285	nan	nan	nan	SWOPE	g
2457438.75166	0.00615	nan	nan	nan	SWOPE	g
2457438.75269	0.000649999999999	nan	nan	nan	SWOPE	g
2457438.75372	-0.00495	nan	nan	nan	SWOPE	g
2457438.75475	0.00675	nan	nan	nan	SWOPE	g
2457438.75577	0.00375	nan	nan	nan	SWOPE	g
2457438.75681	-0.00295	nan	nan	nan	SWOPE	g
2457438.75783	0.00435	nan	nan	nan	SWOPE	g
2457438.75886	0.00275	nan	nan	nan	SWOPE	g
2457438.75989	0.00735	nan	nan	nan	SWOPE	g
2457438.76092	0.00185	nan	nan	nan	SWOPE	g
2457438.76195	-0.00375	nan	nan	nan	SWOPE	g
2457438.76298	0.00255	nan	nan	nan	SWOPE	g
2457438.76401	-0.00315	nan	nan	nan	SWOPE	g
2457438.76503	-0.00405	nan	nan	nan	SWOPE	g
2457438.76606	-0.00325	nan	nan	nan	SWOPE	g
2457438.76709	-0.00035	nan	nan	nan	SWOPE	g
2457438.76812	0.000150000000001	nan	nan	nan	SWOPE	g
2457438.76915	-0.000649999999999	nan	nan	nan	SWOPE	g
2457438.77018	-0.00775	nan	nan	nan	SWOPE	g
2457438.7712	-0.00585	nan	nan	nan	SWOPE	g
2457438.7722300002	-0.00595	nan	nan	nan	SWOPE	g
2457438.77326	0.000249999999999	nan	nan	nan	SWOPE	g
2457438.77429	-0.00315	nan	nan	nan	SWOPE	g
2457438.77532	4.9999999999e-05	nan	nan	nan	SWOPE	g
2457438.77635	-0.00865	nan	nan	nan	SWOPE	g
2457438.77738	-0.00685	nan	nan	nan	SWOPE	g
2457438.77841	-0.00925	nan	nan	nan	SWOPE	g
2457438.77942	-0.00315	nan	nan	nan	SWOPE	g
2457438.78045	-0.00295	nan	nan	nan	SWOPE	g
2457438.78148	-0.00535	nan	nan	nan	SWOPE	g
2457438.78251	0.00265	nan	nan	nan	SWOPE	g
2457438.78354	0.00185	nan	nan	nan	SWOPE	g
2457438.78457	0.00235	nan	nan	nan	SWOPE	g
2457438.7856	-0.00465	nan	nan	nan	SWOPE	g
2457438.78663	0.00055	nan	nan	nan	SWOPE	g
2457438.78765	-0.00105	nan	nan	nan	SWOPE	g
2457438.78868	-0.00565	nan	nan	nan	SWOPE	g
2457438.78971	-0.00565	nan	nan	nan	SWOPE	g
2457438.79074	-0.01155	nan	nan	nan	SWOPE	g
2457438.79177	-0.00495	nan	nan	nan	SWOPE	g
2457438.7928	-0.00825	nan	nan	nan	SWOPE	g
2457438.79382	0.00435	nan	nan	nan	SWOPE	g
2457438.79485	0.00355	nan	nan	nan	SWOPE	g
2457438.79588	0.000849999999999	nan	nan	nan	SWOPE	g
2458133.54170831	0.0047	nan	nan	0.0012	CHAT	i
2458133.54170831	0.0047	-15.1992	0.0012	0.0012	CHAT	i
2458133.54396525	0.0039	nan	nan	0.0012	CHAT	i
2458133.54396525	0.0039	-15.2012	0.0012	0.0012	CHAT	i
2458133.54624534	0.003	nan	nan	0.0011	CHAT	i
2458133.54624534	0.003	-15.2073	0.0011	0.0011	CHAT	i
2458133.54854858	0.0016	nan	nan	0.0011	CHAT	i
2458133.54854858	0.0016	-15.215	0.0011	0.0011	CHAT	i
2458133.5510833	0.0043	nan	nan	0.0011	CHAT	i
2458133.5510833	0.0043	-15.2152	0.0011	0.0011	CHAT	i
2458133.55340969	0.0035	nan	nan	0.0011	CHAT	i
2458133.55340969	0.0035	-15.2136	0.0011	0.0011	CHAT	i
2458133.55574765	0.0026	nan	nan	0.0011	CHAT	i
2458133.55574765	0.0026	-15.2092	0.0011	0.0011	CHAT	i
2458133.55806246	0.003	nan	nan	0.0011	CHAT	i
2458133.55806246	0.003	-15.2133	0.0011	0.0011	CHAT	i
2458133.56040042	0.0004	nan	nan	0.0011	CHAT	i
2458133.56040042	0.0004	-15.222	0.0011	0.0011	CHAT	i
2458133.56258793	0.0013	nan	nan	0.0011	CHAT	i
2458133.56258793	0.0013	-15.2274	0.0011	0.0011	CHAT	i
2458133.56492589	0.0001	nan	nan	0.0011	CHAT	i
2458133.56492589	0.0001	-15.2315	0.0011	0.0011	CHAT	i
2458133.56725228	0.0035	nan	nan	0.0011	CHAT	i
2458133.56725228	0.0035	-15.2303	0.0011	0.0011	CHAT	i
2458133.56945135	0.001	nan	nan	0.0011	CHAT	i
2458133.56945135	0.001	-15.2362	0.0011	0.0011	CHAT	i
2458133.57162728	0.0015	nan	nan	0.001	CHAT	i
2458133.57162728	0.0015	-15.2356	0.001	0.001	CHAT	i
2458133.57396524	0.0041	nan	nan	0.001	CHAT	i
2458133.57396524	0.0041	-15.2347	0.001	0.001	CHAT	i
2458133.57629163	0.003	nan	nan	0.0011	CHAT	i
2458133.57629163	0.003	-15.2371	0.0011	0.0011	CHAT	i
2458133.57854858	0.0021	nan	nan	0.0011	CHAT	i
2458133.57854858	0.0021	-15.2377	0.0011	0.0011	CHAT	i
2458133.58080553	0.0024	nan	nan	0.001	CHAT	i
2458133.58080553	0.0024	-15.2384	0.001	0.001	CHAT	i
2458133.58314349	0.0033	nan	nan	0.001	CHAT	i
2458133.58314349	0.0033	-15.2406	0.001	0.001	CHAT	i
2458133.58538886	0.0037	nan	nan	0.0011	CHAT	i
2458133.58538886	0.0037	-15.2386	0.0011	0.0011	CHAT	i
2458133.58758795	0.0049	nan	nan	0.0011	CHAT	i
2458133.58758795	0.0049	-15.2389	0.0011	0.0011	CHAT	i
2458133.58991433	0.0024	nan	nan	0.0011	CHAT	i
2458133.58991433	0.0024	-15.2427	0.0011	0.0011	CHAT	i
2458133.59222915	0.002	nan	nan	0.001	CHAT	i
2458133.59222915	0.002	-15.2444	0.001	0.001	CHAT	i
2458133.5944861	0.0015	nan	nan	0.001	CHAT	i
2458133.5944861	0.0015	-15.2453	0.001	0.001	CHAT	i
2458133.59682406	0.0005	nan	nan	0.001	CHAT	i
2458133.59682406	0.0005	-15.2464	0.001	0.001	CHAT	i
2458133.59910416	0.0031	nan	nan	0.0011	CHAT	i
2458133.59910416	0.0031	-15.2456	0.0011	0.0011	CHAT	i
2458133.60143055	0.0028	nan	nan	0.001	CHAT	i
2458133.60143055	0.0028	-15.249	0.001	0.001	CHAT	i
2458133.60376852	0.0057	nan	nan	0.001	CHAT	i
2458133.60376852	0.0057	-15.249	0.001	0.001	CHAT	i
2458133.60597917	0.0014	nan	nan	0.001	CHAT	i
2458133.60597917	0.0014	-15.252	0.001	0.001	CHAT	i
2458133.60830556	0.0028	nan	nan	0.001	CHAT	i
2458133.60830556	0.0028	-15.2503	0.001	0.001	CHAT	i
2458133.61058566	-0.0012	nan	nan	0.001	CHAT	i
2458133.61058566	-0.0012	-15.2551	0.001	0.001	CHAT	i
2458133.61281946	0.0034	nan	nan	0.001	CHAT	i
2458133.61281946	0.0034	-15.2538	0.001	0.001	CHAT	i
2458133.61508798	-0.0001	nan	nan	0.001	CHAT	i
2458133.61508798	-0.0001	-15.2587	0.001	0.001	CHAT	i
2458133.61728706	0.002	nan	nan	0.001	CHAT	i
2458133.61728706	0.002	-15.2574	0.001	0.001	CHAT	i
2458133.61948613	0.0025	nan	nan	0.001	CHAT	i
2458133.61948613	0.0025	-15.2571	0.001	0.001	CHAT	i
2458133.62166206	0.0019	nan	nan	0.001	CHAT	i
2458133.62166206	0.0019	-15.2576	0.001	0.001	CHAT	i
2458133.62386114	0.0022	nan	nan	0.001	CHAT	i
2458133.62386114	0.0022	-15.2562	0.001	0.001	CHAT	i
2458133.62618754	0.0028	nan	nan	0.001	CHAT	i
2458133.62618754	0.0028	-15.2566	0.001	0.001	CHAT	i
2458133.62838661	0.0005	nan	nan	0.001	CHAT	i
2458133.62838661	0.0005	-15.2592	0.001	0.001	CHAT	i
2458133.63059727	0.0028	nan	nan	0.001	CHAT	i
2458133.63059727	0.0028	-15.259	0.001	0.001	CHAT	i
2458133.63279635	-0.0004	nan	nan	0.001	CHAT	i
2458133.63279635	-0.0004	-15.2613	0.001	0.001	CHAT	i
2458133.63497228	0.0035	nan	nan	0.001	CHAT	i
2458133.63497228	0.0035	-15.259	0.001	0.001	CHAT	i
2458133.63732182	0.0023	nan	nan	0.001	CHAT	i
2458133.63732182	0.0023	-15.2583	0.001	0.001	CHAT	i
2458133.63949775	0.0003	nan	nan	0.001	CHAT	i
2458133.63949775	0.0003	-15.2603	0.001	0.001	CHAT	i
2458133.64176627	-0.0019	nan	nan	0.001	CHAT	i
2458133.64176627	-0.0019	-15.2618	0.001	0.001	CHAT	i
2458133.64409267	-0.004	nan	nan	0.001	CHAT	i
2458133.64409267	-0.004	-15.263	0.001	0.001	CHAT	i
2458133.64634961	-0.0008	nan	nan	0.001	CHAT	i
2458133.64634961	-0.0008	-15.2624	0.001	0.001	CHAT	i
2458133.64867601	-0.0027	nan	nan	0.0009	CHAT	i
2458133.64867601	-0.0027	-15.2654	0.0009	0.0009	CHAT	i
2458133.65087509	-0.0026	nan	nan	0.001	CHAT	i
2458133.65087509	-0.0026	-15.2667	0.001	0.001	CHAT	i
2458133.65320148	-0.0007	nan	nan	0.001	CHAT	i
2458133.65320148	-0.0007	-15.2663	0.001	0.001	CHAT	i
2458133.65555102	-0.0016	nan	nan	0.0009	CHAT	i
2458133.65555102	-0.0016	-15.2677	0.0009	0.0009	CHAT	i
2458133.65787742	-0.0031	nan	nan	0.0009	CHAT	i
2458133.65787742	-0.0031	-15.2695	0.0009	0.0009	CHAT	i
2458133.66014594	-0.0003	nan	nan	0.0009	CHAT	i
2458133.66014594	-0.0003	-15.2682	0.0009	0.0009	CHAT	i
2458133.66233345	-0.0046	nan	nan	0.0009	CHAT	i
2458133.66233345	-0.0046	-15.2713	0.0009	0.0009	CHAT	i
2458133.66467142	-0.0036	nan	nan	0.001	CHAT	i
2458133.66467142	-0.0036	-15.2714	0.001	0.001	CHAT	i
2458133.66692837	-0.0022	nan	nan	0.0009	CHAT	i
2458133.66692837	-0.0022	-15.2718	0.0009	0.0009	CHAT	i
2458133.66912745	-0.0008	nan	nan	0.0009	CHAT	i
2458133.66912745	-0.0008	-15.2725	0.0009	0.0009	CHAT	i
2458133.6713844	-0.0017	nan	nan	0.0009	CHAT	i
2458133.6713844	-0.0017	-15.273	0.0009	0.0009	CHAT	i
2458133.67358348	-0.001	nan	nan	0.0009	CHAT	i
2458133.67358348	-0.001	-15.2737	0.0009	0.0009	CHAT	i
2458133.67577098	-0.0015	nan	nan	0.0009	CHAT	i
2458133.67577098	-0.0015	-15.273	0.0009	0.0009	CHAT	i
2458133.67810895	-0.0014	nan	nan	0.0009	CHAT	i
2458133.67810895	-0.0014	-15.2722	0.0009	0.0009	CHAT	i
2458133.68043535	-0.0075	nan	nan	0.0009	CHAT	i
2458133.68043535	-0.0075	-15.2769	0.0009	0.0009	CHAT	i
2458133.68279647	-0.0026	nan	nan	0.001	CHAT	i
2458133.68279647	-0.0026	-15.273	0.001	0.001	CHAT	i
2458133.68504185	-0.004	nan	nan	0.001	CHAT	i
2458133.68504185	-0.004	-15.2745	0.001	0.001	CHAT	i
2458133.68732195	0.0007	nan	nan	0.001	CHAT	i
2458133.68732195	0.0007	-15.2689	0.001	0.001	CHAT	i
2458133.68965992	-0.0013	nan	nan	0.001	CHAT	i
2458133.68965992	-0.0013	-15.2683	0.001	0.001	CHAT	i
2458133.69192844	-0.0024	nan	nan	0.001	CHAT	i
2458133.69192844	-0.0024	-15.2676	0.001	0.001	CHAT	i
2458133.69425483	0.0021	nan	nan	0.001	CHAT	i
2458133.69425483	0.0021	-15.2655	0.001	0.001	CHAT	i
2458133.6965928	-0.0047	nan	nan	0.001	CHAT	i
2458133.6965928	-0.0047	-15.2716	0.001	0.001	CHAT	i
2458133.69891919	0.0005	nan	nan	0.001	CHAT	i
2458133.69891919	0.0005	-15.272	0.001	0.001	CHAT	i
2458133.70128031	-0.0032	nan	nan	0.001	CHAT	i
2458133.70128031	-0.0032	-15.2737	0.001	0.001	CHAT	i
2458133.70366457	-0.0046	nan	nan	0.001	CHAT	i
2458133.70366457	-0.0046	-15.2715	0.001	0.001	CHAT	i
2458133.70586365	-0.0044	nan	nan	0.001	CHAT	i
2458133.70586365	-0.0044	-15.2735	0.001	0.001	CHAT	i
2458133.7081206	-0.0036	nan	nan	0.001	CHAT	i
2458133.7081206	-0.0036	-15.2735	0.001	0.001	CHAT	i
2458133.7104007	-0.0023	nan	nan	0.001	CHAT	i
2458133.7104007	-0.0023	-15.2717	0.001	0.001	CHAT	i
2458133.71266923	-0.0023	nan	nan	0.001	CHAT	i
2458133.71266923	-0.0023	-15.2728	0.001	0.001	CHAT	i
2458133.7150072	-0.0008	nan	nan	0.001	CHAT	i
2458133.7150072	-0.0008	-15.2692	0.001	0.001	CHAT	i
2458133.71733359	-0.0018	nan	nan	0.001	CHAT	i
2458133.71733359	-0.0018	-15.2728	0.001	0.001	CHAT	i
2458133.71967156	-0.0021	nan	nan	0.001	CHAT	i
2458133.71967156	-0.0021	-15.2708	0.001	0.001	CHAT	i
2458133.72192851	-0.0031	nan	nan	0.001	CHAT	i
2458133.72192851	-0.0031	-15.2718	0.001	0.001	CHAT	i
2458133.72424333	-0.0014	nan	nan	0.0011	CHAT	i
2458133.72424333	-0.0014	-15.2665	0.0011	0.0011	CHAT	i
2458133.72655815	-0.0027	nan	nan	0.001	CHAT	i
2458133.72655815	-0.0027	-15.2666	0.001	0.001	CHAT	i
2458133.72875723	-0.0041	nan	nan	0.0011	CHAT	i
2458133.72875723	-0.0041	-15.2713	0.0011	0.0011	CHAT	i
2458133.73115307	-0.0028	nan	nan	0.0011	CHAT	i
2458133.73115307	-0.0028	-15.2687	0.0011	0.0011	CHAT	i
2458133.73350262	-0.0051	nan	nan	0.0011	CHAT	i
2458133.73350262	-0.0051	-15.2668	0.0011	0.0011	CHAT	i
2458133.73582901	0.0002	nan	nan	0.0011	CHAT	i
2458133.73582901	0.0002	-15.2614	0.0011	0.0011	CHAT	i
2458133.73816698	-0.0028	nan	nan	0.0011	CHAT	i
2458133.73816698	-0.0028	-15.2671	0.0011	0.0011	CHAT	i
2458133.74049338	-0.0034	nan	nan	0.0011	CHAT	i
2458133.74049338	-0.0034	-15.2697	0.0011	0.0011	CHAT	i
2458133.74283135	-0.0033	nan	nan	0.0011	CHAT	i
2458133.74283135	-0.0033	-15.2686	0.0011	0.0011	CHAT	i
2458133.74518089	-0.0027	nan	nan	0.001	CHAT	i
2458133.74518089	-0.0027	-15.2667	0.001	0.001	CHAT	i
2458135.32322982	-0.0035	nan	nan	nan	LCOSAAO	i
2458135.32512797	-0.0042	nan	nan	nan	LCOSAAO	i
2458135.32702612	-0.0032	nan	nan	nan	LCOSAAO	i
2458135.32890113	-0.0029	nan	nan	nan	LCOSAAO	i
2458135.33078771	-0.0035	nan	nan	nan	LCOSAAO	i
2458135.33270901	-0.0045	nan	nan	nan	LCOSAAO	i
2458135.33459559	-0.0033	nan	nan	nan	LCOSAAO	i
2458135.33648216	-0.0038	nan	nan	nan	LCOSAAO	i
2458135.33836874	-0.0035	nan	nan	nan	LCOSAAO	i
2458135.34025532	-0.0053	nan	nan	nan	LCOSAAO	i
2458135.3421419	-0.0037	nan	nan	nan	LCOSAAO	i
2458135.34404005	-0.0039	nan	nan	nan	LCOSAAO	i
2458135.34592663	-0.0041	nan	nan	nan	LCOSAAO	i
2458135.34781321	-0.0053	nan	nan	nan	LCOSAAO	i
2458135.34969979	-0.006	nan	nan	nan	LCOSAAO	i
2458135.35158636	-0.0055	nan	nan	nan	LCOSAAO	i
2458135.35347294	-0.0031	nan	nan	nan	LCOSAAO	i
2458135.35535952	-0.0029	nan	nan	nan	LCOSAAO	i
2458135.3572461	-0.0036	nan	nan	nan	LCOSAAO	i
2458135.35914425	-0.0039	nan	nan	nan	LCOSAAO	i
2458135.36103083	-0.0041	nan	nan	nan	LCOSAAO	i
2458135.3629174	-0.0034	nan	nan	nan	LCOSAAO	i
2458135.36480398	-0.0044	nan	nan	nan	LCOSAAO	i
2458135.36669056	-0.002	nan	nan	nan	LCOSAAO	i
2458135.36857714	-0.0029	nan	nan	nan	LCOSAAO	i
2458135.37046372	-0.0023	nan	nan	nan	LCOSAAO	i
2458135.37235029	-0.0057	nan	nan	nan	LCOSAAO	i
2458135.3742253	-0.0018	nan	nan	nan	LCOSAAO	i
2458135.37611187	-0.005	nan	nan	nan	LCOSAAO	i
2458135.37799845	-0.0037	nan	nan	nan	LCOSAAO	i
2458135.37988503	-0.0014	nan	nan	nan	LCOSAAO	i
2458135.38177161	-0.0025	nan	nan	nan	LCOSAAO	i
2458135.38365819	-0.0011	nan	nan	nan	LCOSAAO	i
2458135.38554476	0.0018	nan	nan	nan	LCOSAAO	i
2458135.38743134	0.0014	nan	nan	nan	LCOSAAO	i
2458135.38931792	0.0018	nan	nan	nan	LCOSAAO	i
2458135.39120449	0.0005	nan	nan	nan	LCOSAAO	i
2458135.39309107	0.0007	nan	nan	nan	LCOSAAO	i
2458135.39497765	0.0007	nan	nan	nan	LCOSAAO	i
2458135.39685265	0.0012	nan	nan	nan	LCOSAAO	i
2458135.39873923	0.0014	nan	nan	nan	LCOSAAO	i
2458135.40062581	0.0007	nan	nan	nan	LCOSAAO	i
2458135.40251238	0.0017	nan	nan	nan	LCOSAAO	i
2458135.40439896	-0.0	nan	nan	nan	LCOSAAO	i
2458135.40628554	0.0008	nan	nan	nan	LCOSAAO	i
2458135.40817212	-0.0009	nan	nan	nan	LCOSAAO	i
2458135.41005869	-0.0033	nan	nan	nan	LCOSAAO	i
2458135.41194527	0.0021	nan	nan	nan	LCOSAAO	i
2458135.41383185	0.0026	nan	nan	nan	LCOSAAO	i
2458135.41571843	0.0002	nan	nan	nan	LCOSAAO	i
2458135.417605	0.0038	nan	nan	nan	LCOSAAO	i
2458135.41949158	0.0013	nan	nan	nan	LCOSAAO	i
2458135.42137816	0.0002	nan	nan	nan	LCOSAAO	i
2458135.42325316	0.0032	nan	nan	nan	LCOSAAO	i
2458135.42513973	0.0018	nan	nan	nan	LCOSAAO	i
2458135.42702632	0.0001	nan	nan	nan	LCOSAAO	i
2458135.42891289	0.0014	nan	nan	nan	LCOSAAO	i
2458135.43079947	0.0005	nan	nan	nan	LCOSAAO	i
2458135.43268604	0.0019	nan	nan	nan	LCOSAAO	i
2458135.43458419	-0.0007	nan	nan	nan	LCOSAAO	i
2458135.43647077	0.0032	nan	nan	nan	LCOSAAO	i
2458135.43835735	0.0002	nan	nan	nan	LCOSAAO	i
2458135.44024392	-0.0003	nan	nan	nan	LCOSAAO	i
2458135.4421305	0.0014	nan	nan	nan	LCOSAAO	i
2458135.44401708	-0.0019	nan	nan	nan	LCOSAAO	i
2458135.44590366	0.0019	nan	nan	nan	LCOSAAO	i
2458135.44779023	0.0026	nan	nan	nan	LCOSAAO	i
2458135.44967681	0.0027	nan	nan	nan	LCOSAAO	i
2458135.45156338	0.0033	nan	nan	nan	LCOSAAO	i
2458135.45344996	0.0006	nan	nan	nan	LCOSAAO	i
2458135.45533654	0.0016	nan	nan	nan	LCOSAAO	i
2458135.45722311	-0.0001	nan	nan	nan	LCOSAAO	i
2458135.45910969	-0.0007	nan	nan	nan	LCOSAAO	i
2458135.46098469	0.0009	nan	nan	nan	LCOSAAO	i
2458135.46287127	0.0012	nan	nan	nan	LCOSAAO	i
2458135.46475785	0.001	nan	nan	nan	LCOSAAO	i
2458135.46664442	0.0025	nan	nan	nan	LCOSAAO	i
2458135.46851942	0.0019	nan	nan	nan	LCOSAAO	i
2458135.47047544	0.0009	nan	nan	nan	LCOSAAO	i
2458135.47236202	-0.0018	nan	nan	nan	LCOSAAO	i
2458135.4742486	0.0001	nan	nan	nan	LCOSAAO	i
2458135.4761236	0.0019	nan	nan	nan	LCOSAAO	i
2458135.47801018	0.0021	nan	nan	nan	LCOSAAO	i
2458135.47989675	0.0003	nan	nan	nan	LCOSAAO	i
2458135.48178333	0.0047	nan	nan	nan	LCOSAAO	i
2458135.48366991	0.002	nan	nan	nan	LCOSAAO	i
2458135.48555648	0.0018	nan	nan	nan	LCOSAAO	i
2458135.48744306	0.0015	nan	nan	nan	LCOSAAO	i
2458135.48932963	0.0005	nan	nan	nan	LCOSAAO	i
2458135.49120463	0.0016	nan	nan	nan	LCOSAAO	i
2458135.49309121	0.0017	nan	nan	nan	LCOSAAO	i
2458135.49497778	0.0017	nan	nan	nan	LCOSAAO	i
2458135.49686436	0.0013	nan	nan	nan	LCOSAAO	i
2458135.49875094	0.0008	nan	nan	nan	LCOSAAO	i
2458135.50064909	-0.0021	nan	nan	nan	LCOSAAO	i
2458135.50253566	0.0053	nan	nan	nan	LCOSAAO	i
2458135.50442224	0.0037	nan	nan	nan	LCOSAAO	i
2458135.50629724	-0.0001	nan	nan	nan	LCOSAAO	i
2458135.50818382	0.0004	nan	nan	nan	LCOSAAO	i
2458135.51008197	0.0029	nan	nan	nan	LCOSAAO	i
2458135.51196854	0.0002	nan	nan	nan	LCOSAAO	i
2458135.51385512	0.0008	nan	nan	nan	LCOSAAO	i
2458135.5157417	0.0045	nan	nan	nan	LCOSAAO	i
2458135.51762827	0.0013	nan	nan	nan	LCOSAAO	i
2458135.51951485	0.0007	nan	nan	nan	LCOSAAO	i
2458135.52140142	0.0002	nan	nan	nan	LCOSAAO	i
2458135.52327642	-0.0	nan	nan	nan	LCOSAAO	i
2458135.525163	-0.0029	nan	nan	nan	LCOSAAO	i
2458135.52704958	0.0002	nan	nan	nan	LCOSAAO	i
2458135.52893615	0.0001	nan	nan	nan	LCOSAAO	i
2458135.53082272	-0.002	nan	nan	nan	LCOSAAO	i
2458135.5327093	-0.0033	nan	nan	nan	LCOSAAO	i
2458135.53459588	0.0008	nan	nan	nan	LCOSAAO	i
2458135.53648245	-0.0043	nan	nan	nan	LCOSAAO	i
2458135.53836903	-0.0037	nan	nan	nan	LCOSAAO	i
2458135.54024402	-0.0074	nan	nan	nan	LCOSAAO	i
2458135.5421306	-0.004	nan	nan	nan	LCOSAAO	i
2458135.54401717	-0.006	nan	nan	nan	LCOSAAO	i
2458135.54590375	-0.0007	nan	nan	nan	LCOSAAO	i
2458135.54782505	-0.0025	nan	nan	nan	LCOSAAO	i
2458135.54971163	-0.0031	nan	nan	nan	LCOSAAO	i
2458135.5515982	-0.0027	nan	nan	nan	LCOSAAO	i
2458135.55350793	-0.0016	nan	nan	nan	LCOSAAO	i
2458135.5553945	-0.0051	nan	nan	nan	LCOSAAO	i
2458135.55728108	-0.0031	nan	nan	nan	LCOSAAO	i
2458135.55916765	-0.0055	nan	nan	nan	LCOSAAO	i
2458135.56105423	-0.0041	nan	nan	nan	LCOSAAO	i
2458135.5629408	-0.0051	nan	nan	nan	LCOSAAO	i
2458135.56482738	-0.0016	nan	nan	nan	LCOSAAO	i
2458135.56672552	-0.0059	nan	nan	nan	LCOSAAO	i
2458135.5686121	-0.0024	nan	nan	nan	LCOSAAO	i

